The Breakthrough Listen Search for Intelligent Life: Nearby Stars' Close Encounters with the Brightest Earth Transmissions

After having left the heliosphere, Voyager 1 and Voyager 2 continue to travel through interstellar space. The Pioneer 10, Pioneer 11, and New Horizons spacecraft are also on paths to pass the heliopause. These spacecraft have communicated with the Deep Station Network (DSN) radio antennas in order to download scientific data and telemetry data. Outward transmissions from DSN travel to the spacecraft and beyond into interstellar space. These transmissions have encountered and will encounter other stars, introducing the possibility that intelligent life in other solar systems will encounter our terrestrial transmissions. We use the beamwidth of the transmissions between DSN and interstellar spacecraft to perform a search around the past and future positions of each spacecraft obtained from the JPL Horizons System. By performing this search over the Gaia Catalogue of Nearby Stars (GCNS), a catalogue of precisely mapped stars within 100 pc, we determine which stars the transmissions of these spacecraft will encounter. We highlight stars that are in the background of DSN transmissions and calculate the dates of these encounters to determine the time and place for potential intelligent extraterrestrial life to encounter terrestrial transmissions.

==> combined_stars.csv <==
,spacecraft,source_id,ra,dec,g_abs,bp_rp,parallax,parallax_error,dist,date,pmra,pmdec,adv_ra,adv_dec,eph_pt,time_total,num,num_hit,reach_time_years,reach_time_days,year,reach_year,return_year
0,Pioneer 10,2611561706216413696,343.48356406407754,-6.7848302060775545,15.764733952284036,1.420248,117.13884,0.03412185,8.536878138591662,1974-Apr-03 13:34:42.502,2485.7988,-681.2536,343.50278083918795,-6.790096721250415,1222,3.5378009259259264,952.0,7.0,27.830222731808814,10164.710550565853,1974,2001.8302227318088,2029.6604454636176
1,Voyager 2,6306068659857135232,226.94794579637428,-16.46512505032577,18.60239125866537,4.8324833,134.9474,0.26107797,7.410294515561155,1983-Jan-19 14:09:29.247,-151.79462,-896.01215,226.9469271878985,-16.471137684937485,2054,49.101585648148145,1620.0,19.0,24.157560120729364,8823.307258495193,1983,2007.1575601207294,2031.3151202414588
0,Voyager 2,3698534434669937024,183.56472559955643,0.6227271293051196,12.28953558181262,3.3687391000000004,123.64296000000002,0.0448867,8.087803812507984,1980-Nov-01 06:08:25.209,-951.3357,-284.04938,183.5577580535325,0.620646762591032,1557,11.922893518518519,1051.0,9.0,26.366240428776027,9630.005654206156,1980,2006.3662404287759,2032.732480857552
0,Pioneer 11,640862653425455360,145.26076749717325,22.022373130313945,12.242591898963619,3.0965118,81.023735,0.031308867000000004,12.342062476229865,1978-Apr-02 04:09:27.335,461.7216,-487.4464,145.2659278971907,22.01692521855683,2642,23.441655092592594,1859.0,7.0,40.23512367250936,14695.476570147319,1978,2018.2351236725092,2058.470247345019
2,Voyager 2,117709729140217216,52.207647981299324,26.48616945277209,11.206700760746283,2.765005,65.13194,0.032710668,15.353449594669025,1978-Jan-05 22:35:08.306,225.89886,-133.00423999999998,52.210788746444365,26.484320239905482,225,5.009791666666667,99.0,7.0,50.05224567862103,18281.08221165954,1978,2028.052245678621,2078.1044913572423
0,Voyager 1,3814369840081992448,170.40697509246232,6.1335228685553735,10.952994841982393,2.542982,50.12897,0.029280723999999998,19.948544286059008,1979-Dec-03 23:46:40.808,-766.2313,-1582.6664,170.39313348407757,6.104932744924837,1256,22.19736111111111,1297.0,15.0,65.03225437255236,23752.380587031024,1979,2044.0322543725524,2109.064508745105
4,Voyager 2,3429699684156117760,90.97724324420338,26.146118361178626,10.821682641628179,2.5510902,44.92557,0.045850974,22.25903795789901,1978-May-04 12:51:13.077,338.1935,-544.28845,90.98406014711159,26.135147241387426,498,2.67457175925926,218.0,7.0,72.56446374275077,26503.44473740229,1978,2050.564463742751,2123.128927485501
2,Pioneer 10,148133112801536000,69.9536024884882,25.157046651618792,10.854072358486476,2.719630200000001,47.2566,0.0319613,21.161065589584275,1986-Jul-10 17:16:43.682,-93.40466,-49.537273,69.95181261828455,25.15609739184191,2677,408.53197916666664,3785.0,46.0,68.98507382204474,25196.108362763618,1986,2054.985073822045,2123.970147644089
1,Pioneer 11,129200553364168064,42.95680788206044,29.486211908541797,11.273611267004947,2.9325514,43.615116,0.053086042,22.927830737920452,1976-Mar-14 22:10:14.798,-70.22798,-153.3108,42.955349777728756,29.48302880195477,1641,3.048599537037037,1126.0,7.0,74.74472820562067,27299.76452982089,1976,2050.7447282056205,2125.489456411241
6,Voyager 2,4116870812104603520,265.6143477599134,-23.11518170919483,11.858930052212491,3.080287,45.983753,0.021350494,21.74681121734741,1986-Dec-01 19:20:11.005,88.81967,-17.79864,265.6160968822844,-23.115532217112694,2498,13.966273148148147,2062.0,7.0,70.89460456855255,25893.54537261813,1986,2056.8946045685525,2127.789209137105
2,Voyager 1,4540984195244025088,257.46817080562016,11.925767768358645,11.299846324551375,2.9291964,54.328345999999996,0.32495409999999997,18.406597457493234,2008-Feb-27 08:23:51.571,-363.3307,-77.59402,257.46211473343385,11.92447441499419,3103,5633.857962962963,3771.0,284.0,60.00550771142794,21916.41163652194,2008,2068.005507711428,2128.011015422856
5,Voyager 2,663767443044739840,127.05152834465488,20.136505290091094,10.169940150819494,2.437481,42.562508,0.02322565,23.494856287776138,1979-May-13 07:42:00.102,-261.22934,-634.08246,127.04597045151907,20.123014605817307,1013,7.6997337962962975,653.0,7.0,76.5932314981502,27974.911872384386,1979,2055.59323149815,2132.1864629963
1,Pioneer 10,6233452028580863744,236.8746760655141,-27.919921092193647,10.172965144980733,2.4603882,40.19231,0.030303655,24.88038114028689,1972-Apr-28 01:35:27.459,95.05887,23.440449,236.87681779746586,-27.91939296516125,53,2.9100347222222216,21.0,7.0,81.11004251733526,29624.631929031533,1972,2053.1100425173354,2134.2200850346712
7,Voyager 2,635202989946889728,138.67126400912932,18.162353698683194,13.170207209640994,3.635357,40.892246,0.043835465,24.45451379647689,1978-Oct-16 01:39:54.250,-151.51822,-9.157337,138.6679086474816,18.162150910013935,849,13.352604166666667,481.0,14.0,79.72171497651465,29117.559178022213,1978,2057.7217149765147,2137.443429953029
9,Voyager 2,6300158578700499712,217.81383326651127,-13.307811086199536,12.752891136513007,3.5617437000000005,41.175476,0.08898441,24.286300860189233,1982-Oct-29 15:15:04.990,-268.55145,-186.5033,217.8079271185411,-13.311912780871792,1979,5.979930555555558,1431.0,7.0,79.17334080421689,28917.270995332183,1982,2061.173340804217,2140.3466816084338
8,Voyager 2,3881626244798724480,151.73952171152746,12.680989227055733,9.169292094578989,2.1764164,40.152676,0.023284262000000003,24.904940563566623,1979-Sep-13 02:04:00.115,-321.48932,-43.752056,151.7322712190739,12.680002494576168,1207,3.9079282407407407,758.0,7.0,81.1901062372272,29653.874402084857,1979,2060.1901062372267,2141.3802124744548
3,Pioneer 10,4110228589254067328,262.76546808946375,-24.87933735251089,9.90708944235366,2.588153,37.619877,0.020443624,26.581692536624807,1972-Oct-09 02:43:42.641,-121.440926,-140.96507,262.7625448583956,-24.88273055359053,348,2.6583449074074075,231.0,7.0,86.65631766939688,31650.35346557052,1972,2058.6563176693967,2145.3126353387934
1,Voyager 1,865699110037321600,113.66379783055443,22.337198814248747,8.626734507888294,2.0994568,38.698074,0.018810311,25.841079098480076,1978-Jul-12 19:20:40.070,173.97565,-96.765175,113.66786895663417,22.334934455794805,591,3.156064814814815,536.0,7.0,84.24191786104504,30768.518079568086,1978,2062.241917861045,2146.4838357220897
10,Voyager 2,676841387916344960,123.07561364066851,21.97998256140275,11.136345660304883,2.9561987000000003,37.564793,0.28032225,26.620671376208,1978-Aug-07 00:44:41.676,-425.54895,8.075746,123.0653551380312,21.980177239494,729,3.2774884259259265,337.0,7.0,86.78338868643806,31696.764883834643,1978,2064.7833886864387,2151.5667773728765
11,Voyager 2,3883317121883053184,155.5396277249419,11.308799924326308,5.419804304478,0.9577656,36.928047,0.02669662,27.079688105923825,1979-Sep-30 21:35:32.323,21.675209,-324.4053600000001,155.54015924835488,11.30084479704597,1238,4.667002314814815,772.0,7.0,88.27978322531166,32243.30802521283,1979,2067.279783225312,2155.559566450624
4,Pioneer 10,84210874016975360,43.26206752683281,19.48530195843993,12.575896762574176,3.3083887,35.072506,0.041644199999999985,28.5123624014539,1977-May-06 20:45:47.297,-190.16098,-22.790089,43.257157656118295,19.484713528633094,1977,9.876238425925926,1610.0,7.0,92.9503014287397,33949.168093832894,1977,2069.9503014287397,2162.9006028574795
13,Voyager 2,6449124395465377920,299.63827373646814,-54.937440156706494,6.33863901817184,1.2453165000000002,42.33558,0.022039475,23.620794271553716,2010-Apr-26 19:53:54.040,108.509026,-123.550964,299.6405947400319,-54.94008290671795,3514,241.3119328703704,2935.0,16.0,77.00378932526512,28124.864013159833,2010,2087.0037893252647,2164.0075786505304
5,Pioneer 10,2586931030846447488,23.543295434694404,12.96453919434149,11.455087409800575,3.0265179,33.564117,0.029884242,29.79372247867623,1975-Oct-20 16:01:16.276,-162.25072,-51.205463,23.538917927788084,12.963157676443537,1698,19.16383101851852,1329.0,12.0,97.12753528048452,35474.86098584416,1975,2072.1275352804846,2169.2550705609688
3,Voyager 1,3367558512468755968,108.34340351931557,23.06630409293805,10.269328401425748,2.8566742,33.078136,0.035145655,30.23144915343662,1978-Jun-25 18:07:17.610,237.75142999999997,25.272953,108.3499122688274,23.066995972342216,552,3.0028587962962963,508.0,7.0,98.55452424020338,35996.05443349188,1978,2076.554524240204,2175.109048480407
4,Voyager 1,1174143182830505984,222.75866853667813,9.72392000919409,4.9474233128012095,0.8879099,33.291656,0.023258043,30.03755611187449,1983-Apr-03 11:20:56.041,-216.19577,56.33984,222.75278786091462,9.72545249214148,1913,20.425891203703703,1778.0,7.0,97.92243292471085,35765.18940142138,1983,2080.922432924711,2178.8448658494212
5,Voyager 1,1174143182830505856,222.75710872318845,9.722406353251976,6.873264932965464,1.4470538999999998,33.282955,0.018506238,30.04540897591464,1983-Apr-03 11:20:56.041,-214.38213,55.79991,222.7512758553017,9.723924546574167,1913,20.425891203703703,1771.0,7.0,97.94803326148173,35774.53966842359,1983,2080.9480332614817,2178.8960665229633
7,Voyager 1,4448282823717198592,253.8597205608001,12.436684370574355,10.104597688427662,2.3089218,35.725338,0.016924359,27.991337702637523,1997-Mar-23 21:47:35.611,93.45437,-260.49622,253.862089417056,12.430081382401928,2806,739.0917129629628,2935.0,60.0,91.25176091059832,33328.79315498693,1997,2088.2517609105985,2179.503521821197
12,Voyager 2,675806064576497664,124.38047510248295,20.99685142278909,9.081744478451176,2.3096228,32.01277,0.023206223,31.237532703936964,1979-Mar-21 23:28:26.023,-373.74857,-208.38087,124.36990274826924,20.99095688132369,993,29.64481481481481,633.0,6.0,101.83435661483448,37193.98041000215,1979,2080.8343566148346,2182.6687132296693
6,Voyager 1,3895751464522132096,177.02336302564296,3.4381944960071347,11.99097681553316,3.2931633000000002,31.412440999999998,0.035155192,31.834520339402733,1980-Aug-23 19:24:33.508,-156.45473,-104.977066,177.0188527566198,3.4351682224156974,1388,6.289722222222222,1421.0,7.0,103.7805363064529,37904.80308056886,1980,2083.780536306453,2187.5610726129057
6,Pioneer 10,6046895455473782144,252.47013649866653,-24.447428981874534,6.585436222393973,1.3377056,30.13391,0.015914143999999998,33.185206490068545,1972-Sep-10 16:40:00.699,-276.59317000000004,-109.08212,252.46182457735642,-24.45070701661607,275,2.800173611111111,175.0,7.0,108.18377315762345,39513.04130809039,1972,2080.183773157624,2188.3675463152467
2,Pioneer 11,3691265460219482240,198.37319834336398,1.3156945673838798,12.954947011130752,3.4540977,30.44753,0.059867054,32.84338583404721,1980-Nov-12 20:20:41.498,130.18513000000002,-516.0815,198.37707024901843,1.300345512288139,3244,7.126909722222222,2178.0,7.0,107.06943781899392,39106.04146900933,1980,2087.0694378189937,2194.1388756379874
3,Pioneer 11,100380639907919872,33.074556343426764,21.982406427032114,5.575302748131263,0.95652723,29.08669,0.025358412,34.37998510538136,1975-Aug-10 19:26:00.420,-116.7354,-60.28371,33.07092201896847,21.9805296135854,1423,6.4623726851851835,975.0,7.0,112.07875144354324,40935.643177239726,1975,2087.0787514435433,2199.1575028870866
16,Voyager 2,4066590798160123776,272.3238553237349,-22.91048389012115,5.141361060445012,0.9809737,30.708014,0.022628432,32.564789606954555,1987-Nov-23 16:35:05.063,40.413452,-459.825,272.325047086118,-22.92404378474073,2578,17.613472222222214,2140.0,7.0,106.16121411867184,38774.321844703714,1987,2093.161214118672,2199.322428237344
14,Voyager 2,3698568141572462336,183.97382289323124,0.8453198686646551,15.103055331828328,4.669746400000001,29.626472,0.17069301,33.753596581789104,1980-Nov-04 22:17:42.092,213.24933,-416.51227,183.9803410255841,0.8325888457463352,1561,37.12707175925926,1128.0,17.0,110.03672485663247,40189.81338663645,1980,2090.0367248566326,2200.0734497132653
17,Voyager 2,4066590592001656960,272.3260951280291,-22.922127154020966,10.842877656768751,2.8954315,30.539827,0.02551865,32.74412748455579,1987-Nov-23 16:35:05.063,40.3872,-456.65567,272.32729267514145,-22.93566774824963,2578,17.613472222222214,2133.0,7.0,106.74585559965185,38987.856299216844,1987,2093.7458555996523,2200.491711199304
21,Voyager 2,6642655488681211392,296.21813354038875,-52.336746245303075,6.07138364096241,1.1398401000000002,33.308846,0.01676072,30.02205523451639,2005-Jun-08 00:29:27.717,-33.99139,-91.83039,296.2172094279974,-52.339242806979215,3383,167.83496527777774,2784.0,16.0,97.87190006452343,35746.73277956654,2005,2102.8719000645237,2200.7438001290466
5,Pioneer 11,4171266057417283328,270.1720723598571,-7.285026529188544,10.063649919279412,2.5268507,30.816805,0.018981833,32.44982741409063,1992-Mar-18 16:00:36.662,266.68033,57.982086,270.17990879997484,-7.283322717178707,4478,95.05810185185184,3491.0,12.0,105.78643736993544,38637.43838499522,1992,2097.786437369936,2203.5728747398707
6,Pioneer 11,4171266057429634048,270.1703313868798,-7.2841012970523025,10.595581874836759,2.64857,30.810175,0.014705724,32.45681018955446,1992-Mar-18 16:00:36.662,272.27158,51.64994,270.1783338482716,-7.282583229463882,4478,95.05810185185184,3479.0,12.0,105.80920121794752,38645.75265284316,1992,2097.809201217948,2203.6184024358954
15,Voyager 2,3441022283096212480,84.91230409837722,26.38510979874835,12.925973349894994,3.4206324,28.447071,0.041140795,35.15300388388233,1978-Apr-18 03:30:36.594,93.27243,-46.172695,84.91527324183996,26.383639982261595,455,2.6658912037037044,211.0,7.0,114.59879266145641,41856.06303167033,1978,2092.598792661456,2207.197585322913
8,Voyager 1,4456798781792997888,242.36049445075557,11.574901242468474,4.658389586750754,0.7587943,29.60316,0.019976897,33.78017654234873,1987-Mar-23 07:45:58.595,-99.95981,99.78655,242.35743669511143,11.57795369823983,2310,92.47094907407408,2143.0,15.0,110.12337552805685,40221.46167786748,1987,2097.123375528057,2207.2467510561137
18,Voyager 2,3683020802347714304,190.73698093291569,-2.25299748441088,10.089306929561042,2.600072,28.73115300000001,0.03290301,34.805424725189845,1981-Sep-09 10:39:39.460,-201.79361,58.276024,190.73062074725414,-2.2511607249015237,1719,5.913240740740743,1275.0,7.0,113.46568460411888,41442.20664480839,1981,2094.465684604119,2207.931369208238
19,Voyager 2,3683020806638595584,190.73279371109933,-2.2508562754255084,6.071064544621277,1.1121035,28.63971,0.019838225,34.91655531473703,1981-Sep-09 10:39:39.460,-202.00256,54.773922,190.72640661104492,-2.249124383938816,1719,5.913240740740743,1282.0,7.0,113.8279703260427,41574.52788188384,1981,2094.8279703260428,2208.655940652085
7,Pioneer 10,61689890880210176,52.01130611378993,22.021662109830903,7.961635696175199,1.8165913,28.222935,0.13951185,35.43217634233442,1978-Jun-09 01:35:00.891,328.74084,-313.21393,52.021854036582425,22.011612381038688,2122,47.94511574074074,2040.0,20.0,115.5088948760102,42188.46876451397,1978,2093.5088948760103,2209.0177897520207
7,Pioneer 11,4360275817086026624,260.66254968206556,-7.074797542518686,11.662248187540074,2.9670029,29.34991500000001,0.07405671,34.07164945130586,1988-Jan-12 18:28:00.432,37.277287,-49.975063,260.66369982786443,-7.076339462934098,4202,42.38748842592592,2919.0,13.0,111.07357721125707,40568.51334063953,1988,2099.073577211257,2210.147154422514
4,Pioneer 11,2631967439437024384,349.78695015291197,-6.2209444760271095,15.04522016030084,1.3017502,27.549347,0.20146462,36.29850111383493,1974-Apr-25 10:34:50.293,-605.80817,-1589.9503,349.76703703514664,-6.273206676607576,768,7.051215277777778,580.0,12.0,118.33311363110188,43219.986422623646,1974,2092.3331136311012,2210.6662272622034
9,Pioneer 11,4360275817088229632,260.6620655727855,-7.074838075743892,11.343920895414312,2.8553667000000003,29.02069,0.048573807,34.45817340554183,1988-Jan-12 18:28:00.432,31.161089,-56.03169000000001,260.6630379176502,-7.076586478210112,4202,42.38748842592592,2906.0,13.0,112.33364530206636,41028.74061012672,1988,2100.3336453020665,2212.667290604133
8,Pioneer 10,4067477554248982528,268.97634115420817,-24.94684725406353,11.987375742067055,-0.054403305,26.620733,0.030317232000000006,37.56470530663224,1972-Oct-25 17:27:50.331,10.384363,18.432213,268.97669439862085,-24.946220246312908,392,2.628587962962963,273.0,7.0,122.46093929962109,44727.63346979361,1972,2094.4609392996213,2216.9218785992425
9,Voyager 1,663664535628765824,124.93767874801756,20.190591837683,10.537845443965065,2.4809522999999998,26.987059000000002,0.0158399,37.05479775907696,1978-Aug-22 17:28:12.762,127.77928999999999,-9.313807,124.94196640823928,20.19027931099715,675,15.678333333333333,576.0,19.0,120.79864069459087,44120.495527292376,1978,2098.798640694591,2219.597281389182
10,Pioneer 10,150907081855211520,67.81836951648343,25.03017546383104,5.5151466611345805,0.9768996,27.40421,0.023467626,36.49074472472904,1984-Jul-10 18:15:55.154,-55.6874,-63.550266,67.8165293584524,25.02807548194777,2580,351.0526736111111,3306.0,44.0,118.95982780261666,43448.88750662772,1984,2102.9598278026165,2221.919655605233
8,Pioneer 11,183132839955842560,83.6470981120845,35.55149459474423,12.30265954342435,3.2801638,26.471655,0.04120814,37.77625554885227,1976-Jun-28 21:07:29.521,108.83623,-285.7727700000001,83.65082123893968,35.54171872980254,1913,3.167546296296296,1287.0,7.0,123.15059308925841,44979.52261992074,1976,2099.1505930892586,2222.301186178517
23,Voyager 2,6306971633782725760,225.2067740365368,-15.552850105342738,11.786538696298303,3.1253176,26.790165,0.044889312,37.32713113037228,1982-Dec-28 14:17:13.776,-377.57254,-139.247,225.19401139824475,-15.557556906892922,2038,8.28800925925926,1473.0,7.0,121.68644748501364,44444.75807942638,1982,2103.6864474850136,2225.3728949700267
11,Pioneer 11,4361790394355496576,261.68041030444124,-6.665739020408568,10.304735645013023,2.630456,27.263493,0.25529465,36.67908639770106,1988-Feb-14 01:38:55.896,-153.3214,48.54014,261.6753177377988,-6.664126760831637,4211,153.8924074074074,3028.0,19.0,119.57382165650544,43673.14262182205,1988,2107.573821656505,2227.147643313011
20,Voyager 2,3421680597955802624,76.98200375071784,26.3276714086822,4.52726384090302,0.82223654,26.131037,0.02375694,38.26866914025785,1978-Mar-27 16:38:53.383,-69.8962,-66.11773000000001,76.97958153741901,26.325380136221856,399,2.7044907407407406,190.0,7.0,124.75586139724058,45565.83081672816,1978,2102.7558613972406,2227.511722794481
22,Voyager 2,3417930713549307008,82.34951174117856,26.332307700762925,8.975934215854576,2.2212152,26.06124,0.020397145,38.37116073771215,1978-Apr-11 06:50:11.791,136.59663,-103.34601,82.35425809796206,26.328716711633106,437,2.670127314814815,204.0,7.0,125.0899840049416,45687.865757964886,1978,2103.089984004941,2228.179968009883
9,Pioneer 10,82716092254529280,37.50736118929618,17.782000743336404,8.682222243865802,2.265215,25.759039,0.22262275,38.82132415362874,1976-Jun-10 06:10:25.500,8.737995,31.458597,37.50766837258837,17.783106666982164,1848,31.17293981481481,1567.0,17.0,126.5575167408297,46223.86741442064,1976,2102.5575167408297,2229.1150334816593
24,Voyager 2,3618253627527608832,206.05377972433064,-8.488357586416202,5.968229691845098,1.0842638,26.347317,0.018285606,37.954529100417254,1982-Jan-07 22:46:45.714,-9.301129,-8.848533999999997,206.0534600448669,-8.488661710182438,1848,62.12572916666666,1369.0,20.0,123.73176486736023,45191.78980015466,1982,2105.73176486736,2229.4635297347204
0,New Horizons,3618803417701443072,208.80174216827487,-8.707085138213362,9.196508313491623,2.4833622,28.743696000000003,0.056077782,34.790236878296085,2006-Jan-20 14:11:26.161,-263.0916,27.56662,208.793453593928,-8.706216665155491,16,0.0002456629372427983,0.0,11.0,113.41617222324524,41424.12274281809,2006,2119.4161722232448,2232.8323444464904
12,Voyager 1,4447282646097778048,250.405019951295,11.655301276724579,7.66209155304892,1.7765006999999997,27.071383,0.030423138,36.93937681852036,1992-Feb-07 14:50:38.412,32.80985,-384.71686,250.40611746320042,11.642432234428279,2601,171.55109953703703,2643.0,20.0,120.42236842837634,43983.06584478018,1992,2112.4223684283766,2232.844736856753
25,Voyager 2,6254299662396908288,235.1180104399561,-18.696846890349047,6.950147843637677,1.5021353000000002,25.955662,0.040149555,38.52723959494548,1983-Nov-10 18:40:27.558,-59.25974,-150.49217,235.1159429515908,-18.70209734910645,2161,8.286516203703703,1736.0,7.0,125.59880107952223,45873.70610628471,1983,2108.598801079522,2234.1976021590444
13,Pioneer 10,77966889217209472,30.24053787968511,15.008846691302494,7.031209641313349,1.5846223999999998,25.122711,0.013883099,39.80462111632235,1976-Apr-07 06:43:15.439,-2.0845098,-238.49393,30.24046274285089,15.000250100282642,1789,7.1277083333333335,1400.0,7.0,129.76306483921087,47394.66180187338,1976,2105.763064839211,2235.526129678422
10,Pioneer 11,919034563674060544,117.19349318114112,36.67053370998221,6.583489529803152,1.3706036,25.006714,0.016304327,39.98926069659028,1976-Oct-13 04:28:47.131,-157.63994,-156.98183,117.18778464075018,36.66484900147378,2126,6.8591203703703725,1463.0,7.0,130.3649898708843,47614.508900441775,1976,2106.3649898708845,2236.729979741769
11,Pioneer 10,6233466601410210176,236.62487380440777,-27.854780998472858,10.18964870738247,2.8802567000000003,24.482199,0.13330379,40.846004545283506,1972-Apr-28 21:24:17.659,7.6960588,-68.46091,236.6251584689681,-27.85731325486753,55,3.348773148148148,42.0,7.0,133.15797481762422,48634.618722389074,1972,2105.157974817624,2238.315949635248
12,Pioneer 10,4080421348724719872,287.40149583554273,-23.693682032097502,10.964783672144632,2.6124468,24.450542,0.022593673,40.89888811452512,1972-Dec-14 12:24:22.671,56.11169,-21.044443,287.40357400185894,-23.69446143924869,524,2.6978125,329.0,7.0,133.3303752533519,48697.58625753425,1972,2105.330375253352,2238.660750506704
26,Voyager 2,636173132864189824,136.6704761810397,18.625654622746985,10.489471352321443,2.577917,24.82006,0.021123251000000003,40.289990055990756,1978-Oct-03 01:29:18.887,-94.6764,-87.07712,136.6670219264823,18.622477626855048,833,10.404212962962962,438.0,14.0,131.34536758252986,47972.58205584321,1978,2109.3453675825303,2240.6907351650602
11,Voyager 1,3673624208468512896,213.81117944250684,7.203763902442304,11.264918080982499,2.7532701,25.185051,0.025104288,39.70609396087009,1982-Sep-21 21:44:55.064,21.75262,-275.01662999999996,213.81196158197147,7.193875376163876,1816,12.278425925925927,1712.0,8.0,129.4418663124365,47277.347251954314,1982,2111.441866312437,2240.883732624873
14,Pioneer 10,6233827825340751360,236.90370464066555,-27.857452571402348,10.939350643471329,2.5391464,24.219677,0.026417326,41.28874225611639,1972-Apr-28 01:35:27.459,168.79926,-391.4197,236.910015923262,-27.872087472410367,53,2.9100347222222216,35.0,7.0,134.60129975493942,49161.778722494084,1972,2106.60129975494,2241.2025995098793
12,Pioneer 11,2634858433463493120,346.53609503697146,-5.794333510320678,11.64012272877265,2.9013433,24.398006,0.029690161,40.986955327339494,1975-Jan-07 21:21:52.353,-76.24858,-61.60329,346.53326499503845,-5.796619977732362,1002,4.5547106481481485,765.0,7.0,133.6174743671267,48802.44633784937,1975,2108.6174743671268,2242.234948734253
10,Voyager 1,3881856695563336448,151.5220927336959,12.975671616805565,12.9527521576555,3.59311,24.697603,0.07596741,40.489758899320606,1979-Aug-18 06:21:21.679,25.29507000000001,-301.81744,151.52302019657031,12.96460525221982,1100,3.8133449074074073,1221.0,7.0,131.99661401178517,48210.44330166441,1979,2110.9966140117854,2242.9932280235707
27,Voyager 2,3877312207847496960,155.5301009132022,11.280677253219205,9.652424415946626,2.3260927,24.647732,0.03499096,40.5716846030686,1979-Sep-30 21:35:32.323,-318.0544700000001,59.05208199999999,155.51841560971218,11.282846823394394,1238,4.667002314814815,765.0,7.0,132.26369180600358,48307.99079522477,1979,2111.2636918060034,2243.5273836120073
1,New Horizons,4117657650084825472,263.3719437368399,-21.825692784434448,11.429568840963073,2.644228,27.464309999999998,0.02911619,36.410891487920715,2007-Dec-27 09:18:04.282,-256.09283,-168.99721,263.36349981536085,-21.83126497919909,845,0.0006220857178069274,1089.0,19.0,118.69950625062151,43353.807662977015,2007,2125.6995062506217,2244.3990125012438
15,Pioneer 10,2614673633360714624,334.4797001809078,-10.690437938181732,7.033604551856369,1.4342594,24.092321,0.018918833,41.507000656701216,1974-Feb-26 09:48:37.362,14.733104,-69.74529,334.4802539529752,-10.693059449273758,1145,5.6270601851851865,881.0,7.0,135.31282214084595,49421.65515872258,1974,2109.312822140846,2244.625644281692
16,Pioneer 11,3663664003222454528,205.17829119227684,2.0635555103646426,14.605444026491648,0.88842773,24.686607,0.099860094,40.50779377591963,1981-Feb-27 20:08:09.929,-534.8207,30.873490000000004,205.15867285358812,2.064688014389388,3304,22.12804398148149,2308.0,10.0,132.05540770949798,48231.91711181704,1981,2113.055407709498,2245.110815418996
29,Voyager 2,3867561120257177728,163.98134623276462,9.028746885372565,10.709754602155533,2.5498571,24.569927,0.019630555,40.70016126730922,1980-Feb-22 03:05:22.551,-179.72614,21.920055,163.97472219480832,9.029554777217,1349,19.66025462962963,877.0,14.0,132.68252573142806,48460.9656981468,1980,2112.682525731428,2245.365051462856
14,Pioneer 11,3866388559825590400,166.5704554851353,7.838122217329258,9.919784908782992,2.4037457000000004,24.424713,0.029738203,40.942138991864795,1979-Aug-13 07:37:27.763,-178.55629,41.254845,166.56383543729459,7.839651757654304,2927,8.799097222222223,2006.0,8.0,133.47137311347922,48749.08431596715,1979,2112.47137311348,2245.9427462269587
31,Voyager 2,6311161632077847680,220.41980635548043,-14.158191313131953,11.347837300390985,2.9107122000000003,24.679949,0.028375702000000006,40.51872262093122,1982-Nov-18 11:34:04.574,-350.1287,-162.91866000000005,220.40695943918809,-14.164169121784544,2000,6.809074074074074,1459.0,7.0,132.09103574423577,48244.929895224675,1982,2114.0910357442363,2246.182071488472
30,Voyager 2,3866482391975888256,166.56813497629636,7.844716009198736,9.933276478904746,2.3987446,24.376617,0.02978806,41.02291890186574,1979-Dec-23 05:43:32.594,-177.71211,39.80314,166.56153322689894,7.846194638559202,1329,39.341145833333336,969.0,12.0,133.73471562008228,48845.267533078855,1979,2112.734715620082,2246.4694312401643
13,Pioneer 11,6764221961023932416,285.82142165644404,-25.923270798399106,12.139162803618095,3.144477,23.667227,0.03687348,42.252521126139676,1973-Sep-30 00:25:03.078,-48.35842,-32.34084,285.81957136479355,-25.924508224755158,266,3.4208796296296287,192.0,7.0,137.7432188712153,50309.33326052268,1973,2110.7432188712155,2248.486437742431
17,Pioneer 11,877757660216383872,121.2009759869796,31.10473197788085,10.578855819450844,2.835208,23.90117,0.020833045,41.83895472200079,1977-May-28 22:27:21.583,74.25061,-193.00533,121.20378915907295,31.097419483175692,2318,3.8108564814814816,1590.0,7.0,136.3949923937226,49816.90702188324,1977,2113.3949923937225,2249.789984787445
33,Voyager 2,4068703402331341056,267.72405406889635,-23.11481486905797,11.652323823989535,3.0873175,24.531483,0.03300887,40.7639445348862,1986-Dec-31 18:21:34.884,49.09689,-124.61084,267.72586643373216,-23.11941475932846,2513,13.978599537037034,2076.0,7.0,132.890459183729,48536.91131226518,1986,2118.890459183729,2251.780918367458
20,Pioneer 11,877033906687427200,122.00512375174084,30.8213549472403,13.73754768861425,3.979786,23.58623900000001,0.09288485,42.3976033605742,1977-Jun-01 16:53:50.949,-3.2905169,-71.62131,122.00499741755849,30.81860516059329,2324,4.3265972222222215,1597.0,7.0,138.2161869554719,50482.080123616564,1977,2115.216186955472,2253.432373910944
18,Pioneer 11,2739059700184753280,0.6968385134155948,2.129737830868965,4.0566796491764645,0.7991829,23.371273,0.02326302,42.78757080350254,1975-Mar-15 08:42:58.523,62.34003000000001,-93.35324,0.6992539747458475,2.126120714528389,1129,3.191828703703704,814.0,7.0,139.48748081941827,50946.40749448434,1975,2114.487480819418,2253.9749616388362
32,Voyager 2,632104703618657792,139.74460674780272,17.704797066438807,3.352186409896765,0.6748656999999999,23.611584,0.1392276,42.352093459468925,1978-Oct-24 03:05:12.079,-133.87802,-108.941505,139.73947223059378,17.700618919576254,857,18.752152777777773,452.0,15.0,138.06782467786869,50427.892285344766,1978,2116.067824677869,2254.1356493557378
2,New Horizons,3635672468691948672,199.0015645758204,-5.295677781278198,13.527578730999627,3.7725867999999996,26.199251,0.07313506,38.16902984452553,2006-Mar-21 14:28:27.372,114.10433,-191.11123999999998,199.0055085013052,-5.302283389175198,101,3.644105259773663e-05,119.0,7.0,124.43103729315321,45447.19206095128,2006,2130.431037293153,2254.8620745863063
21,Pioneer 11,4402297777108231168,236.39020348189538,-4.359208838492596,15.153521152897909,4.7927647,23.951654,0.19717608,41.75076935695734,1983-Nov-05 02:49:05.681,175.51873999999995,-77.58811,236.3968394366559,-4.36214226432992,3755,12.034409722222225,2575.0,8.0,136.10750810368089,49711.90625978842,1983,2119.107508103681,2255.215016207362
3,New Horizons,4127569403769839488,255.8942060382795,-21.730916080109573,12.664875697868615,3.2540312,26.233634999999996,0.044016864,38.11900264505256,2007-Feb-18 12:50:45.544,-4.3059363,-203.04753,255.8940574020841,-21.737925057985137,647,0.000233863811728395,766.0,16.0,124.26794862287134,45387.62555501754,2007,2131.2679486228712,2255.5358972457425
19,Pioneer 11,6834729690331719808,320.0833853993369,-17.525807214706152,12.51061534549468,3.3240108,23.086552,0.04185013,43.31526052292457,1974-Jan-07 07:22:35.838,157.42987,-170.48125,320.08956049252737,-17.532494240383606,523,2.664976851851852,353.0,7.0,141.2077493047341,51574.71835606109,1974,2115.207749304734,2256.415498609468
4,New Horizons,4084898525733384832,284.0462265284358,-20.96409261327819,12.317519092851054,3.2099189999999997,26.656643,0.03803892,37.51410120295443,2012-Mar-15 09:57:12.067,64.882774,-197.32709,284.04843066959376,-20.970796037403613,1354,0.017359770983367627,2462.0,220.0,122.29596992163141,44667.38005417666,2012,2134.2959699216312,2256.5919398432625
16,Pioneer 10,149449095077804672,66.69966553859861,24.94986627352959,11.65880753623309,3.0517101,23.702812,0.025632955,42.18908675394904,1983-Jul-15 19:26:04.592,129.45502,1.4648098,66.7046113147681,24.94992223599009,2525,320.48288194444444,3567.0,43.0,137.53642281787387,50233.803070000264,1983,2120.5364228178737,2258.0728456357474
16,Voyager 1,1173375929872784256,223.4674080327094,8.383699330587866,11.660462117753761,2.8899355,23.606031,0.03165093,42.36205494685473,1983-Feb-23 01:06:46.125,-90.98349,-95.448425,223.46391779458855,8.380037812079728,1901,38.38162037037037,1748.0,13.0,138.1002991267464,50439.753253052855,1983,2121.1002991267464,2259.200598253493
13,Voyager 1,146687018788948224,69.98842303882871,23.137636553392788,7.572446747248904,1.7353916,23.157421,0.014905446000000001,43.18270135352822,1978-Mar-07 12:12:55.064,101.63475,-55.307384,69.99239740134581,23.135473793165136,277,2.8602546296296296,270.0,7.0,140.77560641250201,51416.88248610223,1978,2118.775606412502,2259.551212825004
14,Voyager 1,664021842547278592,125.58027025304995,20.39011770057894,12.925000995644286,0.440382,23.060406,0.06326626,43.364371453663566,1978-Aug-25 11:10:54.940,33.899605,-113.97128000000001,125.58160145252545,20.385642176070558,680,15.55474537037037,999.0,19.0,141.3678509389432,51633.19387693962,1978,2119.3678509389433,2260.735701877886
15,Voyager 1,146677879098433152,69.71422712830997,23.149732324476236,4.192615731478148,0.73090553,23.034431,0.02227559,43.41327034028237,1978-Mar-06 16:30:03.448,105.6266,-54.23913,69.71837964377832,23.147600012976607,275,2.866712962962963,263.0,7.0,141.5272613093205,51691.41692061622,1978,2119.5272613093207,2261.054522618641
34,Voyager 2,220457029171453568,58.75428979714245,37.2293645041942,9.55162279563741,2.3839092,22.858744,0.019866025,43.74693616330672,1977-Oct-31 18:52:13.368,66.411804,-44.017616,58.75692072153765,37.227620732558044,104,1.6841550925925926,42.0,7.0,142.61501189237993,52088.70694357283,1977,2119.61501189238,2262.2300237847594
35,Voyager 2,3882223726288839168,157.59988144002432,10.556241138124113,12.496588956134355,3.2367868,22.87708,0.05104845,43.711870566547326,1979-Oct-11 09:49:00.394,-15.288195000000002,5.512097,157.59927627887063,10.55645932653571,1255,4.5468055555555535,800.0,7.0,142.50069804694428,52046.954954665925,1979,2121.5006980469448,2264.001396093889
25,Pioneer 11,4353893388309106048,249.38444258777508,-5.503134549278019,6.836961866745873,1.4547977,23.236174,0.033214625,43.036345653709795,1985-Feb-04 15:39:05.512,-95.65806,16.471204999999998,249.3807146179,-5.502492636235656,3928,32.05005787037037,2764.0,7.0,140.29848683109392,51242.61933018875,1985,2125.298486831094,2265.5969736621882
26,Pioneer 11,4353893392605327872,249.3840651261327,-5.504964477364559,6.894945304605707,1.4413738,23.185959,0.01714233,43.12955120548333,1985-Feb-04 15:39:05.512,-104.07789,18.233383,249.3800002355629,-5.504252350049006,3928,32.05005787037037,2757.0,7.0,140.60233692987566,51353.59754026779,1985,2125.6023369298755,2266.204673859751
17,Voyager 1,150371374878785792,65.04007975944181,25.44443159617753,14.399175403887286,0.91711617,22.452234,0.11542876,44.538997235426734,1977-Sep-06 00:00:00.000,66.56371999999999,-24.027006,65.04276444527676,25.443462525302518,0,5.967152777777778,86.0,8.0,145.19713098749114,53031.80012187127,1977,2122.197130987491,2267.394261974983
24,Pioneer 11,4415429897313362688,231.07402446829744,-1.3905168971631292,9.564482633991474,2.6077204,22.912954,0.022295991,43.64343356069561,1983-Jun-12 14:08:39.536,-356.8556,-362.9575,231.05992096961015,-1.4048615525405743,3702,46.274386574074065,2539.0,8.0,142.27759340786767,51965.4682162896,1983,2125.277593407868,2267.5551868157354
30,Voyager 1,4540937942738166656,258.3494287269691,11.918063365376089,8.723346483936016,2.1591709999999997,25.685382999999998,0.021647785,38.93264920798501,2014-Feb-04 18:34:19.634,-36.771423,24.139902,258.34813232451586,11.91891443464347,3222,3693.761342592592,5565.0,158.0,126.92043641803112,46356.42019732168,2014,2140.920436418031,2267.840872836062
36,Voyager 2,3696620597243559296,186.52845551312484,-0.3681529735193919,11.313068049519007,3.075201,22.647251,0.06763574,44.1554692133409,1980-Nov-26 17:13:09.031,-156.97034,8.220901,186.5221790130076,-0.36782425865396295,1582,24.98517361111111,1197.0,18.0,143.94682963549133,52575.140056066855,1980,2123.946829635491,2267.8936592709824
18,Voyager 1,145218857232329472,69.15895811624549,23.04174942608289,9.833889388856793,2.7881412999999995,22.479937,0.03354585,44.48411122351415,1978-Mar-05 00:55:38.123,103.314705,-51.867027,69.16311992868741,23.039660073558586,271,2.880324074074073,256.0,7.0,145.01820258865612,52966.448313480774,1978,2123.018202588656,2268.036405177312
23,Voyager 1,4447967779275914496,254.24702276548058,11.565531546768993,11.4913170029655,2.9428967999999998,24.048422,0.022771047000000003,41.58277020556064,1998-Jan-20 03:33:02.868,-306.8776,-142.44943,254.23546712436402,11.560167536655555,2835,329.0041550925926,2998.0,30.0,135.55983087012768,49511.87262700544,1998,2133.559830870128,2269.119661740256
20,Voyager 1,1166577855636534144,228.43348314552463,7.903522678361022,8.568809469908222,2.3684216,22.734951000000002,0.025072333999999998,43.985139847086266,1983-Dec-09 17:43:58.463,-49.09665,18.073793,228.4315275759285,7.904242575980907,2001,14.827152777777775,1860.0,7.0,143.39155590150122,52372.33187746432,1983,2126.3915559015013,2269.7831118030026
17,Pioneer 10,2640553319580012416,352.5475502023395,-2.6232940856246127,10.682904108845092,3.2950373,21.98159,0.069616094,45.49261394065122,1974-May-17 19:30:00.489,101.32701,-67.96409,352.55172448227614,-2.6260939425204293,1300,4.853391203703704,995.0,7.0,148.30592144652297,54167.25474912805,1974,2122.305921446523,2270.611842893046
5,New Horizons,4129827968133894784,250.38971581613288,-21.625861460466734,9.211510850054363,2.200612,24.692692,0.015868815,40.497812388334935,2007-Jan-09 22:42:47.054,140.0252,-67.803024,250.3948509673364,-21.628348004053827,604,5.883367091049384e-05,417.0,7.0,132.02286838597192,48220.032449292376,2007,2139.022868385972,2271.045736771944
19,Voyager 1,145227760700173568,68.82173637148654,23.04488271994093,5.432685436301396,0.9461354999999999,22.218586,0.019024502,45.00736461984775,1978-Mar-03 19:06:50.898,-12.084323,-65.60977,68.82124385434193,23.04220868204745,268,2.8911226851851852,249.0,7.0,146.72400866070362,53589.4769232354,1978,2124.7240086607035,2271.448017321407
22,Pioneer 11,94181765149203072,31.60756713987168,20.552379101797666,6.305610953357299,1.2748785,21.951427,0.020180993,45.555124004354894,1975-Jul-29 05:14:07.698,149.99081,20.558489,31.61375467022697,20.553227195559028,1407,4.637708333333333,954.0,7.0,148.50970425419698,54241.6843818029,1975,2123.509704254197,2272.019408508394
18,Pioneer 10,61563069085277440,52.853519503827094,22.09985700739538,11.960054433826555,3.331808,22.133255,0.039157737000000005,45.180882783819655,1978-Jun-21 03:59:12.250,131.11775,-17.896078,52.85888403352618,22.099124810259614,2128,92.48002314814815,1923.0,38.0,147.2896778752521,53796.08194715706,1978,2125.289677875252,2272.579355750504
27,Pioneer 11,3712892475980656896,202.8564715647808,3.600953382071265,13.851603468906028,4.2029190000000005,22.346651,0.10603265,44.749434559218216,1981-Apr-19 06:14:09.682,-134.12012,-20.201021,202.8510365976364,3.600134773433138,3323,32.00416666666667,2232.0,12.0,145.88315666305138,53282.36413961289,1981,2126.8831566630515,2272.766313326103
38,Voyager 2,6645843007247800704,296.2761102892265,-51.395320856862924,15.132394702977107,4.5099697,24.143736,0.17445636,41.41861080395577,2004-May-04 02:08:20.283,-14.572373,-225.6054,296.27556372492086,-51.40378261194956,3350,161.89894675925925,2724.0,15.0,135.0246712208958,49316.41091671999,2004,2139.024671220896,2274.049342441792
23,Pioneer 11,91980130553425536,28.424860676385606,18.14946839967556,13.164391251910713,0.2268982,21.720888,0.06522722,46.038633119192745,1975-Jul-09 21:35:43.026,-79.58326,25.328535,28.42154280466505,18.150524360825,1377,4.182592592592592,940.0,7.0,150.0859439685683,54817.390175079905,1975,2125.0859439685682,2275.1718879371365
28,Pioneer 11,3895404602964117504,181.7383062114928,5.801500740124722,7.1762481740988395,1.5208311,22.088,0.016105354,45.27345299280953,1980-Mar-07 03:00:51.764,244.42618,-249.64406,181.7483271127533,5.791265917985643,3076,16.24391203703704,2119.0,7.0,147.5914567565591,53906.303665765634,1980,2127.591456756559,2275.1829135131184
29,Pioneer 11,3895404602962524544,181.736544977472,5.802336594471477,5.1551455350398925,0.9354844,22.078236,0.024280136,45.293474393958064,1980-Mar-07 03:00:51.764,240.86343,-239.97852000000003,181.7464241815365,5.7924936860267815,3076,16.24391203703704,2112.0,7.0,147.65672652430328,53930.14279573653,1980,2127.6567265243034,2275.313453048607
32,Pioneer 11,4168737691777441664,265.18233491261884,-7.770152725041719,6.7448650952451645,1.4772768,22.77494200000001,0.018244123,43.90790468408322,1990-Jan-03 07:34:45.144,-19.927536,26.463636,265.1815425722886,-7.769100502308802,4343,54.863449074074076,3213.0,14.0,143.13976927011132,52280.36932821545,1990,2133.139769270111,2276.2795385402223
21,Voyager 1,3818259740422306048,167.13063071372753,7.228097378119157,11.767392679751222,3.107154,21.922594,0.039474204,45.61503975246379,1979-Nov-06 19:25:05.171,-16.025997,-348.65393,167.12996872809177,7.21369553518738,1229,6.0384375,1270.0,7.0,148.7050295930319,54313.02500855899,1979,2127.705029593032,2276.4100591860642
22,Voyager 1,145727729255780736,66.57745017375387,22.81337543021252,0.9157548423482176,0.40032077,21.748573,0.16727245,45.98002756584601,1978-Feb-25 01:57:27.340,107.9496,-46.119114,66.5819449255263,22.81145514548129,252,2.957453703703704,221.0,7.0,149.89488986465798,54747.60957416768,1978,2127.8948898646577,2277.7897797293163
19,Pioneer 10,83065217260472320,38.71585403593086,18.061404213505586,8.555194730623533,2.1407795,21.572659,0.026949294,46.35497280970615,1976-Jun-22 12:19:21.539,112.86677,-46.1797,38.72059184839269,18.0594657265865,1857,21.033888888888885,1473.0,13.0,151.11721135964203,55194.050276995666,1976,2127.117211359642,2278.2344227192843
34,Pioneer 11,4168931003962377344,265.07541362099164,-7.632174397570213,13.412413351832607,0.43390083,22.395794,0.05459004,44.65124138061426,1989-Dec-30 21:18:08.452,-100.68312,53.632492000000006,265.07134257833906,-7.630005810013697,4342,53.48491898148149,3109.0,14.0,145.56304690080245,53165.44725004909,1989,2134.5630469008024,2280.126093801605
20,Pioneer 10,2643079756782833280,357.2413628390253,0.4366277922197671,5.385568429206263,0.90938854,21.284252,0.019298581,46.98309304765144,1974-Aug-30 03:23:28.642,22.671892,-203.89284,357.2423274336078,0.4279530012042901,1367,19.14726851851852,1044.0,13.0,153.16488333534366,55941.94198940092,1974,2127.164883335344,2280.329766670688
36,Pioneer 11,4168738451991929728,265.175582420964,-7.768417348900478,9.29191229026572,2.5556154,22.445564,0.2736358,44.552232591260655,1990-Jan-03 07:34:45.144,-18.943268,22.920265,265.17481816327216,-7.767492641023259,4343,50.75586805555553,3200.0,13.0,145.24027824750974,53047.55922712046,1990,2135.2402782475097,2280.4805564950198
21,Pioneer 10,6233522951380817152,236.3424443748439,-27.668727623233853,11.955250078912954,0.023507118,20.963797,0.045209356,47.70128323301096,1972-Apr-29 17:19:15.301,-203.1847,-141.64449,236.3336675689265,-27.67484612627507,57,3.3706828703703704,49.0,7.0,155.50618333961572,56797.07840296125,1972,2127.506183339616,2283.0123666792315
30,Pioneer 11,897946892726132864,109.94343282019682,36.30321768273927,5.121980163617364,0.8481631,21.23039,0.017360907,47.102289414122325,1976-Sep-11 12:25:12.520,-103.25265,-90.11752,109.93902870511164,36.29937383027322,2080,14.384722222222226,1414.0,14.0,153.55346349003878,56083.86700510177,1976,2129.5534634900387,2283.106926980077
31,Pioneer 11,2634543320302925056,351.1689725324784,-3.0591872007407797,9.438423157084461,2.4219093,21.08403,0.028902482,47.429262471205256,1975-Feb-01 18:50:36.922,-371.92096,-383.9372,351.1529985769255,-3.0756772519977083,1044,3.734097222222221,772.0,7.0,154.61939565612914,56473.1880694446,1975,2129.619395656129,2284.2387913122584
6,New Horizons,4070367444458173568,268.9591392047312,-21.91475514416911,12.573773329399884,3.3291426,23.488811,0.046800802999999995,42.57346099871521,2008-Feb-11 18:44:52.045,-55.03448,-48.361908,268.9570174788216,-21.916619624603907,886,0.0003689321844993143,953.0,20.0,138.78948285581157,50691.47071825662,2008,2146.7894828558115,2285.578965711623
37,Pioneer 11,4354357901908595456,248.67588495605872,-4.232186449589697,6.05445035476141,1.0021286,21.680218,0.13103957,46.12499799853572,1985-May-04 04:13:24.087,-132.26324,-702.20325,248.6703604814797,-4.261516623657185,3946,23.85498842592593,2778.0,7.0,150.36749347522644,54920.22331689171,1985,2135.3674934752266,2285.734986950453
7,New Horizons,4070503994477694592,267.2450454909461,-21.9778062297486,11.95362610211621,2.9262571,23.324146,0.30577472,42.874023700236414,2008-Jan-25 18:19:01.420,-20.437628,-106.26786000000001,267.2442520032883,-21.98193206257617,873,0.0003064177169067215,1206.0,19.0,139.7693172627707,51049.34543705436,2008,2147.7693172627705,2287.538634525541
42,Voyager 2,6664824799897437312,291.6650963632904,-44.08630164834473,14.288282598792815,4.263244599999998,22.366497,0.14979215,44.70972804640708,1997-May-31 09:12:12.689,123.35326,-166.84332,291.6700905881632,-44.09305666315225,3108,88.946875,2567.0,13.0,145.7537134312871,53235.086293643304,1997,2142.753713431287,2288.507426862574
22,Pioneer 10,6835442380025186560,318.93237341593397,-17.36185130036125,10.610055404714103,2.7206545,20.566456,0.026392572000000003,48.6228647136824,1973-Apr-03 04:04:55.275,-294.2532700000001,-191.22687,318.9194172267668,-17.370271160947183,761,9.380405092592593,614.0,13.0,158.5105389666046,57894.38925216267,1973,2131.5105389666046,2290.0210779332087
24,Voyager 1,52627853482094080,64.00366611013375,22.416269244690515,9.834187656430183,2.5678596000000002,20.891783,0.027442295,47.86570928187833,1978-Feb-16 20:44:04.458,287.69684,-114.81898500000001,64.01613635653231,22.411292405035034,233,3.0640740740740733,207.0,7.0,156.04221225892334,56992.85760544917,1978,2134.0422122589234,2290.084424517847
23,Pioneer 10,2635292259520147840,347.14789705552585,-5.184726614687664,12.34734403857518,3.4493284,20.54333,0.09466855,48.67760178359261,1974-Apr-19 16:45:14.253,-40.308567,-75.7467,347.14612024147567,-5.1880655523974175,1253,3.8414930555555564,974.0,7.0,158.68898181451192,57959.563717932324,1974,2132.688981814512,2291.377963629024
8,New Horizons,4070503990056958336,267.2450393888884,-21.977931009028644,11.84562647631737,2.9260406000000003,22.995282999999997,0.10821306,43.48717928300666,2008-Jan-25 18:19:01.420,-32.004345,-97.7036,267.24377905495874,-21.98177858534592,873,0.0003064177169067215,1187.0,19.0,141.76820446260172,51779.41899792066,2008,2149.7682044626017,2291.5364089252034
33,Pioneer 11,91887977735200000,28.063415590186448,17.93122958593144,7.376256783766978,1.6177235,20.572412,0.019144215,48.608786181252526,1975-Jul-08 03:39:39.542,401.80933,13.08671,28.08110242972651,17.93180563662111,1374,4.118171296296296,926.0,7.0,158.46464295088322,57877.62619138059,1975,2133.464642950883,2291.929285901766
25,Voyager 1,145226970426193280,68.80537744580039,22.98880942338507,11.006050263864331,3.2254057,20.723091,0.1666228,48.255349259650465,1978-Mar-03 19:06:50.898,97.801186,-41.658195,68.80965115560953,22.98698904628417,268,2.8911226851851852,242.0,7.0,157.3124385864605,57456.795069318825,1978,2135.3124385864608,2292.624877172921
35,Pioneer 11,640520709215010304,147.49208677392278,22.38332061184366,11.282874648807946,2.861598,20.628105,0.03118033,48.477550025575425,1977-Sep-25 08:16:24.790,-45.4937,-60.17734,147.4900896392511,22.3806788777124,2514,14.967326388888884,1845.0,14.0,158.03681308337588,57721.365610572204,1977,2135.036813083376,2293.073626166752
9,New Horizons,6309958285320848896,221.50725299973115,-15.304144313085642,14.09521673187223,4.1621275,22.645364999999998,0.16100588,44.15914738130599,2006-Sep-18 13:39:29.188,-466.45255,25.995414999999998,221.48860021864112,-15.303104793019989,384,3.6892896947873795e-05,284.0,7.0,143.95882046305755,52579.519585927126,2006,2149.9588204630577,2293.9176409261154
42,Pioneer 11,4169569545340423296,262.06319047560845,-7.23768216433925,13.725684040177928,3.8739338,21.310667,0.08392382400000001,46.92485684369011,1988-Dec-14 15:29:20.496,157.01796000000004,-135.73074,262.06986265527934,-7.243449784229488,4268,57.51908564814815,3082.0,13.0,152.97503331042975,55872.60116630137,1988,2140.97503331043,2293.95006662086
10,New Horizons,3631701479368964096,202.34162148144864,-6.44208061149293,10.772132492807785,2.8005142000000003,22.562597,0.022685582000000003,44.321138556054755,2006-Mar-09 16:47:53.369,-39.934917,-53.173621999999995,202.34001868214108,-6.444214749990593,73,3.419241362311385e-05,105.0,7.0,144.4869116927385,52772.39962665581,2006,2150.4869116927384,2294.973823385477
45,Voyager 2,6659309791307611648,294.94079347755525,-48.19441973141458,5.498291787846824,1.0706978,22.120989,0.038743008,45.205935727811095,2001-Feb-22 17:47:03.094,-28.267021000000003,-246.69627000000003,294.9396363241059,-48.204518618112296,3247,92.91204861111113,2671.0,8.0,147.37135047266418,53825.91204663586,2001,2148.3713504726643,2295.742700945329
11,New Horizons,3618810628952377216,208.7777209694316,-8.624115520009106,10.280616168071047,2.4917363999999997,22.48039,0.020791883,44.4832129510116,2006-Feb-05 11:37:22.710,-143.27544,13.068278999999999,208.77194954073138,-8.623589102893138,23,8.106660986796982e-05,11.0,5.0,145.0152742202978,52965.37875622157,2006,2151.0152742202977,2296.0305484405953
12,New Horizons,3618810628950468736,208.77833820012225,-8.622553657684328,6.726190049778419,1.3343983,22.477114,0.0174454,44.489697934088056,2006-Feb-05 11:37:22.710,-146.20356999999996,17.057655,208.77244796170726,-8.621866440139407,23,8.106660986796982e-05,16.0,5.0,145.03641526512706,52973.10031143501,2006,2151.0364152651277,2296.0728305302546
13,New Horizons,4118548834261525248,267.16721184318317,-21.81884527664657,12.088045588672134,2.9913082,22.62839,0.035482474,44.19227476406577,2008-Jan-26 22:56:27.751,-26.131557,-101.54586,267.1661660950483,-21.822908998992734,874,0.0002890275366512346,1026.0,17.0,144.0668157308544,52618.96377753727,2008,2152.0668157308546,2296.133631461709
26,Voyager 1,3817423630549029504,170.3603315913426,6.634948919097705,3.128028947564516,0.68791485,20.559038,0.028382396,48.64040779091884,1980-Feb-20 03:42:10.857,-290.50142999999997,-1.2126567,170.3475359830983,6.6348955056590775,1283,22.786967592592593,1345.0,13.0,158.56772939839541,57915.27748546994,1980,2138.5677293983954,2297.135458796791
27,Voyager 1,3696633688303809664,186.09461378943783,-0.3054002466620626,13.807726464450676,0.6241226,20.524418,0.07875157,48.72245371260957,1980-Nov-03 13:32:22.065,-210.8703,4.130173,186.08530999695813,-0.3052180196041817,1465,7.89494212962963,1442.0,7.0,158.8351991031072,58012.968120418875,1980,2138.8351991031072,2297.6703982062145
39,Pioneer 11,893894436463608960,112.12962441863304,34.61763776213803,8.071281117831939,1.8310547,20.290363,0.019981787,49.28447976187992,1977-Apr-09 01:26:42.062,92.24275,-54.505272,112.13374120068086,34.61520519892986,2252,6.720833333333332,1548.0,7.0,160.66740402372852,58682.16264562661,1977,2137.6674040237285,2298.334808047457
40,Pioneer 11,893894230305207424,112.14113118102293,34.61822403164725,9.838052813414324,2.3934708,20.260937,0.018186642,49.35605954342857,1977-Apr-09 01:26:42.062,92.85287,-54.656174,112.14528121110465,34.6157811909246,2252,6.720833333333332,1555.0,7.0,160.90075411157713,58767.39143171242,1977,2137.900754111577,2298.801508223154
29,Voyager 1,3716342640389351808,200.37554638092067,4.6134444637327725,10.115253220554882,2.698779,20.490492,0.02214913,48.80312324797385,1981-Sep-25 21:09:04.172,-294.86053,43.23725,200.36251532189945,4.61535528972378,1644,7.935960648148147,1599.0,7.0,159.09818178839475,58109.0199163933,1981,2140.098181788395,2299.1963635767897
38,Pioneer 11,4073638049186518784,284.08818470448733,-26.22071233977324,11.377164869418886,2.878622,19.954569,0.03579211,50.11383642863213,1973-Sep-24 18:10:57.735,-23.350763,-195.04463,284.0871250258486,-26.22956364057373,254,3.08724537037037,178.0,7.0,163.37110675734075,59669.66303205113,1973,2136.371106757341,2299.742213514681
28,Voyager 1,149737064046059648,66.03895039777957,25.68246886185236,13.239234145151089,3.5833912000000003,20.13165,0.070192225,49.67302501624145,1977-Sep-06 00:54:28.361,10.915285,-223.78938,66.03944138607541,25.67240243054616,1,13.146041666666667,13.0,26.0,161.93406155294713,59144.796641598405,1977,2138.9340615529472,2300.8681231058945
39,Voyager 2,122378603405149696,49.625703607156076,29.916091532827025,11.296243818939018,3.0361671,20.086548,0.032644127,49.784562653069905,1977-Dec-03 22:35:33.498,80.39177,-60.45401,49.62932788705658,29.9133661014179,187,5.722222222222222,63.0,8.0,162.29767424900788,59277.60254270764,1977,2139.2976742490077,2301.5953484980155
26,Pioneer 10,149543000243089024,65.25317818281587,24.518607006601076,10.106304706315967,2.6923733,20.388891,0.022714717,49.046315918078136,1982-Jul-16 04:27:31.375,106.58674,-48.880783,65.25791214747585,24.516436005754947,2470,287.9004398148148,3234.0,35.0,159.89098989293473,58398.58514849549,1982,2141.8909898929346,2301.781979785869
24,Pioneer 10,2634434949688189056,350.83834608052274,-3.4403558600519792,9.98341383484606,2.5153933,19.821257,0.020852733,50.45088806853934,1974-May-08 03:21:12.672,82.81589,-64.08493,350.84212961697233,-3.4432836517786205,1285,4.406851851851851,981.0,7.0,164.46989510343823,60070.98448757978,1974,2138.4698951034384,2302.939790206877
33,Voyager 1,4460288666059348224,247.90408937140487,12.421793142791323,4.928677050823638,0.8842368,20.83461,0.017391931,47.997058773986254,1990-Apr-14 16:19:15.818,-85.06442,55.347094999999996,247.90039212810868,12.424198751052554,2506,74.3168287037037,2385.0,10.0,156.47041160319515,57149.25313395102,1990,2146.4704116031953,2302.94082320639
14,New Horizons,4090107393373324288,277.7801861163046,-21.569339108460994,13.081954618832205,3.4520855000000004,22.208529000000002,0.102349445,45.0277468477494,2010-Jan-21 23:54:13.994,-14.056633999999999,-322.06555,277.77961295482135,-21.582471382520517,1161,0.001649378429355281,1892.0,33.0,146.79045472366303,53613.74568327068,2010,2156.790454723663,2303.580909447326
43,Voyager 2,6255263800956775296,233.20747706024991,-18.283708779974926,8.860518356801858,2.0334349,20.332916,0.23060684,49.181336667322064,1983-Oct-23 18:50:20.449,-91.06406,60.638264,233.20342138879096,-18.28100816586712,2146,7.894155092592592,1729.0,7.0,160.3311575354699,58559.351978255036,1983,2143.33115753547,2303.66231507094
41,Voyager 2,3630524933207854464,204.05352135595555,-7.704228203688216,10.323067434744553,2.618681,20.169613,0.094502576,49.57953361452056,1981-Dec-16 23:23:21.385,-91.333626,69.59046,204.04942074485874,-7.701103796689957,1831,8.27457175925926,1331.0,7.0,161.629279583337,59033.47807501801,1981,2142.629279583337,2304.258559166674
40,Voyager 2,3866336710980382976,163.06261269146358,9.433889231265548,11.865892801914745,3.1349316000000003,20.097986,0.037260994,49.756228757860406,1980-Mar-03 10:01:39.067,-1.0574903,-48.941444,163.06256504405175,9.431684073403565,1356,18.467060185185183,904.0,13.0,162.20530575062492,59243.86587235825,1980,2142.205305750625,2304.41061150125
41,Pioneer 11,4051673208545076608,277.12174659445844,-27.53379461684591,14.13643998730757,0.6874541999999999,19.61583,0.11755319,50.979236011553105,1973-Aug-31 08:24:51.815,200.10611,-2.3304505,277.13098440642705,-27.533902201086512,204,3.1965856481481483,122.0,7.0,166.1923093976631,60700.07908440248,1973,2139.192309397663,2305.384618795326
25,Pioneer 10,6841270238329091072,322.6171159307468,-16.043162247991546,7.769118029838988,1.7391043000000002,19.603712,0.026457584,51.01074713920259,1973-Apr-28 17:46:34.192,150.7373,-49.144596,322.6240789545006,-16.045432389352538,790,21.070439814814808,531.0,14.0,166.29503567380044,60737.59882949888,1973,2139.2950356738006,2305.590071347601
44,Voyager 2,6255263800956776576,233.20262362915943,-18.282512413545227,11.344467581264446,2.5586624,20.092806,0.031582754,49.769056987206795,1983-Oct-23 18:50:20.449,-87.24831999999998,65.38632,233.19869146229215,-18.279565538184066,2146,7.894155092592592,1722.0,7.0,162.24712577829413,59259.14021926416,1983,2145.247125778294,2307.494251556588
32,Voyager 1,3723406040525056128,209.78106090563904,8.93181370893414,11.123284002908658,2.8117237,19.885015,0.026145214,50.289123517153904,1982-May-01 22:18:08.221,-65.7636,-76.93361999999998,209.77806605537504,8.9283101803735,1772,47.7665162037037,1691.0,14.0,163.94254266592168,59878.37428330125,1982,2145.942542665922,2309.885085331844
30,Pioneer 10,149956519694104704,63.70977050373054,24.37684130143264,12.197988975241625,3.2000217,19.819614,0.044736315,50.455068362745116,1981-Jul-30 04:47:05.841,105.75112,-44.697807,63.71460226232218,24.374799062906927,2404,464.3656712962963,2711.0,68.0,164.4835228625491,60075.96189031742,1981,2145.4835228625493,2309.9670457250973
31,Voyager 1,145919658456448128,67.65959162711054,22.907814801518327,8.371588863060115,2.4070215,19.592802,0.056673583,51.039151907109925,1978-Feb-28 11:00:50.403,89.440285,-43.035470000000004,67.66372545193683,22.90582575272528,260,5.342337962962963,235.0,7.0,166.38763521717834,60771.41988672223,1978,2144.3876352171787,2310.775270434357
45,Voyager 1,4540956123337912704,258.22445070327245,12.119704792033556,7.0713203928982304,1.3278332,21.820173,0.014137978,45.829150296917284,2012-Mar-07 23:37:25.392,256.98862,130.27104,258.23511595570426,12.125111154239885,3186,8114.430902777778,4742.0,354.0,149.40302996795037,54567.96266549418,2012,2161.4030299679503,2310.8060599359005
43,Pioneer 11,2447122664177031040,355.81860504721914,-3.892554531450661,13.46565935330605,3.8500748,19.345966,0.07526108599999999,51.690361828983505,1974-Jun-04 15:43:38.227,-30.405746,-160.92447,355.81718179887,-3.900087169570096,818,23.590636574074068,630.0,15.0,168.51057956248619,61546.804079402464,1974,2142.510579562487,2311.021159124973
44,Pioneer 11,3869429224872527744,162.36947530268313,9.982811406927476,13.865191253095501,0.54800797,19.614323,0.09637873,50.983152322630865,1979-Jun-27 19:04:48.387,-135.5324,-91.320595,162.3632180276799,9.978595307318695,2891,11.209247685185185,1985.0,7.0,166.2050765717766,60704.74216707568,1979,2145.2050765717768,2311.4101531435526
28,Pioneer 10,2642818244813841536,355.48188196110846,0.002172765918815417,5.052659355891931,0.88460255,19.314955,0.019911062,51.77335450924837,1974-Sep-24 15:54:44.119,240.8312,-37.70889,355.4931730158846,0.00040483419539109325,1381,24.641076388888887,1140.0,14.0,168.7811357001497,61645.62200312268,1974,2142.7811357001497,2311.5622714002993
27,Pioneer 10,4112578967158460160,257.5515366014869,-24.712206744461433,8.444338245325147,2.083253,19.173954,0.019328704,52.154083580149916,1972-Sep-24 21:32:27.207,64.71188000000001,-142.55717,257.55459284395545,-24.71893949998622,311,2.7143634259259257,210.0,7.0,170.02231247128867,62098.94940701349,1972,2142.022312471289,2312.0446249425777
29,Pioneer 10,2641288961578541568,354.6893725871415,-0.4076421480178855,9.84300406697416,2.8552694,19.274149,0.088769086,51.882965263940704,1974-Oct-08 00:49:06.542,213.0436,-124.61339,354.69938200262214,-0.4134968519779089,1388,82.56851851851852,1084.0,28.0,169.13846676044668,61776.13359958555,1974,2143.1384667604466,2312.2769335208927
46,Pioneer 11,3814217248483692544,171.8239617835906,5.944245985694964,11.930291544138301,2.987957,19.5579,0.0426556,51.13023519081191,1979-Sep-24 00:18:45.591,91.8782,-181.99054,171.8282158640524,5.93581958611148,2971,6.088229166666666,2035.0,7.0,166.6845667220468,60879.87114956037,1979,2145.6845667220473,2312.3691334440937
46,Voyager 2,4113753559147499392,256.4986229523858,-22.858210321957465,6.223197848633188,1.1010551000000002,19.865587,0.024185568,50.33830554293789,1985-Nov-26 19:07:01.577,40.08348,-325.6808,256.5004501245387,-22.873056209857808,2401,13.547326388888884,1950.0,7.0,164.1028760699775,59936.934455798575,1985,2149.102876069977,2313.205752139955
34,Voyager 1,3709177672867458176,191.4527137236382,6.448544807604115,12.79021137561134,3.4058599999999997,19.481031,0.07069522,51.33198435704459,1981-Jun-01 09:33:15.280,-249.07127000000003,-27.320147,191.4411358943476,6.44727485788955,1573,28.565625,1549.0,7.0,167.34226900396538,61120.09033100831,1981,2148.342269003965,2315.6845380079308
51,Pioneer 11,4354293717917419136,249.02561740379542,-4.41903208751666,10.755970380340896,2.6747322,19.674297,0.02012658,50.827736466841785,1985-Apr-22 05:33:02.238,-52.397617,4.7294397,249.0232056789629,-4.418814403815898,3943,26.324016203703703,2771.0,7.0,165.69842088190418,60519.69124290669,1985,2150.698420881904,2316.396841763808
45,Pioneer 11,2610016892379563648,344.1476139457734,-8.563737366523988,10.79186895654568,2.7075844,19.027884,0.026575394,52.55445244033961,1974-Mar-30 03:56:09.981,99.76175,20.10044,344.15236170862426,-8.56278076623769,719,9.616168981481481,479.0,15.0,171.32751495550713,62575.66156234942,1974,2145.327514955507,2316.655029911014
35,Voyager 1,1165349632429487232,232.31199217813327,8.913523319342305,11.567598933668947,2.9885435,19.577074,0.030616427,51.08015617654869,1984-Nov-09 20:35:31.774,-150.2866,-110.915985,232.30504052747497,8.908392794392293,2099,15.728796296296293,1909.0,7.0,166.52130913554873,60820.24294866782,1984,2150.5213091355486,2317.042618271097
34,Pioneer 10,147469115153030528,71.98251558116294,25.579518701404208,9.977690253671359,2.7255583,19.798918,0.017845009,50.50781116409057,1988-Aug-08 19:18:48.315,81.852905,-53.85014,71.9862593419718,25.57705572172647,2762,2286.48625,4140.0,153.0,164.65546439493525,60138.76181560615,1988,2152.6554643949357,2317.3109287898706
42,Voyager 1,4447840579524536704,253.0704859148512,11.66864782756269,10.855465672807405,2.8692236,20.276672,0.02015493,49.317756981213854,1996-Jan-12 21:09:51.232,-240.01653,27.548859999999998,253.0597667757406,11.669878159800193,2764,322.82355324074075,2766.0,32.0,160.77588775875716,58721.785245008476,1996,2156.775887758757,2317.551775517514
15,New Horizons,3629572408245394560,197.00401709024644,-5.976720510245408,14.998771018811151,4.37669,20.840649,0.25042248,47.983151423941536,2006-Jun-09 11:34:28.365,-44.967945,-10.887734,197.0020631680934,-5.977193598028704,183,5.507651748971193e-05,172.0,7.0,156.4250736420494,57132.69389702213,2006,2162.425073642049,2318.850147284099
47,Voyager 2,6307378212567145728,227.57736873683342,-16.271058761932725,11.331311345216973,3.2316246,19.382841,0.04409299,51.59202380667713,1983-Jan-24 14:21:45.684,-106.930885,-9.484436,227.5723729813519,-16.271501869863346,2057,91.26486111111113,1532.0,38.0,168.18999760976743,61429.714726991464,1983,2151.1899976097675,2319.379995219535
47,Pioneer 11,128833355135337984,42.2089773657014,29.305456053419718,11.376971793979113,2.93602,18.94172,0.038684838,52.79351874489725,1976-Mar-12 17:11:16.497,194.66269,-218.9016,42.21828370269128,29.294990914830922,1636,3.083483796296296,1105.0,7.0,172.10687110836503,62860.313603619245,1976,2148.106871108365,2320.2137422167293
41,Voyager 1,4459181835808722560,249.14594989524915,11.361958664234011,12.915780718987055,3.5114832000000002,19.800293,0.052216005,50.50430322310178,1991-Jan-22 10:09:00.384,-32.65121,37.952385,249.14445660881023,11.363694397164107,2549,295.0219675925926,2337.0,42.0,164.64402850731182,60134.58497201057,1991,2155.644028507312,2320.2880570146235
52,Pioneer 11,4354365564130391552,248.39493965083298,-4.276586522876569,9.53943520979357,2.5968475,19.413465,0.03837024,51.51063832504752,1985-May-11 07:56:56.609,-66.099236,-49.561405,248.3918564003004,-4.278898353379391,3948,22.697488425925933,2785.0,7.0,167.9246809396549,61332.81046639956,1985,2152.924680939655,2320.8493618793104
48,Pioneer 11,2609910995665708288,342.70879211203993,-9.172406905816334,11.221156769885225,3.0181560000000003,18.681414,0.03653505,53.5291396415579,1974-Mar-24 08:24:38.994,228.65794,-80.60958000000002,342.71987599684576,-9.176314346316426,707,12.608379629629633,723.0,14.0,174.50499523147877,63736.204458345295,1974,2148.504995231479,2323.0099904629583
49,Pioneer 11,91499369094197632,25.94629029409387,16.608982616364166,13.747870064552306,3.826517,18.71048,0.13875799,53.44598396685722,1975-Jun-27 14:11:44.238,36.28419,-122.37684,25.94804638894589,16.603059779731506,1355,4.220509259259258,912.0,7.0,174.23390773195453,63637.19246001908,1975,2149.233907731955,2323.467815463909
37,Voyager 1,3709160729220401920,191.09241145628846,6.295833248924607,8.109900025557186,1.8659086,19.014908,0.028920287000000006,52.590315376584556,1981-May-16 03:03:55.409,-18.748302,23.788914000000002,191.09151859668708,6.296966160028068,1570,35.234594907407406,1542.0,7.0,171.44442812766565,62618.3629293486,1981,2152.4444281276656,2323.888856255331
48,Voyager 2,3696387599561169408,187.15746551463334,-0.5798385030865065,8.397199936109887,2.0561075,18.90945,0.01771703,52.88360961944919,1980-Dec-02 22:18:48.601,16.639651999999998,-78.50745400000002,187.15826237235112,-0.5835981532046365,1587,29.05600694444445,1215.0,20.0,172.4005673594043,62967.58322234884,1980,2152.400567359404,2324.8011347188085
50,Pioneer 11,216899975915622784,58.04773062617678,32.45628991650736,13.801366711440954,3.9526844,18.664005,0.13566928,53.57906757003403,1976-Apr-26 04:28:49.390,437.0098,-35.33029000000001,58.06893384378154,32.4545757309889,1746,2.6870717592592595,1203.0,7.0,174.66776027831088,63795.65276405028,1976,2150.6677602783107,2325.335520556622
49,Voyager 2,3696387535137998336,187.1643068871859,-0.5807579685999444,7.907798417854861,1.8697929,18.855566,0.021869348,53.03473778966829,1980-Dec-02 22:18:48.601,16.191381,-80.574455,187.16508449349791,-0.5846276325428617,1587,29.05600694444445,1235.0,20.0,172.89324519431858,63147.52887477293,1980,2152.8932451943188,2325.786490388637
32,Pioneer 10,2556793996949441408,12.884461197903073,7.54886490337779,12.795554056226024,3.417365,18.51975,0.07930423,53.99640750372592,1975-Apr-04 11:49:36.872,139.8186,-56.47274,12.891297878225751,7.546103567891648,1551,4.757557870370372,1221.0,7.0,176.0282884621465,64292.57207791438,1975,2151.0282884621465,2327.056576924293
50,Voyager 2,3630839702770910336,202.5390355964,-7.149898914258452,9.750517144491695,2.3662825,18.800938,0.015484446,53.188836561157,1981-Dec-04 05:46:31.277,-79.87987,-31.163458,202.5351881438396,-7.151399917320247,1819,7.246331018518517,1317.0,7.0,173.3956071893718,63331.01156984615,1981,2154.3956071893717,2327.7912143787435
31,Pioneer 10,6858259063071842560,310.2498624294335,-19.11500291588945,7.548367654221607,1.7114668000000002,18.321838,0.029501399,54.57967586654896,1973-Feb-25 03:44:05.383,-31.049938,-113.83897,310.248327787224,-19.12062940318689,696,9.047858796296298,744.0,11.0,177.9297433249496,64987.0594520046,1973,2150.9297433249494,2328.859486649899
40,Voyager 1,3817450087547535232,170.04261904835468,6.6427162679756675,10.794078172535356,2.8724412999999998,18.60519,0.05505062,53.7484425101989,1979-Dec-01 10:59:41.285,-301.35175,-18.923954000000002,170.02795158397203,6.641795196750865,1254,27.66869212962963,1371.0,17.0,175.2199225832484,63997.32452430565,1979,2154.2199225832487,2329.4398451664965
39,Voyager 1,675676768880524160,123.64950722585913,20.558337815618145,11.326069096716811,2.9736328,18.541002,0.03483751,53.93451687485373,1978-Aug-17 09:24:02.728,-75.01294,-54.810936,123.6458435383518,20.5556608089196,665,21.30457175925926,946.0,21.0,175.82652501202315,64218.87999539134,1978,2153.826525012023,2329.653050024046
33,Pioneer 10,6864899155529911936,295.9013976382763,-22.4850886445184,9.563952247807428,2.4003744,18.24237,0.015728634,54.817436923478425,1973-Jan-07 21:08:30.037,16.081654,0.47125128,295.9021959359713,-22.485065251475657,586,2.8333796296296296,364.0,7.0,178.70484437053966,65270.15735789591,1973,2151.70484437054,2330.40968874108
56,Pioneer 11,4169517627775821312,262.37309624393015,-7.367987437024497,13.00925474606269,3.4605112,19.012476,0.066451564,52.597042158753204,1988-Dec-20 16:14:03.561,103.72475,-65.9195,262.37803661024174,-7.371127155351917,4270,51.527557870370366,3095.0,14.0,171.46635743753544,62626.37239048544,1988,2159.4663574375354,2330.9327148750713
51,Voyager 2,6300421430698761984,216.3972528085177,-12.79920225820086,5.573209800190705,0.99373055,18.592821,0.023980392000000003,53.78419947572798,1982-Oct-19 08:05:37.605,47.236477,-105.574745,216.39955344315624,-12.804344236004136,1968,6.5568981481481465,1424.0,7.0,175.33649029087317,64039.899713838524,1982,2157.336490290873,2332.672980581747
54,Voyager 2,6755826158950126208,286.79526057796767,-34.103870936670525,14.677074860520065,0.93208504,19.037159,0.16719548,52.528846440931396,1992-Dec-26 01:14:27.019,8.406343,-81.86365500000002,286.79566044945716,-34.10776501283509,2902,31.992615740740746,2367.0,7.0,171.24403939743638,62545.172949519656,1992,2163.2440393974357,2334.4880787948723
53,Pioneer 11,893579220223432448,113.54011509572477,33.980991337919264,6.085675228147472,1.0999117,18.159256,0.01625095,55.06833545503053,1977-Apr-19 08:19:33.026,-33.99456,-19.466452,113.53841987277376,33.98002059508959,2263,5.877453703703703,1562.0,7.0,179.5227735833995,65568.89782360084,1977,2156.5227735834,2336.045547166799
16,New Horizons,4079606984261389056,280.31321551925384,-21.35831605015489,9.573371457986571,2.2733773999999998,19.996157,0.015543322,50.00961011546924,2010-Mar-14 18:44:54.364,13.222674,123.15146000000001,280.3138143281149,-21.35273894958661,1180,0.0022725315339934844,2233.0,38.0,163.0313289764297,59545.5625953512,2010,2173.03132897643,2336.0626579528603
39,Pioneer 10,147908438767993216,68.18932038399949,25.092549164564915,11.572055318945553,3.0954933,18.481827,0.03824691,54.107205515077716,1984-Jul-27 06:03:30.098,88.90178,-46.53667,68.19367631511948,25.09026900173873,2583,361.8746412037037,3350.0,44.0,176.38948997915335,64424.49731998597,1984,2160.389489979153,2336.778979958307
65,Pioneer 11,4159009217205502080,272.40333868747115,-7.9248430141619215,8.610377178827713,2.0941343,19.004274,0.015414529,52.619741255092364,1994-Feb-09 10:41:04.484,-27.670391,-188.19308,272.4020201895412,-7.933810440458517,4578,164.198125,3597.0,20.0,171.54035649160107,62653.39980499238,1994,2165.540356491601,2337.080712983202
46,Voyager 1,4456678247830478080,240.84322070027926,10.792707666951538,12.019012119511595,3.1504297,18.623325,0.03749924,53.69610321030776,1987-Sep-22 22:04:11.938,-88.29129,29.406933000000002,240.83892755010925,10.794137574457476,2341,30.641840277777767,2189.0,7.0,175.0492964656033,63935.005041096934,1987,2162.049296465603,2337.0985929312064
67,Pioneer 11,4159009320284717056,272.40826293064305,-7.9198630506795,9.998853391784623,2.5434427000000004,18.961454,0.019192712,52.738570541791326,1994-Feb-09 10:41:04.484,-27.96901,-189.41354,272.40692719385913,-7.928909014162802,4578,164.198125,3617.0,20.0,171.9277399662397,62794.887745269385,1994,2165.92773996624,2337.8554799324797
43,Voyager 1,3413590945450754944,73.25536556828659,23.4865147467272,6.457616445964973,1.2884959999999999,18.097963,0.015845537,55.2548362262075,1978-Mar-16 20:00:37.541,123.43703000000001,-109.20413,73.26154190829273,23.481050569030145,300,2.8025925925925925,291.0,7.0,180.13076609743644,65790.96100942769,1978,2158.1307660974358,2338.2615321948724
49,Voyager 1,4459555738480632320,248.86919082424012,12.2111569355853,13.018377123721654,3.4562435,18.754751000000002,0.06294153,53.319822217087534,1991-Apr-01 02:08:28.940,-66.06926,38.847572,248.8660007295101,12.21303265564673,2557,114.855625,2371.0,14.0,173.82262042770537,63486.973885015104,1991,2164.8226204277053,2338.6452408554105
44,Voyager 1,869299357782706560,109.32666262650541,22.91106615646355,10.656322888189225,2.6199484,18.069712,0.024004743999999998,55.34122610379669,1978-Jun-28 18:11:24.073,4.305055,20.897884,109.32687837259961,22.912113445471736,559,3.4458101851851852,522.0,7.0,180.4123970983772,65893.82391621129,1978,2158.4123970983774,2338.824794196755
35,Pioneer 10,6770588373865443328,288.08840256567436,-23.615485460986342,10.16923657455012,2.6967583,17.761614,0.025851866,56.30119023418846,1972-Dec-16 10:37:36.679,35.262478,-213.23773,288.0902003841927,-23.62635715141727,529,2.7060416666666667,343.0,7.0,183.5418801634544,67036.83631090008,1972,2155.541880163454,2339.0837603269088
54,Pioneer 11,2608414418606277632,342.2819362055618,-9.303172807998694,8.916518243670597,2.2209377,17.838112,0.018064713,56.0597448244861,1974-Mar-22 22:14:45.490,-44.705776,-95.236534,342.27966670547784,-9.308007514841496,704,28.961342592592594,437.0,28.0,182.75476812782466,66749.3515110067,1974,2156.7547681278247,2339.509536255649
52,Voyager 2,6300473382623065216,216.19426881679263,-12.713625452649591,8.335328051296411,1.9905386000000005,18.201086,0.019224303,54.94177641737674,1982-Oct-17 10:58:52.953,47.11823,-48.879055,216.19661308394183,-12.716057325952587,1966,6.565439814814815,1417.0,7.0,179.11019112064815,65418.206204905524,1982,2161.1101911206483,2340.220382241297
60,Pioneer 11,3647845574239719936,213.4208772725636,-0.8460836956875412,2.0735544653745244,0.6376295,18.12696,0.04910548,55.166445911655074,1981-Oct-31 22:08:58.530,206.65184,-139.41862,213.43120083834,-0.8530485373406884,3430,6.757962962962963,2354.0,7.0,179.84261367199554,65685.71621755965,1981,2160.8426136719954,2340.6852273439913
61,Pioneer 11,3898801269259591040,180.21955659620536,7.172042930097978,7.293843941217028,1.5785208,18.002108,0.018016689,55.54905131639856,1980-Apr-15 11:51:47.208,22.618263,27.609682,180.22069435800282,7.1734317742003775,3093,55.18953703703704,2133.0,9.0,181.08990729145933,66141.2777391326,1980,2161.0899072914594,2342.179814582919
17,New Horizons,4114977998449557120,258.98373782807755,-21.948456044523677,5.903208403647435,1.0511751,19.407412,0.019801099,51.52670649144237,2007-Nov-26 16:51:02.481,11.854921000000001,-90.72315,258.98429098265086,-21.95268921698265,812,7.905481074245541e-05,796.0,7.0,167.9770631621021,61351.94254932617,2007,2174.9770631621022,2342.9541263242045
57,Pioneer 11,704383093336499456,129.42260930320936,28.374562461467512,5.326926768982748,0.93695545,17.807268,0.01719815,56.15684517054539,1977-Jul-03 19:59:44.286,4.8765545,21.271091,129.42285729153116,28.375644164191407,2378,4.0414814814814815,1653.0,7.0,183.07131525597802,66864.96718409339,1977,2160.071315255978,2343.1426305119558
58,Pioneer 11,704383093334762496,129.42183402819964,28.37379425040043,10.790931944081366,1.344079,17.801636,0.07291096,56.17461307952356,1977-Jul-03 19:59:44.286,2.5290349,21.172876,129.42196267836565,28.374871299241857,2378,4.0414814814814815,1646.0,7.0,183.12923863924684,66886.12312059851,1977,2160.129238639247,2343.258477278494
55,Pioneer 11,91469647920562688,27.22696108476241,17.349455511058366,8.013317467643137,1.858695,17.690739,0.0171578,56.52675211605511,1975-Jul-03 14:35:53.042,264.1372,-104.169914,27.240481781154056,17.344123245303425,1366,3.9673842592592594,919.0,7.0,184.2772118983396,67305.40887374956,1975,2159.27721189834,2343.55442379668
36,Pioneer 10,6040379371598261888,240.70463826854262,-29.159566776547376,10.107287342578317,2.686555,17.547235,0.02162109,56.989034006699065,1972-Apr-16 11:28:45.104,58.21131,34.817370000000004,240.70764236674285,-29.157769964205297,25,2.9672916666666667,14.0,7.0,185.7842508618389,67855.83978477807,1972,2157.7842508618387,2343.568501723677
47,Voyager 1,3689920620060024448,192.32717986778675,0.13548509465183026,9.366986963529477,2.3419504,17.979485999999994,0.014248181,55.618941170617205,1981-Jan-09 04:47:58.384,6.269371499999999,-34.951972999999995,192.3274956314629,0.13372470073432746,1516,16.29810185185185,1484.0,7.0,181.3177482162121,66224.49435848929,1981,2162.317748216212,2343.635496432424
70,Pioneer 11,4170773854179641600,269.88910413976186,-8.14968841931942,13.120587865136965,3.4840364,18.53082,0.079166375,53.964150227363795,1992-Feb-21 23:20:06.563,-36.90657,-56.274628,269.88730060515826,-8.152438423915939,4475,84.71730324074075,3503.0,16.0,175.92312974120597,64254.16390667808,1992,2167.923129741206,2343.8462594824123
59,Pioneer 11,704383608732578176,129.36541413504023,28.38118499674477,12.062863153141208,3.1773567000000003,17.758076000000006,0.044181775,56.31240772362274,1977-Jul-03 06:06:50.548,4.178212,20.308731,129.36562719901895,28.382220621283345,2377,4.043217592592591,1639.0,7.0,183.57844917901014,67050.19277814166,1977,2160.57844917901,2344.15689835802
37,Pioneer 10,6237265311005834112,238.5137807725497,-23.20947943201977,13.250223807917532,4.2718906,17.468435,0.25750446,57.24611183217846,1972-Jul-28 06:53:19.595,-61.35771999999999,-52.108078000000006,238.510600014386,-23.212180692693554,175,3.58818287037037,98.0,7.0,186.62232457290176,68161.93782700664,1972,2158.6223245729016,2345.244649145803
18,New Horizons,3634671088476944256,200.3097444686417,-5.72570023443182,8.804528823942126,2.442483,19.195213,0.026538213999999997,52.096321277606314,2006-Mar-16 20:44:28.447,-111.27276599999999,-65.61811999999999,200.3044950478367,-5.728795844681718,90,3.4644257973251026e-05,112.0,7.0,169.83400736499658,62030.172849991344,2006,2175.8340073649965,2345.668014729993
61,Voyager 2,6646793638131282304,295.02060820859504,-50.540508508269994,10.543725258343759,2.6968822,19.014446,0.022709785,52.591592013919886,2003-Jun-11 15:53:58.529,27.080227,-55.40711,295.02189789482605,-50.54314725221246,3322,121.82729166666668,2711.0,13.0,171.44858996537883,62619.88299895496,2003,2174.4485899653787,2345.897179930757
63,Pioneer 11,3649569711551374464,217.9373302784177,-1.7496097635778116,11.757907748219932,3.3420620000000003,17.862420999999994,0.20446135,55.98345252290617,1981-Dec-11 01:50:34.404,163.53435,-137.11508,217.94562084301185,-1.7565609726634344,3466,9.104652777777778,2389.0,7.0,182.5060552246741,66658.51161025997,1981,2163.506055224674,2346.0121104493483
38,Pioneer 10,4067298059004329216,267.1027886741542,-25.014237210497605,11.862954378866215,3.212472,17.42146,0.039686177,57.40047309670325,1972-Oct-20 20:06:45.942,16.668526,-194.20015,267.1036550934335,-25.024331609766367,379,2.6342708333333333,266.0,7.0,187.12554229525261,68345.73306791806,1972,2159.1255422952527,2346.251084590505
41,Pioneer 10,65022510623526272,55.56642286052092,22.786105961631627,3.5312878634388696,0.5846553000000001,17.683971,0.026909385,56.54838368012749,1979-May-29 06:05:25.547,20.036053,-77.735794,55.567448861577866,22.782125286992073,2219,115.47854166666669,2105.0,40.0,184.34773079721558,67331.16519637503,1979,2163.3477307972157,2347.6954615944314
48,Voyager 1,53164002842376832,61.17425004460124,22.081669693212987,0.2951329456098222,1.2072711,17.619442000000006,0.18534274,56.755486399047726,1978-Feb-07 19:04:11.033,93.06683000000001,-58.495647,61.17903324123136,22.078663292617264,213,3.2360300925925927,193.0,7.0,185.02288566089558,67577.75875878551,1978,2163.022885660896,2348.045771321791
55,Voyager 2,3698211624929255296,185.4436856984652,0.12247493444816432,11.160354879877653,3.0190306,17.706882,0.035699707000000004,56.47521529043014,1980-Nov-16 17:31:55.513,-170.05933000000005,11.681064,185.4349886118386,0.12307232139987866,1573,24.81848379629629,1161.0,18.0,184.10920184680225,67244.04488252605,1980,2164.109201846802,2348.218403693604
53,Voyager 2,869903814299815424,111.76815927446304,24.15539945373643,6.802165223980486,1.4154139,17.606415,0.017091405,56.79748044379965,1978-Jul-01 20:16:40.295,-20.473282,-161.45877,111.76710626570588,24.14709509390403,646,2.907673611111111,295.0,7.0,185.15978624678684,67627.76032877642,1978,2163.159786246787,2348.319572493574
56,Voyager 2,6244141622364236800,242.16064755527424,-20.20999213127984,7.542491942769773,1.6245737,17.850573,0.020010414,56.02061195398021,1984-Jan-19 02:56:16.628,-132.13083,-138.11623,242.15394458251086,-20.21699874215458,2214,51.662164351851864,1800.0,20.0,182.62719496997548,66702.75669083385,1984,2166.627194969976,2349.2543899399507
40,Pioneer 10,2609219712089236992,338.7291849079859,-8.900963642082058,5.463401292804968,0.9435835,17.36257,0.017516011,57.59516079721964,1974-Mar-15 04:13:53.377,-43.25928,-11.479019,338.72692869164507,-8.901562337897682,1182,3.3118171296296297,917.0,7.0,187.76022419893602,68577.54428641939,1974,2161.7602241989357,2349.5204483978728
73,Pioneer 11,4170583776094715520,270.77055058118196,-8.18051992020958,1.425230166338029,0.51960564,18.188147,0.15507686,54.9808632224557,1993-Jan-23 07:43:49.416,12.654497,-37.696552,270.7711806266517,-8.182396766180513,4524,235.03168981481483,3537.0,40.0,179.2376141052056,65464.74617578528,1993,2172.2376141052055,2351.475228210411
50,Voyager 1,1177867537951097472,220.4103759989132,10.539809432345075,12.819401047539131,3.453433,17.688128,0.062845565,56.53509671949831,1983-Jun-08 11:48:53.831,-37.082836,-70.51161,220.408477516718,10.536199540176447,1933,52.215324074074076,1792.0,7.0,184.30441530556445,67315.34464620436,1983,2167.3044153055644,2351.608830611129
52,Voyager 1,1174912909689344256,222.49049504208423,9.955648269648343,13.433613385668323,3.9321879999999996,17.639025,0.12263676,56.692476769663784,1983-Apr-12 06:43:01.980,-15.800364499999999,-4.455894,222.48968387936355,9.955419511944932,1916,20.95672453703704,1785.0,7.0,184.81747426910388,67502.73430204751,1983,2167.817474269104,2352.634948538208
42,Pioneer 10,2586238613398862464,21.672287997743467,11.381099728989415,7.9840360292967185,1.8224363,17.256930999999998,0.090134315,57.947730238354865,1975-May-29 18:57:40.232,179.67174,-119.947296,21.681716259785624,11.37480550289721,1625,5.792847222222222,1265.0,7.0,188.90960057703685,68997.34251475694,1975,2163.909600577037,2352.819201154074
19,New Horizons,4117659643007165696,263.2556743461988,-21.832145302512888,5.002019902596309,0.8842106,18.847315,0.06695125,53.05795593568982,2007-Dec-26 10:08:34.211,45.0855,-198.1734,263.25784056759124,-21.84166693300878,844,0.000853379120584705,1070.0,19.0,172.96893635034883,63175.1743126014,2007,2179.968936350349,2352.937872700698
64,Pioneer 11,2634736009715932672,345.75553283972016,-6.221248793561692,10.758458346385787,2.6531696,17.241528,0.02564327,57.99950130128504,1975-Jan-03 02:06:02.160,104.04777,-150.45995,345.7609976170777,-6.229151222638492,995,4.802662037037037,751.0,7.0,189.07837424218917,69058.98540821718,1975,2164.078374242189,2353.156748484378
76,Pioneer 11,4170909850027869696,271.5070448444047,-8.108264678440507,3.272962074379654,0.6689991999999999,18.087267,0.02414083,55.28751271889711,1993-Feb-27 15:09:18.727,78.99767,78.50771,271.51099993829644,-8.104334114849554,4530,145.25766203703702,3576.0,21.0,180.23729146360455,65829.86833416694,1993,2173.2372914636044,2353.4745829272088
62,Pioneer 11,6764112559613577984,287.3608253314267,-25.63531745109884,10.674427018512533,2.71144,17.128407,0.027263803,58.38254706066157,1973-Oct-04 17:07:50.807,13.025628,-68.61811,287.3615139792178,-25.63894520017973,277,2.936875,199.0,7.0,190.32710341775672,69515.07125230148,1973,2163.327103417757,2353.654206835514
57,Voyager 2,4116641014101152000,263.9891146330271,-23.07379526688641,14.560957869923135,0.7078781,17.656528,0.15703696,56.63627487899566,1986-Nov-06 07:23:26.587,-137.49686,-143.16063,263.9820627857601,-23.08113759395175,2486,15.245,2041.0,7.0,184.63425610552585,67435.81569998225,1986,2170.6342561055253,2355.2685122110515
69,Pioneer 11,3897072665181858176,175.63250127222256,4.871059347348916,9.739055354935248,2.4197302000000005,17.281893,0.017273858,57.86403219446114,1979-Oct-21 18:38:05.046,51.732468,-135.8055,175.63521200892063,4.863943256446879,3002,6.7152314814814815,2063.0,7.0,188.63674495394332,68897.68472697824,1979,2167.6367449539434,2356.273489907887
59,Voyager 2,4111479494250377600,262.44710332809416,-23.07582074849733,12.941733928127539,3.4685955,17.5998,0.06803385,56.81882713199566,1986-Feb-27 09:29:38.967,30.211714,-27.743156,262.44865780070086,-23.077248207296766,2444,124.05545138888887,2000.0,21.0,185.22937645030586,67653.1774547097,1986,2171.2293764503056,2356.4587529006108
78,Pioneer 11,4159010522875553408,272.4681250773239,-7.913771043363162,5.5032801399048985,1.0483216999999998,17.984768,0.04691223,55.60260798426335,1994-Feb-09 10:41:04.484,-12.970318,-11.075388,272.46747200507804,-7.914328703443289,4578,157.0990509259259,3656.0,19.0,181.2645020286985,66205.04672096184,1994,2175.2645020286986,2356.529004057397
43,Pioneer 10,2586238609103943296,21.672235919741922,11.38127458297704,7.862404204125072,1.8258104,17.087753,0.057119083,58.52144414093511,1975-May-29 18:57:40.232,166.578,-126.25649,21.681063631264358,11.37458368817079,1625,5.792847222222222,1272.0,7.0,190.77990789944843,69680.45356119455,1975,2165.7799078994485,2356.559815798897
20,New Horizons,4126131826677816960,255.03188674917584,-21.643805028815304,10.125885884865548,2.5841036,18.642738,0.019698134,53.640188562418224,2007-Feb-10 17:02:17.765,-234.358,-172.53363000000004,255.02050299447632,-21.652185713542245,641,0.0003976894718792867,562.0,32.0,174.8670147134834,63868.42845395268,2007,2181.8670147134835,2356.734029426967
51,Voyager 1,3425517863472759040,92.87303039427441,24.1001805763928,10.395480866884924,2.6690245,17.18361,0.03221533,58.19498619238795,1978-May-11 08:41:41.694,94.17938000000001,-101.19156,92.8779935380238,24.094847899108853,441,2.7752314814814816,403.0,7.0,189.71565498718468,69291.74582751935,1978,2167.7156549871847,2357.431309974369
68,Pioneer 11,292630729061074304,25.756017523238224,26.39029914053718,10.290685798253813,2.7206764,17.016367000000002,0.054621868,58.76695080870578,1975-Nov-25 00:52:09.454,149.43208,-38.45573,25.763969817734505,26.38825265033836,1513,38.055428240740746,1040.0,13.0,191.58025963638082,69972.77402959173,1975,2166.580259636381,2358.160519272762
66,Pioneer 11,4050361456798602496,271.03973441344533,-29.442819327757288,10.10947069250788,2.6842623,16.924858,0.031748194,59.08469037020341,1973-Jul-29 12:49:08.721,-20.56145,-193.86554,271.0386342831393,-29.45319200892534,160,6.921759259259257,94.0,7.0,192.6160906068631,70351.10093325068,1973,2165.616090606863,2358.232181213726
72,Pioneer 11,645250189762421760,142.14188691681647,24.16653114235639,9.434788022536683,2.4575558,17.031254,0.017818043000000002,58.71558317902828,1977-Aug-28 18:25:44.776,-55.56941,6.3909379999999985,142.13893227664053,24.16687095021361,2473,3.8517824074074083,1709.0,7.0,191.41280116363217,69911.61149700501,1977,2168.4128011636317,2359.8256023272643
53,Voyager 1,661265676135239040,129.93033146927635,19.41917493315469,6.954755275274671,1.7666616000000002,17.05353,0.019948208999999998,58.638886804226075,1978-Sep-14 04:02:03.449,-48.461315,-169.88738999999995,129.92775813408144,19.410153774756264,713,12.552199074074075,1093.0,18.0,191.162770981777,69820.29047338423,1978,2169.162770981777,2360.3255419635543
54,Voyager 1,611300328712811392,136.06561052450832,17.479170573818053,10.409231916546716,2.8587742,17.003320000000002,0.02470987,58.81204136522889,1978-Oct-25 18:15:45.574,-136.17238,1.4102685,136.05835830861653,17.479245681355017,760,77.12828703703705,748.0,38.0,191.72725485064618,70026.46256165001,1978,2169.727254850646,2361.4545097012924
21,New Horizons,4126824793864092160,251.05224373571426,-21.708614571767573,9.83298740319353,2.4769697,18.385004000000002,0.019217877,54.392155564917964,2007-Jan-13 13:08:15.906,111.863464,-93.615555,251.0577535883316,-21.713225620716077,609,6.143756965877916e-05,424.0,7.0,177.31842714163258,64763.78232920988,2007,2184.3184271416326,2361.636854283265
55,Voyager 1,145916050683920128,67.41287398556341,22.88256246495492,7.003597831902863,1.4870806,16.981811999999998,0.018911948,58.88653272472415,1978-Feb-27 14:50:39.032,82.77793,-35.54097700000001,67.41728812449976,22.880667239860223,258,5.350717592592591,228.0,7.0,191.97009668260068,70115.15811235309,1978,2169.970096682601,2361.9401933652016
71,Pioneer 11,6742973860154134144,290.79236633701845,-34.8029581320818,8.132188542299014,1.9105844,16.723795000000006,0.016346138,59.795040764317406,1973-Apr-07 00:00:00.000,56.57027,-57.294582,290.79542949128086,-34.80606050621802,0,8.945497685185186,0.0,10.0,194.93183289167476,71196.90264535528,1973,2167.9318328916747,2362.863665783349
45,Pioneer 10,2588025285434296320,27.45109007767297,14.016741256495076,8.862767851340944,2.3510303,16.777048,0.033506073,59.60524124304158,1975-Aug-17 05:30:00.695,64.94646,-13.539535,27.454595621170782,14.016010447923984,1675,25.03530092592593,1370.0,8.0,194.3130864523156,70970.91169584374,1975,2169.3130864523155,2363.626172904631
44,Pioneer 10,6858187873989877248,310.53027649150533,-19.455601992053165,14.234679667619215,3.9567585,16.690144,0.17824179999999998,59.91560197759154,1973-Feb-24 15:54:09.860,-124.618,-191.83832,310.52351509916025,-19.46601055400507,695,13.772754629629633,446.0,19.0,195.32486244694843,71340.45276012344,1973,2168.3248624469484,2363.649724893897
62,Voyager 2,6719353262309435904,286.70557070195457,-36.19779334539336,9.35282644580151,2.416255,17.531748,0.019634502,57.03937852526495,1993-Jul-11 04:22:28.933,15.574221,-63.92528000000001,286.70637514732243,-36.201095237522814,2934,64.67722222222223,2408.0,11.0,185.9483739923637,67915.78411697093,1993,2178.948373992364,2364.896747984728
47,Pioneer 10,2588028343451010432,27.40971928472216,14.04271900286782,10.720216812866367,2.6377392000000004,16.695272,0.025005138,59.89719564347889,1975-Aug-17 05:30:00.695,65.66244499999999,-13.403761,27.41328083423776,14.041991979100633,1675,25.03530092592593,1378.0,8.0,195.2648577977412,71318.53666204699,1975,2170.264857797741,2365.5297155954827
22,New Horizons,3631698043395203584,202.60738221657203,-6.470214766691438,2.327580342737127,0.43431044,18.118595000000006,0.10211576,55.19191709927468,2006-Mar-08 20:21:19.067,44.70422,11.518409,202.60961650608087,-6.469639083680082,71,3.4315254200960214e-05,84.0,7.0,179.9256497436355,65716.04431236541,2006,2185.9256497436354,2365.8512994872713
46,Pioneer 10,6856718716001946624,309.0496452014092,-19.773777919690712,14.345520687819505,4.3689823,16.574054999999998,0.21294144,60.33526599335434,1973-Feb-19 08:02:09.749,277.0332,-148.7643,309.0647814587178,-19.7819059514922,684,17.30609953703704,427.0,19.0,196.69296713833515,71840.13931760553,1973,2169.692967138335,2366.38593427667
23,New Horizons,3631698142179428864,202.60981447389042,-6.462224579262268,7.2023496270935246,1.5491714,18.086643,0.020318298000000002,55.28941926326191,2006-Mar-08 20:21:19.067,46.3621,13.918517000000001,202.61213571665058,-6.461527711389822,71,3.4315254200960214e-05,91.0,7.0,180.24350679823382,65832.13842298693,2006,2186.2435067982337,2366.4870135964675
56,Voyager 1,146588956095781248,70.85045725595378,23.287774695965386,11.73248608522791,3.101241,16.776869,0.039161306,59.605878231373644,1978-Mar-09 23:05:13.293,63.901256999999994,-81.46416500000002,70.85390642068167,23.283377547322182,283,2.8423148148148147,284.0,7.0,194.3151630342781,70971.67014663972,1978,2172.315163034278,2366.6303260685563
49,Pioneer 10,60567152067792512,47.544674041463736,20.75162908760325,10.874936384699032,2.7258862999999995,16.69933,0.03134981,59.88264423504139,1977-Jun-26 22:16:19.493,82.03685,-86.76443499999998,47.54912266230433,20.74692410352534,2010,69.25037037037038,1641.0,34.0,195.2174202062349,71301.21055612524,1977,2172.217420206235,2367.4348404124703
63,Voyager 2,6719353154935477632,286.70438731724215,-36.19837529466018,11.499870876085708,3.053193,17.404118,0.046062436,57.45766742613787,1993-Jul-11 04:22:28.933,13.618134,-60.836708,286.7050958844127,-36.20154069863885,2934,64.67722222222223,2397.0,11.0,187.31199580920944,68413.83334935567,1993,2180.3119958092093,2367.6239916184186
61,Voyager 1,4448725480229514240,251.07595822425486,11.676596195084493,8.918103324963685,2.0953922,17.401958,0.016482484,57.46479638933504,1993-Jan-29 07:57:36.851,-48.453182,-120.73487,251.0734368365885,11.670313441290755,2646,218.9302662037037,2523.0,25.0,187.33523622923227,68422.32168036478,1993,2180.3352362292317,2367.6704724584642
50,Pioneer 10,62072795805229440,49.96667737606369,21.641093085253924,10.46579504427773,3.0624485,16.721392,0.13137388,59.80363472522835,1978-May-12 13:46:36.411,58.051346,-50.66338,49.969821179031,21.638349381708828,2107,73.49462962962963,1970.0,11.0,194.95984920424442,71207.13532335822,1978,2172.959849204244,2367.9196984084883
80,Pioneer 11,4171798667735507200,268.0126944847711,-7.178490053193543,11.960459217388092,3.2853373999999995,17.273188,0.053299207,57.89319383290314,1991-Feb-25 06:09:53.126,-39.368866,-135.29533,268.0106305505072,-7.1855829848403285,4418,132.94902777777781,3356.0,17.0,188.7318118952642,68932.4069766263,1991,2179.7318118952644,2368.463623790529
60,Voyager 2,660570681705257472,133.78925276895495,19.41169170378057,11.908326408160743,3.0217657000000004,16.697810999999998,0.044433616,59.88808906818032,1978-Sep-18 09:42:40.763,-99.14898,-16.173328,133.78387571803032,19.410814591266266,811,17.817291666666666,424.0,28.0,195.23517036226784,71307.69362311471,1978,2173.235170362268,2368.470340724536
24,New Horizons,4115729652086722560,258.8071938709939,-21.907518063966236,7.776727466913504,1.7376938000000002,18.019297,0.021566328,55.49606178526544,2007-Nov-25 18:50:46.430,-60.656493999999995,-54.789719999999996,258.8041455905715,-21.910271510715976,811,7.906834062071331e-05,789.0,7.0,180.9171614199653,66078.18403702813,2007,2187.9171614199654,2368.8343228399312
57,Voyager 1,63678907415301120,58.12004608371125,21.56578256146038,8.762509728194297,2.1407604,16.679752,0.02005177,59.952928498292856,1978-Jan-27 12:00:18.281,37.71093,-106.11073,58.122093438411284,21.560021730084877,190,3.5656597222222213,179.0,7.0,195.4465469044347,71384.89679137572,1978,2173.4465469044353,2368.8930938088697
48,Pioneer 10,2609221567515063296,338.3410367467271,-9.06382733733962,4.6818606268676835,0.7583618000000001,16.488594,0.01672907,60.64798470104243,1974-Mar-13 07:05:44.032,297.57724,-61.242176,338.35737973737616,-9.067190767656523,1178,3.7697453703703694,888.0,8.0,197.71243012539836,72212.48797900049,1974,2171.7124301253984,2369.4248602507973
58,Voyager 1,670676361796054272,122.03009314783873,20.809634231334414,10.988644857361255,2.801775,16.628603,0.02850926,60.13734293304668,1978-Aug-11 04:52:02.948,-56.558147,-54.88171,122.02701311846718,20.806645496968077,653,11.363506944444444,565.0,11.0,196.04773796173214,71604.47581314307,1978,2174.0477379617323,2370.095475923465
82,Pioneer 11,4171851272495269632,267.87365968068127,-7.042658987187674,10.83597147083058,2.6399422,17.187572,0.027540836000000003,58.18157283161314,1991-Apr-21 14:41:26.733,41.28158,-29.207985,267.87583467053304,-7.044197859195707,4423,93.91920138888894,3227.0,13.0,189.6719274310588,69275.77477491992,1991,2180.671927431059,2370.343854862118
77,Pioneer 11,629706801901750016,150.33465663979038,21.989920748117523,5.290352230316199,0.932415,16.568201000000002,0.017157073999999998,60.35658283436994,1977-Oct-13 18:16:36.741,70.89353,-89.80366500000002,150.33853141670062,21.98501241361372,2537,10.619652777777778,1809.0,10.0,196.762460040046,71865.5209050264,1977,2173.762460040046,2370.5249200800918
25,New Horizons,4115729656381697152,258.80632885827566,-21.907240990953024,11.488018943107136,2.617587,17.909254,0.08442135,55.83705473509168,2007-Nov-25 18:50:46.430,-60.704809999999995,-53.73575200000001,258.8032594047582,-21.909958063790263,811,7.906834062071331e-05,782.0,7.0,182.0287984363989,66484.19834091033,2007,2189.028798436399,2371.057596872798
84,Voyager 2,6443471192008240128,303.87711084370466,-59.55180413061854,12.45733843526567,3.1906452,18.775885,0.039852504,53.259807449656236,2024-Jun-05 03:00:20.374,-100.90405,-63.099667,303.87224426615364,-59.55484741195962,3796,789.1846064814815,3499.0,36.0,173.62697228587933,63415.51535769456,2024,2197.6269722858788,2371.2539445717584
74,Pioneer 11,6755454558377578880,287.1580521633555,-35.00322513100722,11.027476092394867,2.919077,16.351435000000002,0.02903439,61.15671302730792,1973-May-13 03:17:48.398,-54.90291600000001,-74.34513000000003,287.15501159344694,-35.007342427219825,28,3.6843402777777783,45.0,7.0,199.37088446902385,72818.22184346626,1973,2172.370884469024,2371.741768938047
75,Pioneer 11,6852132726020250496,301.56213542965753,-22.68996931623205,11.179912391748614,2.797678,16.326248,0.030400598,61.25105962202219,1973-Nov-14 21:27:41.026,-11.716953,-251.62735,301.56148553382627,-22.703926149701786,381,2.6557175925925924,297.0,7.0,199.6784543677923,72930.55867329247,1973,2172.6784543677923,2372.3569087355845
52,Pioneer 10,78434662695474560,31.999098734654986,15.691162159583895,9.938531812415267,2.5058222000000003,16.448938000000002,0.041441992,60.794197018755035,1976-Apr-21 12:49:09.857,62.43624000000001,-105.92327,32.00253600999774,15.685330811611259,1803,7.1718055555555535,1407.0,7.0,198.1890822811414,72386.58041236407,1976,2174.1890822811415,2372.378164562283
27,New Horizons,4079766035488581888,281.51589136779774,-21.194102204533888,5.308049570823735,0.96557236,18.018265,0.019379424,55.499239951052,2011-Feb-15 13:46:55.574,5.8453135000000005,-91.0897,281.51618513972636,-21.198680161947355,1263,0.008159334812242798,2085.0,150.0,180.9275222404295,66081.96822309447,2011,2191.9275222404294,2372.855044480859
26,New Horizons,3630646463602449664,204.89398993108972,-7.287723356164106,9.856484444946188,2.5822267999999995,17.71238,0.017476983,56.45768839294675,2006-Feb-28 06:36:35.270,-53.960423,-29.197267999999998,204.89123117134187,-7.289216084401952,52,6.621843921467763e-05,42.0,7.0,184.0520641610064,67223.17591416599,2006,2190.0520641610065,2374.104128322013
71,Voyager 2,6642410671250666240,297.28422395646305,-53.183869605897065,8.772743287730862,2.1384993,17.691715,0.025085872,56.523631903819435,2006-Jun-05 01:01:35.692,74.49381,-45.50186,297.28803694682995,-53.18619863368992,3411,190.30258101851848,2851.0,17.0,184.2670400064513,67301.69369195629,2006,2190.267040006451,2374.5340800129025
51,Pioneer 10,6835905927256722688,320.5617864585828,-16.83452207289956,0.0973091084073463,1.0722091,16.204817000000002,0.16879044,61.710046538420286,1973-Apr-13 01:34:52.252,29.402735,4.9094863,320.5634295398596,-16.834247721378354,774,11.08769675925926,587.0,13.0,201.1747517152501,73477.06631647795,1973,2174.1747517152507,2375.349503430501
74,Voyager 2,6642410675544868608,297.285252973974,-53.184638805802834,7.170476535729357,1.515687,17.610022,0.018262483,56.7858474688345,2006-Jun-05 01:01:35.692,75.52422,-41.103233,297.2891366395545,-53.18675244836052,3411,190.30258101851848,2868.0,17.0,185.12186274840042,67613.90915022577,2006,2191.1218627484004,2376.2437254968013
62,Voyager 1,4457123309522412544,244.0790419421213,12.118942749336533,10.450802544224263,2.5401926,16.768835,0.02067882,59.63443470937757,1988-Apr-17 19:44:38.772,5.320735,-127.09515,244.0793292742439,12.112079314027882,2385,85.70673611111111,2213.0,12.0,194.40825715257088,71005.67184240499,1988,2182.408257152571,2376.816514305142
79,Pioneer 11,94219006810002944,32.08112505240965,20.942847685595588,7.521932621033187,1.6101217,16.165202999999998,0.019020401,61.86127041863918,1975-Aug-01 21:44:11.505,-143.72908,-0.248715,32.07307351291254,20.94283375286444,1412,5.517858796296296,961.0,7.0,201.66774156476367,73657.12592911429,1975,2176.667741564764,2378.335483129528
59,Voyager 1,150239265980824192,62.90168327405893,25.077999021502727,9.195141170670796,2.767064,16.241684,0.019324958,61.569970359305344,1977-Oct-10 05:10:35.007,28.609125,-57.7133,62.903278377928544,25.074781212296823,34,3.6499189814814814,108.0,7.0,200.71810337133545,73310.28007534656,1977,2177.7181033713355,2378.436206742671
64,Voyager 1,4448517947406585472,251.53530423701537,11.502966940472676,4.742249784579677,0.813385,16.911966,0.017790413,59.129729852264774,1993-Feb-26 07:33:39.425,-115.41368999999999,103.09747,251.52912437663943,11.508487325416114,2649,227.9485300925926,2709.0,26.0,192.76291931838315,70404.72865184626,1993,2185.762919318383,2378.525838636766
60,Voyager 1,664006586822225664,125.86282427080091,20.32898515267962,11.887776620379546,1.8646488,16.250538,0.13026969,61.536424692973966,1978-Aug-26 13:48:44.141,-13.480585999999999,18.598707,125.86207306924356,20.330021559981112,682,15.208263888888887,1018.0,19.0,200.60874449909508,73270.3378408495,1978,2178.6087444990953,2379.217488998191
67,Voyager 1,4448158608965771776,254.05416688620969,11.644615999741786,9.303958715519263,2.3585777,17.053263,0.013646483000000001,58.63980500224756,1997-Feb-23 08:28:46.606,-49.293820000000004,33.859856,254.0515493033749,11.646414013731592,2804,366.34355324074073,2965.0,33.0,191.16576430732704,69821.38375560813,1997,2188.1657643073268,2379.3315286146544
53,Pioneer 10,6858609463684039680,313.37377028038924,-18.17792333144708,13.771444219069016,3.997963,16.011763000000002,0.11755743,62.45408602374692,1973-Dec-08 11:04:45.055,-47.232056,7.143228,313.3710990389,-18.177519341257007,975,3.5841782407407408,783.0,7.0,203.6003204374149,74362.98103656144,1973,2176.6003204374147,2380.2006408748307
81,Voyager 1,4541326345220772864,258.9064743746436,12.203255675167945,14.557653122149045,0.9598808000000001,17.998234,0.12612228,55.56100733998583,2018-Feb-25 10:55:56.095,-94.40086,-69.44224,258.9017247255455,12.199761784861725,3292,9413.788090277778,6546.0,363.0,181.12888392835382,66155.51356599192,2018,2199.128883928354,2380.257767856708
55,Pioneer 10,53988224244516736,61.69961699200813,23.972105963510394,11.2541047462859,3.2557945,16.28501,0.072834514,61.40616664138764,1980-Aug-05 19:17:08.226,-33.64767,-69.96011,61.69774595473498,23.968215709678912,2329,156.07511574074073,2617.0,26.0,200.1841032509237,73115.24187136737,1980,2180.184103250924,2380.3682065018475
68,Voyager 2,4074487112679115136,284.6721965481958,-24.157798356960047,11.176025225907722,2.8513184,16.654121,0.030957684,60.045196984363386,1990-Feb-11 06:00:32.935,-34.29738,-160.51003,284.6703316520671,-24.16652597805048,2731,40.27525462962963,2300.0,7.0,195.74734216902462,71494.75925381455,1990,2185.7473421690247,2381.494684338049
28,New Horizons,4069879609204472960,270.6005733298041,-22.122255711866003,13.514643133253145,3.6924152,17.425478,0.094745114,57.38723500484733,2008-Mar-02 05:35:02.834,9.811954,-43.697212,270.6010832312347,-22.12452654110727,897,0.0008230074909979422,930.0,23.0,187.08238611580228,68329.97070493562,2008,2195.082386115803,2382.1647722316047
64,Voyager 2,867294432689603712,114.97669807172217,23.59762168757772,12.932339560017288,3.4156313,16.050535,0.08769325,62.30321839197929,1978-Jul-11 11:30:38.673,42.077274,24.59321,114.97907203243614,23.59900921364337,669,2.9824537037037038,316.0,7.0,203.10849195785252,74183.34560268605,1978,2181.1084919578525,2384.216983915705
54,Pioneer 10,4074902934241296512,283.2411911248362,-24.22640903748575,10.277787437047024,2.3520775,15.811537,0.028675834,63.24495925655133,1972-Dec-03 01:31:32.069,-27.810427,-48.585903,283.239598369692,-24.229191643017412,494,2.659085648148148,287.0,7.0,206.17856717635726,75304.65987549275,1972,2178.1785671763573,2384.3571343527146
81,Pioneer 11,3455213709747059968,88.01707038905624,35.840769743672,10.340356565093398,3.001482,15.964842,0.02743338,62.6376389979899,1976-Jul-09 23:20:00.859,-2.223863,-72.71821,88.01694424731159,35.836645028196756,1941,2.8200231481481484,1308.0,7.0,204.19870313344708,74581.53433246021,1976,2180.198703133447,2384.397406266894
30,New Horizons,4090236822206675840,276.2148598804708,-21.77976138996652,8.379849348398565,2.0889788,17.319368,0.016624117,57.738826213168075,2009-Feb-24 22:56:03.275,29.48009,-56.609646,276.21640126924086,-21.78272126813468,1054,0.001032400709447874,1332.0,31.0,188.22857345492798,68748.60416867788,2009,2197.2285734549278,2385.4571469098555
83,Pioneer 11,124043573247178368,51.548176979498365,31.32701817025802,12.127705772795615,3.1144972,15.91986,0.084890276,62.814623190795906,1976-Apr-08 23:54:22.149,109.71205,-54.968033,51.55441763977049,31.323891468911995,1702,2.777349537037037,1161.0,7.0,204.77567160199462,74792.26629591253,1976,2180.775671601995,2385.5513432039897
29,New Horizons,4070009007975710464,271.344391431034,-21.67372127427417,4.459009783124159,0.79814196,17.269138,0.03173825,57.90676874160178,2008-Apr-03 12:46:44.931,-61.917559999999995,-124.58710500000001,271.3411446080176,-21.680254352703447,905,0.0008428313078703704,1449.0,19.0,188.7760660976218,68948.57038149539,2008,2196.776066097622,2385.552132195244
65,Voyager 2,664635198236908416,128.42327368329003,20.5410291470488,11.764673668546381,2.967886,15.991674,0.04519135,62.53253871577911,1978-Aug-27 01:48:08.693,-10.132193,-40.461895,128.42269993032292,20.53873792211898,771,8.646620370370371,620.0,13.0,203.85607621343988,74456.39327619679,1978,2181.85607621344,2385.71215242688
66,Voyager 2,664233429816034944,125.98113177987564,21.37436346808897,5.368200930143832,0.90813637,15.981994,0.017627056999999998,62.57041645246978,1978-Aug-17 00:26:46.365,5.3082075,-151.02602,125.98143254839964,21.36580617791451,750,8.897592592592591,358.0,12.0,203.97955763505144,74501.4936306262,1978,2181.979557635052,2385.959115270103
56,Pioneer 10,2611079428633423616,342.0354255844388,-7.466206938264924,13.306902076846594,3.8614922,15.784969,0.14412108,63.35140595490262,1974-Mar-28 14:46:32.743,-141.5532,-306.12704,342.02730492273633,-7.483768915231317,1210,2.8742824074074083,931.0,7.0,206.52558341298248,75431.40408575772,1974,2180.5255834129825,2387.051166825965
87,Pioneer 11,4403787409206252160,233.9802315204023,-2.239442116516132,10.366034173338829,2.501995,16.131258,0.019197168,61.991445386745966,1983-Mar-26 03:37:03.769,-46.19137,-14.044246,233.9776384874572,-2.240230514724192,3677,24.55109953703704,2525.0,7.0,202.09211196079187,73812.12297255963,1983,2185.092111960792,2387.184223921584
58,Pioneer 10,64897406816672512,57.10490872564085,23.130065627551346,10.420510551017996,2.5300303,15.947614000000002,0.08022994,62.705306122937145,1979-Jun-26 07:20:34.216,93.61314,-36.1648,57.110224377560215,23.12801207513944,2231,158.13807870370368,2125.0,42.0,204.4192979607751,74662.1043871935,1979,2183.419297960775,2387.8385959215498
85,Pioneer 11,895597747477023872,113.61128601145396,36.44949807603969,8.484122933804327,2.0201826,15.799906,0.016243,63.29151667835429,1976-Sep-25 13:47:06.216,-57.741917,1.6885897,113.60797658948742,36.44959485592064,2103,4.835925925925926,1435.0,7.0,206.33034437143502,75360.09497822291,1976,2182.330344371435,2388.6606887428698
86,Pioneer 11,895597747478356480,113.61174760481626,36.450180795787844,9.523858274480432,2.705673200000001,15.788859,0.0447496,63.33579752230923,1976-Sep-25 13:47:06.216,-54.73365,4.400055,113.60860840397093,36.45043315710685,2103,4.835925925925926,1442.0,7.0,206.4746999227281,75412.8193997772,1976,2182.474699922728,2388.9493998454564
57,Pioneer 10,6835530203516290944,320.4975057331019,-16.910362142369358,9.590017056111543,2.5416489,15.664863,0.019405372,63.837138150783396,1973-Apr-12 05:49:36.417,41.823868,-12.442699,320.4999234923268,-16.91108143144806,773,11.81630787037037,600.0,14.0,208.10907037155383,76009.75686250633,1973,2181.109070371554,2389.218140743108
84,Pioneer 11,2631555775411676800,347.26632104606415,-7.233118787586002,11.846188757716545,3.017167,15.701013,0.046717424,63.69015965725818,1974-Apr-12 20:06:24.563,-78.13698000000002,23.654535,347.26181449396995,-7.231754511694009,746,7.230706018518517,533.0,12.0,207.62992048266162,75834.75215708734,1974,2181.629920482662,2389.259840965324
31,New Horizons,6309726116567652736,223.24452756153443,-15.808188874023818,14.32851398863957,3.8085193999999998,16.991072,0.2256346,58.85443941350764,2006-Sep-24 22:44:11.631,-65.18927,-319.1207,223.2410532337291,-15.8251967329953,398,3.698760609567901e-05,298.0,7.0,191.8654724880349,70076.94517152986,2006,2197.865472488035,2389.7309449760696
69,Voyager 1,4459959980802483072,246.53272880006242,12.4055751322796,11.21327785377679,2.8083124,16.308885999999998,0.025441382000000002,61.316268082309996,1990-May-30 10:28:34.651,-109.10826999999999,-93.56487,246.52667052725727,12.400379911691873,2513,49.94164351851853,2315.0,7.0,199.89103394833057,73008.20123928826,1990,2189.8910339483305,2389.782067896661
92,Pioneer 11,4415325478069350144,230.686878323744,-1.6483275234552317,9.90402811566841,2.5614748,16.019741,0.019831572,62.42298151746919,1983-Jun-29 19:11:26.441,-58.091106,-14.193879,230.68359457739413,-1.6491298682830695,3706,44.286006944444466,2547.0,7.0,203.49891974694958,74325.94544837586,1983,2186.498919746949,2389.997839493899
78,Voyager 1,4541108710638106624,256.3507082675739,11.831498916580367,6.771249323666797,1.3346987,16.8695,0.014049743,59.27858247339922,2004-Jan-16 05:04:06.092,86.278824,-5.8153095,256.3553397228302,11.83118675022643,3007,2365.1624652777773,3449.0,150.0,193.24817886328145,70581.96484802492,2004,2197.2481788632813,2390.4963577265626
103,Pioneer 11,4170595969507016704,270.9067522915056,-7.9854729884018685,8.03711180523197,1.8368034,16.399014,0.014289449,60.979277736669104,1993-Jan-28 06:19:27.461,-6.749607000000001,-84.76217,270.906379577069,-7.99015356959959,4525,122.89918981481482,3447.0,20.0,198.7924454215413,72606.95276576374,1993,2191.7924454215413,2390.5848908430826
67,Voyager 2,226465589637712256,60.92140435903986,38.194141472896256,7.0728903039863935,1.5417528,15.742903,0.049495785999999986,63.520687100449905,1977-Oct-26 13:26:36.353,-11.974403,-48.809002,60.920715572711856,38.19133390310451,88,2.3034027777777784,28.0,7.0,207.0774399474667,75632.96416641273,1977,2184.0774399474667,2391.154879894933
93,Pioneer 11,3664808461675974528,206.80305210161168,1.3876337072615827,9.1662132698056,2.537301,15.852665,0.22038406,63.08087651578646,1981-Sep-02 22:47:42.205,-69.75273,73.95636999999998,206.7990675965391,1.391858337836362,3375,8.181273148148149,2326.0,7.0,205.64365744146386,75109.28944392025,1981,2186.643657441464,2392.287314882928
100,Pioneer 11,4360421704239120384,258.8218003551462,-7.20204586668779,3.9808900502277744,0.6777787,16.077301000000002,0.021962482,62.19949470503264,1987-Dec-04 17:05:56.877,-7.047319,-54.783073,258.8214034138991,-7.205131531134803,4188,18.952604166666667,2899.0,7.0,202.77035273840642,74059.84363417554,1987,2189.7703527384065,2392.540705476813
95,Pioneer 11,4398702133571400320,239.14156652948463,-4.8227504766822005,7.476290458756683,1.5356722,15.919612,0.022888249,62.81560155761816,1983-Dec-08 12:04:08.294,-274.9097,-141.865,239.1259288239314,-4.830820192652327,3777,11.273171296296294,2619.0,7.0,204.7788610778352,74793.43122006852,1983,2187.7788610778352,2392.5577221556705
97,Pioneer 11,4398702133571400064,239.14094745620488,-4.824289597735182,10.357697070740599,2.445325,15.877849,0.028613122,62.980824644841825,1983-Dec-08 12:04:08.294,-273.11768,-144.11185,239.12537082285093,-4.832508682768988,3777,11.273171296296294,2612.0,7.0,205.31748834218436,74990.15944209941,1983,2188.3174883421843,2393.634976684369
89,Pioneer 11,898248399429785728,109.36377709315359,37.21675518534187,10.133673329064774,2.5610142,15.62851,0.02166745,63.98562432353914,1977-Mar-01 01:42:51.167,15.9226675,-119.72533,109.3646996936519,37.209817990559685,2225,13.311724537037033,1520.0,7.0,208.59313529473758,76186.55673504996,1977,2185.5931352947377,2394.1862705894755
63,Voyager 1,65834568680781184,58.98301575466763,24.09967683278871,10.497356142928847,2.873495,15.618279999999999,0.032033216,64.02753527914898,1977-Oct-23 19:15:15.488,356.38605,-43.537659999999995,59.003679208953656,24.097152495972647,63,2.9769907407407405,115.0,7.0,208.72976501002566,76236.45937226177,1977,2185.729765010026,2394.4595300200517
61,Pioneer 10,65693075278789504,58.447004077328884,23.50015881693498,11.824942101164613,3.0706606,15.692301,0.05102716,63.72551819950324,1979-Jul-27 01:05:52.202,101.71973,-92.70191,58.4528740219841,23.49480926369856,2241,153.64861111111108,2202.0,31.0,207.74518933038053,75876.85295102821,1979,2186.7451893303805,2394.490378660761
90,Pioneer 11,629490064967469312,150.38274335166702,21.584557479882307,10.585823163479,2.4499512,15.595142999999998,0.029916065,64.12252709691303,1977-Oct-12 21:08:14.206,42.59821,28.36515,150.38521688302453,21.58620454651072,2536,10.913229166666667,1773.0,11.0,209.03943833593647,76349.56445781744,1977,2186.0394383359367,2395.078876671873
88,Pioneer 11,895796488500419712,116.13959368881494,36.564830036633694,12.490907356398793,3.203331,15.556081,0.059739307,64.28354363083311,1976-Oct-07 05:25:51.124,-64.44596,-50.69303,116.13584213690511,36.56187907530915,2119,5.96037037037037,1456.0,7.0,209.56435223651596,76541.28401086509,1976,2185.5643522365162,2395.128704473032
65,Voyager 1,149726790484381568,66.2953919104547,25.749073549790744,3.7126641712989517,0.6099725,15.583038,0.025160557000000004,64.17233782129743,1977-Sep-06 03:15:09.775,58.41973,-24.161077,66.29878677821344,25.747669509384902,3,6.6778125,50.0,12.0,209.20182129742957,76408.87321067318,1977,2186.201821297429,2395.403642594859
91,Pioneer 11,923319669725636608,115.20074814497991,39.41790759789186,10.848306001285298,2.6200466,15.580707,0.02930149,64.1819415451088,1977-Jan-04 08:48:42.202,-164.35463,-72.01986,115.19119579470714,39.4137217777249,2181,7.1201851851851865,1499.0,7.0,209.23312943705463,76420.30819558984,1977,2186.2331294370547,2395.466258874109
66,Voyager 1,149726996642811904,66.28214720475374,25.74931956846871,10.04872544931034,2.3708086,15.562666,0.020692617,64.25634296195553,1977-Sep-06 03:15:09.775,57.110659999999996,-23.990995,66.2854703447299,25.747923586788,3,6.6778125,38.0,12.0,209.475678055975,76508.89665316432,1977,2186.475678055975,2395.95135611195
74,Voyager 1,4460017017967923712,245.89373955507241,11.990486593509715,12.743114723957865,3.3377074999999996,16.013706,0.060239907,62.44650595286164,1989-Apr-13 15:59:12.374,-92.82366999999999,-7.1321077000000015,245.88849048557518,11.990083281193053,2448,115.46591435185185,2322.0,15.0,203.57560940632888,74353.95557956758,1989,2192.575609406329,2396.151218812658
94,Pioneer 11,708402529890273280,125.48308563832516,29.70249196594929,10.576808610490497,2.5743113,15.549858,0.02575641,64.30926854781613,1977-Jun-16 21:06:21.482,237.42865,-203.49295,125.49691245292894,29.69064141926899,2349,4.136481481481481,1618.0,7.0,209.64821546588055,76571.91421675822,1977,2186.6482154658806,2396.296430931761
70,Voyager 2,3618522011443914752,205.2727032067962,-8.093627942511866,12.296531531280115,3.2759838,15.664224,0.057018183,63.83974214144681,1981-Dec-29 01:47:43.169,40.289955,-33.859665,205.2750323884182,-8.09558538597337,1841,47.03016203703704,1338.0,11.0,208.1175593811166,76012.85738835903,1981,2189.1175593811167,2397.235118762233
59,Pioneer 10,6835288860714215424,321.5435027891336,-16.36058955578465,9.27663963444604,2.5780687,15.367644,0.041283727,65.07178197438114,1973-Apr-20 04:24:12.616,1.2923344,-24.032684,321.54357894144044,-16.362005709606134,782,14.340173611111116,517.0,14.0,212.1340092364825,77479.82553353287,1973,2185.1340092364826,2397.268018472965
68,Voyager 1,3673607543995396224,214.13654024063567,7.097141666364862,8.215794690415406,2.0135650000000003,15.686903,0.21150452,63.747445879392615,1982-Sep-26 10:00:04.297,-64.121666,-143.51906,214.13283869564063,7.088856756049639,1819,10.661238425925927,1720.0,7.0,207.81667356681993,75902.9618535453,1982,2189.81667356682,2397.6333471336397
60,Pioneer 10,4110309923070132736,263.2692155307624,-24.883473634328656,9.046286605674895,2.243763,15.29351,0.27047828,65.38721140045826,1972-Oct-10 15:12:31.750,-1.853532,-218.46303,263.269105779799,-24.896409223428783,352,2.654050925925925,238.0,7.0,213.1623091654939,77855.401799605,1972,2185.1623091654933,2398.3246183309875
70,Voyager 1,3689920826218455808,192.3431300459998,0.16857967646349895,14.28727845932474,3.9802551,15.581062,0.18593302,64.1804762513337,1981-Jan-09 04:47:58.384,189.93202,-147.14673,192.354168711521,0.1600276508455604,1516,16.29810185185185,1491.0,7.0,209.22835257934784,76418.56349608101,1981,2190.228352579348,2399.4567051586955
81,Voyager 2,4078432297860547072,281.2768701799732,-23.25309073805921,6.859202471665148,1.4120121,15.882755,0.013673461,62.96136799942549,1989-Nov-03 22:50:15.229,19.791351,-123.10584,281.2779985850994,-23.260109625330372,2706,32.322916666666664,2272.0,7.0,205.2540596781271,74966.99275683911,1989,2194.2540596781273,2399.5081193562546
69,Voyager 2,661183762517030784,131.45875461114693,20.02199452021201,3.410454109032541,0.65950584,15.446529,0.25539264,64.73946184630849,1978-Sep-07 20:49:13.545,31.506224,-64.21495999999999,131.46060167063806,20.018229903760158,793,17.149814814814814,410.0,28.0,211.0506456189657,77084.13780587103,1978,2189.050645618965,2400.101291237931
32,New Horizons,4126132131616408704,254.97789510320047,-21.617405493806828,12.152717058065429,2.837716,16.583424,0.12900878,60.301179252607106,2007-Feb-10 17:02:17.765,159.89061,-15.929018,254.98662610767394,-21.618275315541958,641,0.0003983616790980797,546.0,32.0,196.5818443634992,71799.55283532443,2007,2203.581844363499,2400.163688726998
72,Voyager 2,3618522217602345216,205.26417866467148,-8.086597669507446,11.720365812375007,2.9685984,15.535773,0.10602153,64.36757167808676,1981-Dec-29 01:47:43.169,41.110367,-29.563772,205.26657492459262,-8.088320896224248,1841,41.40158564814815,1359.0,10.0,209.83828367056282,76641.33472783638,1981,2190.8382836705628,2400.676567341125
73,Voyager 2,3618522217601607552,205.2644355809137,-8.086779009327117,11.73223442271982,2.9871197,15.530433,0.1173459,64.38970627833656,1981-Dec-29 01:47:43.169,39.363304,-36.53718,205.2667307962467,-8.088909437700773,1841,41.40158564814815,1349.0,10.0,209.9104424673772,76667.69000678485,1981,2190.9104424673774,2400.8208849347548
93,Voyager 1,4541084834917502976,257.12024635464115,12.020198924855421,10.464016435411368,2.6665162999999996,16.507620000000006,0.020780575,60.5780850670736,2006-Mar-02 00:53:44.075,-95.906876,73.52080500000002,257.11498520407844,12.024232045776365,3058,3108.458240740741,3599.0,166.0,197.48455731865997,72129.25971506735,2006,2203.4845573186603,2400.9691146373198
76,Voyager 2,6304172964372910848,213.3184286341173,-11.667912101534483,11.82559365401249,2.8178358,15.556867,0.041488744,64.28029646118631,1982-Sep-25 07:03:29.188,26.597145,-120.6428,213.31997683866945,-11.674934649654253,1943,7.310717592592592,1403.0,7.0,209.55376646346733,76537.41766311682,1982,2191.553766463468,2401.107532926935
63,Pioneer 10,2586905604640059776,23.40587158157425,12.886231746524027,10.51224198711498,2.5581694,15.300246,0.0284643,65.35842524351494,1975-Oct-22 09:07:20.951,322.944,8.153785000000001,23.424985258762625,12.886714334246642,1699,19.472129629629627,1341.0,12.0,213.06846629385868,77821.12662916894,1975,2188.068466293859,2401.1369325877176
99,Pioneer 11,622172192314017024,153.24757990606477,16.531369440681846,4.075166832308188,0.71371365,15.401910999999998,0.036451105,64.92700900317855,1978-Jul-22 13:33:20.473,-28.034136,-74.053795,153.2459316373464,16.527015443314642,2718,6.0164930555555545,1887.0,7.0,211.66204935036208,77307.44690472625,1978,2189.662049350362,2401.324098700724
99,Voyager 1,4541335351770247808,258.56884504893384,12.236013400230105,11.937314897578759,3.4632987999999996,16.850924,0.071908005,59.34392840443355,2015-Mar-05 06:29:29.361,-9.952519,-50.779926,258.5683102078351,12.233284524210065,3241,13159.711388888889,5246.0,532.0,193.46120659845334,70659.7710980191,2015,2208.4612065984534,2401.922413196907
62,Pioneer 10,6835255359969324416,322.1673428762848,-16.356354536351134,10.571342001653434,2.753994,15.200163,0.02850514,65.78876867283711,1973-Apr-24 05:14:03.682,-48.042507,-76.71658000000002,322.1644807231357,-16.360924959987898,786,16.79101851851852,545.0,14.0,214.4713858734489,78333.5289764185,1973,2187.471385873449,2401.942771746898
96,Pioneer 11,2609998166322111488,343.7495391839472,-8.676765368123892,9.975626601729529,2.3807325,15.216555,0.019308265,65.71789892949947,1974-Mar-28 16:35:53.506,45.078415,-31.511738,343.7522218570411,-8.678640671223159,716,9.633356481481481,465.0,14.0,214.24035051016827,78249.14562033386,1974,2188.2403505101684,2402.4807010203367
107,Pioneer 11,4171536120668840320,268.24407713949716,-7.920656043371926,3.6376281681268026,0.7928276,15.826966,0.024352232,63.18330259559404,1991-Feb-13 06:53:55.190,-62.408047,-254.71078,268.24050639842085,-7.935229584927341,4416,191.3501388888889,3286.0,36.0,205.97756646163657,75231.24637444814,1991,2196.9775664616363,2402.955132923273
71,Voyager 1,660950558679219328,131.3706006535534,18.818620996372864,10.168927936792114,2.4082775,15.302572,0.02639634,65.34849067457066,1978-Sep-21 16:09:44.257,-96.44168,6.388516,131.36489354965144,18.818999047895385,724,14.315196759259255,865.0,20.0,213.0360795991004,77809.29771277541,1978,2191.0360795991005,2404.072159198201
72,Voyager 1,3417141367280879104,80.15993653155763,23.952445046143346,9.552484291596473,2.5560713,15.296102,0.04163545,65.37613492007824,1978-Apr-05 15:23:22.385,6.2696314000000015,-41.48995,80.16030770483002,23.949988767787513,350,2.7452199074074075,347.0,7.0,213.1261998394551,77842.21322936258,1978,2191.1261998394552,2404.2523996789105
75,Voyager 2,3384521094964836480,101.50454885792341,25.373966336285648,11.709033272538129,3.1009645,15.288569,0.046452384000000006,65.40834335388053,1978-Jun-02 02:33:57.051,-70.57656,14.56774,101.500368542151,25.37482919718863,572,2.7491898148148146,260.0,7.0,213.23119933365052,77880.5632446225,1978,2191.2311993336507,2404.462398667301
73,Voyager 1,660949807058832256,131.37280590499245,18.817496389983013,2.5993194002214715,0.5345597,15.283525,0.03072109,65.42992990488294,1978-Sep-21 16:09:44.257,-100.350075,1.5618702,131.3668601145005,18.817588931549217,724,14.315196759259255,845.0,20.0,213.30157148991842,77906.26597097778,1978,2191.3015714899184,2404.6031429798372
88,Voyager 2,6743443901377099008,288.32660884253306,-35.43939209081506,14.652878643468595,3.2113361,15.827653,0.21939905,63.180561536570046,1993-Apr-28 08:25:44.656,-25.327238,-13.025537,288.3251597812224,-35.44013732805667,2922,47.09747685185185,2381.0,7.0,205.96863060921837,75227.9826437109,1993,2198.9686306092185,2404.937261218437
82,Voyager 2,6244635715401674368,243.9460194504182,-20.514552778896828,9.576144157640083,2.5653496,15.48896,0.08477685,64.5621128093277,1984-Feb-17 17:22:06.716,-118.85701,6.956438,243.93907051970388,-20.514146073342193,2228,89.30549768518519,1820.0,16.0,210.47248775840828,76872.97142888104,1984,2194.472487758408,2404.944975516816
98,Pioneer 11,2631799523395608192,348.7715846246797,-6.900225085583905,9.387482141631954,2.5250359,15.12813,0.023227524,66.10202336330707,1974-Apr-20 02:36:21.424,-62.65915699999999,-135.32565,348.76783390379796,-6.908325557705673,759,8.092372685185186,671.0,13.0,215.49259616438104,78706.51582307853,1974,2189.492596164381,2404.9851923287624
120,Pioneer 11,4158784092199871744,273.5158543277969,-8.05667354016567,8.604779091088384,2.0568876,15.902582999999998,0.021603499,62.88286577799058,1995-Feb-08 12:23:42.724,-128.7655,-97.47695,273.5085219083447,-8.06222426516407,4625,101.58344907407408,3807.0,9.0,204.99814243624928,74873.52154341569,1995,2199.9981424362495,2404.996284872499
102,Pioneer 11,895796797738065664,116.09682830175169,36.58961837188504,11.250850360593617,2.8475418,15.189673,0.037321314,65.83420012409962,1976-Oct-07 05:25:51.124,-111.35674,-69.54829000000001,116.09018959432177,36.58547214136446,2119,5.96037037037037,1449.0,7.0,214.61949240456482,78387.62340584322,1976,2190.6194924045653,2405.2389848091298
80,Voyager 2,3695618044501009280,187.69600311970063,-0.8427143670575113,8.660774610293112,2.1284456,15.313891,0.023226308,65.30018877454971,1980-Dec-09 21:10:07.000,-105.13891,-43.25662,187.68978594104846,-0.8452722605075277,1592,32.23747685185185,1255.0,20.0,212.87861540503204,77751.78549053389,1980,2192.878615405032,2405.7572308100644
64,Pioneer 10,2611530713732324224,342.97560024535017,-7.024868490386312,8.903426775141691,2.191249,15.090732,0.018446336,66.26583953175786,1974-Apr-01 13:36:39.734,325.5765,56.85327,342.9951372604173,-7.021456870703123,1218,3.5083796296296286,938.0,7.0,216.02663687353058,78901.56885168832,1974,2190.0266368735306,2406.0532737470608
112,Pioneer 11,4168697048507358848,266.30386996726435,-7.663364634253948,10.529481962737453,2.5730019,15.653621,0.022533527,63.882983872741406,1990-Feb-07 09:23:12.775,59.15585,-19.498741,266.3072921116955,-7.664492629355933,4352,114.33584490740739,3266.0,20.0,208.25852742513698,76064.34455675702,1990,2198.258527425137,2406.5170548502742
79,Voyager 2,3881824328689800320,151.33942515497654,12.790228557343648,6.070732613734857,1.1320667,15.245378,0.018669086,65.59365272113858,1979-Sep-11 10:15:23.707,19.92029,-136.5965,151.34060839518523,12.782114896991418,1204,3.885127314814815,751.0,7.0,213.83530787091175,78101.20784677182,1979,2192.835307870912,2406.670615741824
101,Pioneer 11,6731696070608379776,285.305767561968,-34.97250263772144,10.503546397260717,2.74574,15.011647,0.024974838,66.61494138850036,1973-May-19 05:34:48.068,-2.7205243,-85.367134,285.3056034502061,-34.97765228873767,40,3.1592592592592594,52.0,7.0,217.16470892651117,79317.23828831893,1973,2190.164708926511,2407.3294178530223
83,Voyager 2,6307375773025709696,227.56805169604888,-16.32829664915217,12.786447755190963,3.6405401,15.334761,0.08284887,65.21132098423462,1983-Jan-24 14:21:45.684,59.92485,-16.046132999999998,227.57159040955398,-16.329244213764483,2057,47.64414351851853,1562.0,20.0,212.58890640860486,77645.97217667883,1983,2195.588906408605,2408.17781281721
96,Voyager 2,6738587255432246912,290.62286567465225,-39.62930266599247,14.692464962253947,0.9868164,15.771748,0.19995643,63.40451458216279,1995-Mar-18 09:21:42.728,155.2665,-24.242931,290.6317805110457,-39.630694606778995,3016,65.30850694444446,2471.0,7.0,206.69871753785068,75494.63959352457,1995,2201.698717537851,2408.3974350757017
67,Pioneer 10,64961556448201856,56.8809218657004,23.28012806949749,11.734901666770421,3.0217304,15.159754,0.055560835,65.96413195292396,1979-Jun-23 18:22:25.095,153.75835,-96.77759,56.890106502744615,23.27434713442182,2230,54.07943287037037,2265.0,19.0,215.0430701665321,78542.3309476242,1979,2194.0430701665327,2409.086140333065
104,Pioneer 11,3884522427145346944,161.04913169007213,12.995297724963475,13.123861359124293,3.5820112,15.105209,0.1088532,66.2023264153707,1978-Sep-15 08:54:26.367,-125.36294,16.647972,161.0416161904134,12.996295769766483,2783,6.185,1929.0,7.0,215.8195841141085,78825.94490183699,1978,2193.8195841141087,2409.639168228217
98,Voyager 2,6660563303283023104,292.16660183887507,-46.98631604063266,10.102040820817177,2.650425,15.872082999999998,0.021087613,63.0037039407057,1999-Jul-05 08:38:29.936,29.067337,-109.41181,292.1682602292751,-46.99255835647213,3189,106.929375,2640.0,13.0,205.39207484670052,75017.40141700889,1999,2204.3920748467012,2409.7841496934016
92,Voyager 2,4074418633718341248,285.1493946967987,-24.42578884282826,10.970845676328123,2.8792162,15.499626999999998,0.07631012,64.51768114725718,1990-Mar-02 07:23:13.670,18.694277,-58.02569,285.15048689854274,-24.429178958341407,2735,54.272511574074066,2307.0,7.0,210.3276405400584,76820.06743085093,1990,2200.3276405400584,2410.6552810801168
70,Pioneer 10,64962892180951936,56.828941588450135,23.33924677486444,9.3775110540017,2.3922596,15.072526000000002,0.020239081000000003,66.34588001067279,1979-Jun-23 18:22:25.095,154.15126,-96.74948,56.838202985120226,23.33343407297122,2230,51.146423611111096,2284.0,18.0,216.2875688347933,78996.8716412199,1979,2195.287568834793,2411.5751376695857
79,Voyager 1,1163950813120268288,230.40694015742372,8.449717958896871,4.491604406272408,0.75674534,15.238604,0.024046212,65.62281077580505,1984-Jan-16 00:13:15.793,-85.04051,-29.886202,230.40188661237232,8.447941966916039,2017,22.047743055555557,1874.0,7.0,213.93036312912446,78135.92582928142,1984,2197.9303631291245,2411.860726258249
75,Voyager 1,63679113573574272,58.05691951210024,21.578468147004447,10.8186842857401,2.4009304,15.022688,0.026057975,66.56598378789812,1978-Jan-27 12:00:18.281,-69.03845,27.410702,58.05275792635268,21.580120443401466,190,3.5656597222222213,172.0,7.0,217.00510714854786,79258.94533493562,1978,2195.005107148548,2412.0102142970954
65,Pioneer 10,6770733745615945344,289.7687512300912,-23.4892720046703,14.753290627883732,4.2081547,14.803788,0.25518453,67.55027750296868,1972-Dec-21 02:08:18.691,47.88098,-24.597254,289.7716801374017,-23.49077663290264,541,2.7272685185185184,350.0,7.0,220.21390465967792,80430.92653790076,1972,2192.213904659678,2412.427809319356
116,Pioneer 11,4361107391474459136,256.8925154592324,-6.784258993257454,12.254742954952276,3.1469488,15.288812,0.056182783,65.40730703545105,1986-Dec-31 16:25:25.071,20.90906,-18.083448,256.8937539027788,-6.785330075864173,4114,43.101157407407406,2884.0,15.0,213.22782093557046,77879.32931850775,1986,2199.2278209355704,2412.455641871141
104,Voyager 1,4541335695367625344,258.5955878303612,12.24080968000351,7.384612478822548,1.6827029999999998,16.399704,0.070534095,60.976710387608136,2015-Mar-05 06:29:29.361,-10.258279,-59.72597,258.5950213903301,12.237511740700047,3241,6578.4246064814815,5777.0,264.0,198.78407586360248,72603.89586842219,2015,2213.7840758636025,2412.568151727205
105,Pioneer 11,217344419128872064,55.36704768420212,32.03782741106474,11.821320731599501,3.2377443,14.926096,0.056196697,66.99675538136313,1976-Apr-19 05:23:38.917,50.632504,-56.880783,55.37011952439666,32.034376491918856,1728,2.717326388888889,1168.0,7.0,218.40942254324375,79771.85748969436,1976,2194.409422543244,2412.8188450864873
85,Voyager 2,6306911469880896768,226.09260773532344,-15.813137643463671,14.11221227866184,4.089819,15.168997,0.15271872,65.92393765160307,1983-Jan-06 12:04:45.350,-51.47056,-129.72473,226.08953505439644,-15.820881929173265,2045,59.24672453703704,1487.0,11.0,214.912036744226,78494.4723004611,1983,2197.912036744226,2412.824073488452
76,Voyager 1,662762244601381376,128.77683512827477,19.30124359956713,13.297083027050945,3.5794867999999993,14.981939,0.11812305,66.74703313913912,1978-Sep-08 10:42:06.313,115.53926000000001,-154.19451999999995,128.78381869035286,19.291923590179977,704,12.343796296296293,673.0,18.0,217.59532803359352,79474.5176109897,1978,2195.595328033593,2413.190656067187
92,Voyager 1,4448741801105280768,251.06312336909215,11.861420455782133,11.886774362670145,3.0054932,15.496107,0.037886467,64.5323366348601,1993-Feb-06 18:42:38.121,-40.100136,-11.3613825,251.0607800108818,11.860756523144673,2647,355.82495370370367,2548.0,34.0,210.3754174296439,76837.51746200316,1993,2203.3754174296437,2413.7508348592874
85,Voyager 1,1164898901381209984,235.58435734137032,9.298179136532527,9.238573950602008,2.3957367,15.184946,0.016552376,65.8546955673613,1985-Jan-14 01:17:40.815,-205.26946999999998,82.26709,235.5721160691848,9.303085145388275,2125,30.36170138888889,1923.0,9.0,214.68630754959784,78412.02696941512,1985,2199.686307549598,2414.372615099196
69,Pioneer 10,2555403428272657792,9.053641397752786,5.875590261990129,13.548549053524873,0.5459156,14.831725,0.10726037,67.4230402648733,1975-Mar-13 09:25:27.807,161.37495,-132.98065,9.063494203279065,5.867471080746714,1518,4.671678240740741,1200.0,7.0,219.7991112634869,80279.42739787597,1975,2194.799111263487,2414.5982225269736
109,Pioneer 11,3652713833770458112,216.12261928337693,-1.4473925757331974,10.651193055404258,2.5929766,15.034197,0.025492994,66.51502635859384,1981-Nov-23 10:23:39.018,21.85143900000001,-46.242573,216.1239354632549,-1.4501779092362743,3451,8.408518518518518,2375.0,7.0,216.83898592901593,79198.27122071378,1981,2197.838985929016,2414.677971858032
77,Voyager 1,150196762984613248,63.364419487013905,25.118764999131518,8.064827379120427,1.9605578999999997,14.889707999999999,0.015357933999999997,67.16048623614054,1977-Oct-08 12:02:30.883,-39.32225800000001,-0.8369093000000001,63.36202800165293,25.118714100316755,31,3.849085648148148,94.0,7.0,218.94318512981812,79966.80893681478,1977,2195.943185129818,2414.8863702596364
111,Pioneer 11,3652713485877744256,216.10928603201745,-1.4670261923616446,7.493521206102043,1.6190395,15.015154,0.019149762,66.59938404004438,1981-Nov-23 10:23:39.018,21.94292,-46.32525,216.1106093983832,-1.4698200445073497,3451,8.408518518518518,2368.0,7.0,217.1139919705447,79298.71442732174,1981,2198.1139919705447,2415.227983941089
82,Voyager 1,1174471558849856384,221.69276842643256,9.398871063756767,10.894904668107307,2.6388826,15.083051999999999,0.035922475,66.29958055671929,1983-Aug-24 14:50:43.257,143.81226999999996,-90.00655,221.70140262778665,9.393467250150618,1947,16.509733796296295,1799.0,7.0,216.13663261490487,78941.74369626786,1983,2199.136632614905,2415.27326522981
66,Pioneer 10,4111014190330911616,259.12721530435886,-24.836671795345076,11.35355300988703,3.034175,14.700888,0.04229198,68.02310321415547,1972-Sep-29 03:46:33.188,-49.159588,-42.89051,259.12418713527967,-24.83931379710949,322,3.115104166666667,224.0,7.0,221.75531647814682,80993.91179047835,1972,2193.755316478146,2415.510632956293
126,Pioneer 11,4168696120794397696,266.2740365406541,-7.727335894620807,12.882304919405403,3.495429,15.316867000000002,0.07992449,65.28750352019523,1990-Feb-07 09:23:12.775,46.793068,-76.5889,266.27680301743254,-7.731863945811857,4352,104.66547453703704,3247.0,19.0,212.83726147583644,77736.68138143451,1990,2202.8372614758364,2415.6745229516728
35,New Horizons,4091597742681064192,278.0921348167119,-21.469857863153827,10.932200625259693,2.8151102000000003,16.043863,0.04618618,62.329127437629325,2010-Jan-28 04:01:24.110,13.511037,-22.850325,278.09289741385345,-21.471147593350786,1164,0.0022730851873285327,1679.0,66.0,203.1929554466716,74214.19504734232,2010,2213.1929554466715,2416.385910893343
71,Pioneer 10,2585969714086379008,23.269709223351306,12.050670615274782,12.628166704589644,3.370719,14.769344,0.09178512,67.70781272801706,1975-Jun-10 23:14:58.357,97.752495,-8.15644,23.27570274503959,12.050170517565546,1638,7.309050925925926,1286.0,7.0,220.7274694933356,80618.5009577459,1975,2195.727469493336,2416.454938986672
68,Pioneer 10,6251587652548635904,232.0101122855092,-22.859486062982807,9.387694888973401,2.4480753,14.663342000000002,0.023861574,68.19727505131661,1972-Jun-26 18:50:11.151,23.429873,35.32022,232.01155923174457,-22.857304810792705,128,6.8403935185185185,77.0,7.0,222.32311666729214,81201.29513156178,1972,2194.3231166672917,2416.6462333345844
33,New Horizons,4070458635205755008,268.3712409885728,-22.043637011736774,9.780006373987764,2.7573317999999998,15.943802,0.21195914,62.72029767641279,2008-Feb-04 18:49:13.280,-15.79248,-56.676704,268.3703440268586,-22.046856064883066,881,0.0003427663376628944,1225.0,20.0,204.4681704251057,74679.9545660656,2008,2212.4681704251057,2416.9363408502113
106,Pioneer 11,2634572659224039936,351.5657667009011,-2.8631962276278013,11.875545240250226,3.0501919,14.748688,0.06310377,67.80264233319882,1975-Feb-03 22:18:13.569,213.26273,-22.318766,351.57886084215727,-2.8645665799423936,1048,3.6871180555555565,779.0,7.0,221.0366140062281,80731.41289963477,1975,2196.036614006229,2417.073228012457
83,Voyager 1,3714415192213596672,203.5947183031868,3.976842417141609,14.468212846323599,4.154302599999999,14.935167999999999,0.23309083,66.95605849025894,1981-Oct-23 19:11:13.964,-137.82904,40.906258,203.58636138674703,3.9793226649585134,1670,7.671481481481483,1627.0,7.0,218.27675067824413,79723.40041772189,1981,2199.2767506782448,2417.553501356489
87,Voyager 2,630758867026382976,141.30717016628543,15.990874901086448,10.909704437711868,2.9430504,14.854188,0.082004756,67.32108159192386,1979-Jul-31 03:41:44.151,-51.53012,-39.85821,141.3040287340743,15.988445023813238,1123,3.0126851851851852,723.0,7.0,219.46672598967174,80158.02700046771,1979,2198.466725989672,2417.9334519793438
86,Voyager 2,632283374257877248,140.18679177000894,17.55204552914218,4.888768026100337,1.0005579,14.814418,0.018392744,67.50180876929464,1978-Oct-28 22:18:21.821,-71.435524,-69.9501,140.18242515310476,17.547769711055064,861,21.518240740740733,467.0,14.0,220.05589658790046,80373.21566976479,1978,2198.0558965879004,2418.1117931758013
102,Voyager 2,6714531525862987520,290.2321093967923,-40.11682074860746,12.235825318881204,3.008503,15.407131,0.052288163,64.9050097217377,1995-Apr-26 15:08:44.697,-77.691895,-15.158373,290.2275430448798,-40.11771168408282,3020,53.1181712962963,2478.0,7.0,211.59033169286488,77281.25274750197,1995,2206.5903316928648,2418.180663385729
91,Voyager 2,6323359717155801216,218.53079789987203,-13.509368736068854,11.732527684563491,3.122469,14.931772,0.088351265,66.97128676080331,1982-Nov-04 06:09:11.844,-85.39319,-124.7603,218.52561912156682,-13.516934982802095,1985,6.5948263888888885,1438.0,7.0,218.32639484021882,79741.53245144151,1982,2200.3263948402187,2418.652789680437
108,Pioneer 11,894041839740696704,114.91964090540928,33.376803537293235,11.398282285507454,2.7828274,14.762151,0.036572028,67.74080660435654,1977-Apr-27 15:03:40.649,31.026802000000004,-7.338976,114.92154418602907,33.37635334166613,2273,5.811076388888887,1576.0,7.0,220.83502953020232,80657.78618561107,1977,2197.8350295302025,2418.670059060405
89,Voyager 2,3869985951418004736,159.55367708443526,9.942789245247095,11.248744383515522,2.9578304,14.80146,0.10665816,67.5609015611397,1979-Oct-22 01:08:28.783,130.06278999999998,-176.76605,159.56163435176472,9.93197466304883,1271,4.974826388888889,835.0,7.0,220.24853908931541,80443.57641698157,1979,2199.2485390893153,2419.4970781786305
107,Voyager 2,6663548752232430976,291.1782700004838,-45.727287026803396,9.136872235683153,2.1440268,15.467887,0.012645019,64.65007178196532,1998-Jul-11 20:58:19.976,19.438307,-16.262928,291.17940800213125,-45.72823912819006,3153,127.03947916666668,2593.0,13.0,210.75923400920692,76977.70262952277,1998,2208.759234009207,2419.518468018414
113,Pioneer 11,3872445769382599552,161.9497753229933,12.578149041282973,12.552630478225336,2.9212294,14.765301,0.082048275,67.72635497792996,1978-Sep-22 10:52:25.788,-21.417393,-292.82578,161.94846179373874,12.56019002885875,2791,6.392222222222222,1943.0,7.0,220.78791722805164,80640.57888837358,1978,2198.7879172280523,2419.575834456104
80,Voyager 1,663045166984556928,127.86598934246088,19.884402536699625,6.2984833691676485,1.4056482,14.763526999999998,0.09415575,67.73449228328471,1978-Sep-04 04:51:31.801,-10.1230545,7.777886,127.86536842066955,19.884879611959093,697,14.092141203703706,1055.0,19.0,220.8144448435081,80650.26783464293,1978,2198.8144448435078,2419.6288896870165
34,New Horizons,6259166929791578368,228.51132837262543,-17.344403185625907,4.814970277596696,0.880394,15.760454999999999,0.023772603,63.44994428488141,2006-Oct-13 19:05:36.566,-158.72128,-56.503780000000006,228.50220864522203,-17.347649751332685,439,3.772009495027435e-05,312.0,7.0,206.84681836871343,75548.73194098889,2006,2212.846818368713,2419.6936367374265
110,Pioneer 11,175702782753763840,65.06387303871377,33.57920333839233,12.109459825358892,3.2034235,14.677487,0.15273659,68.13155239469435,1976-May-14 02:12:06.636,83.54893,-174.09923,65.0690277531336,33.56846194613885,1793,2.649259259259259,1217.0,7.0,222.1088608067036,81123.04032104043,1976,2198.1088608067034,2420.217721613407
97,Voyager 2,4125850106867419520,252.9590624886988,-22.263576021141034,11.823518603384375,3.0375537999999995,14.980503,0.046907693,66.75343241197143,1985-Jan-22 09:37:13.280,-81.94034,-115.80915,252.95410927802382,-22.270576567325506,2342,30.848055555555554,1922.0,13.0,217.6161896630269,79482.13711252394,1985,2202.616189663027,2420.232379326054
94,Voyager 1,4453676787245969920,245.7772365513701,10.677338665421274,11.33679955333814,2.95782,15.084359,0.031993475,66.29383381792499,1988-Dec-25 11:30:14.648,-67.70219399999999,4.82017,245.7731721992519,10.677628033706526,2431,61.73366898148148,2252.0,13.0,216.11789824643543,78934.90115552809,1988,2204.1178982464357,2420.2357964928706
108,Voyager 2,6663548752232430336,291.1809987765503,-45.72892504386314,9.993929195083442,2.4051971,15.430246,0.017156368,64.80777928706843,1998-Jul-11 20:58:19.976,17.209854,-18.85373,291.18200877283465,-45.73003151439713,3153,127.03947916666668,2606.0,13.0,211.27336047584305,77165.48218019692,1998,2209.2733604758428,2420.5467209516864
84,Voyager 1,3426401767746393728,90.6849582904311,24.16250754292519,9.359810877785016,2.5199099,14.731379500000001,0.01847089,67.88230521051668,1978-May-05 01:03:38.210,-4.8471980000000014,-31.948376,90.68466032712121,24.16054363640611,425,2.760335648148148,396.0,7.0,221.29631498628441,80826.2660855905,1978,2199.2963149862844,2420.592629972569
36,New Horizons,6259167307748699904,228.5159346014751,-17.345753574509004,9.162930451567428,2.2939013999999998,15.721994,0.018147518999999997,63.60516195060133,2006-Oct-13 19:05:36.566,-158.75723,-54.575359999999996,228.50679049383976,-17.348897008995127,439,3.772009495027435e-05,319.0,7.0,207.3528279589603,75733.54688373067,2006,2213.3528279589605,2420.705655917921
88,Voyager 1,3717026399183091328,198.24539971218883,5.035367349304692,8.41920722763225,1.8900986000000002,14.824914999999999,0.02454734,67.45401269214314,1981-Sep-07 03:19:08.876,-114.099396,35.33504,198.2384301326101,5.0375257339207,1627,7.837465277777778,1584.0,7.0,219.90008137638665,80316.30572191147,1981,2200.9000813763864,2420.8001627527733
72,Pioneer 10,6237111963495059072,240.20061728560842,-23.35688407338075,11.542435720493698,2.9122171000000003,14.524398,0.042336475,68.84967007410077,1972-Aug-03 08:44:31.763,-62.274464,-20.823212,240.19673464398502,-23.35818234338769,187,3.3951273148148147,112.0,7.0,224.4499244415685,81978.09040303847,1972,2196.449924441569,2420.899848883137
94,Voyager 2,3683074094297008128,190.7209929613221,-2.1898085850018894,14.006571249135673,0.67498016,14.819335,0.16746631,67.47941126180314,1981-Sep-09 10:39:39.460,20.13779,-106.56821,190.7222235093079,-2.1963205849674567,1719,5.913240740740743,1289.0,7.0,219.9828807134782,80346.54735179077,1981,2200.982880713478,2420.9657614269563
73,Pioneer 10,6835255359969324288,322.16811059270015,-16.356818875205438,9.805596674219107,2.6903667,14.536454,0.11742752,68.79256703115227,1973-Apr-24 05:14:03.682,-40.835022,-78.61876,322.1655667529108,-16.361716473347027,786,16.79101851851852,559.0,14.0,224.2637685215564,81910.09881481326,1973,2197.2637685215564,2421.527537043113
117,Pioneer 11,894042595654941184,114.9159368356492,33.377245642153355,5.351990791081897,0.88980484,14.661543,0.018409621,68.20564570421436,1977-Apr-27 15:03:40.649,30.767412,-10.139964,114.9178371556584,33.376619356895354,2273,5.811076388888887,1569.0,7.0,222.35040499573884,81211.26192064365,1977,2199.3504049957387,2421.700809991477
130,Pioneer 11,4360274614497377152,260.7686476156968,-7.104767744349604,2.660994361887637,0.8488903,15.024995,0.027439294,66.5557632447001,1988-Jan-15 20:30:12.996,39.5496,-45.405323,260.7710312695899,-7.107504322686169,4203,46.83734953703704,2946.0,14.0,216.97178817772232,79246.7759140313,1988,2204.9717881777224,2421.9435763554447
119,Pioneer 11,629731510848861696,149.36522953218233,21.815517269303545,9.169756665850649,2.3029757,14.651943,0.018724468,68.250332797958,1977-Oct-06 03:25:53.231,-130.80211,-117.115524,149.3571453709651,21.808279000835586,2528,10.464710648148149,1750.0,11.0,222.49608492134303,81264.47005667134,1977,2199.496084921343,2421.992169842686
37,New Horizons,4090342276541697408,276.5689724907349,-21.47270139039516,5.663137897054643,1.0203408999999999,15.773786999999999,0.016368428,63.39631876974227,2009-Mar-08 12:33:51.538,-8.128900999999999,-53.963963,276.56850581921617,-21.475799403991733,1058,0.0012373204946844994,1742.0,26.0,206.67199918935975,75484.88098392177,2009,2215.67199918936,2422.3439983787193
86,Voyager 1,663045166985063296,127.86627725171076,19.884258994470397,6.841279577212537,1.3715496,14.651832999999998,0.19041353,68.25084811072432,1978-Sep-04 04:51:31.801,-10.291530999999999,9.992815,127.86564118382486,19.884876600243896,697,14.092141203703706,1074.0,19.0,222.49776484096125,81265.0836305127,1978,2200.4977648409613,2422.9955296819226
87,Voyager 1,3419367882622899072,74.74784029292323,23.594034115623426,6.1651394946860005,1.1502028,14.642818,0.015471752,68.2928633822297,1978-Mar-21 05:34:22.652,-4.78851,8.547089,74.74754415695891,23.594562693492797,311,2.784201388888889,319.0,7.0,222.6347346260688,81315.11047482537,1978,2200.6347346260686,2423.2694692521372
134,Pioneer 11,4360271556480659200,260.77605729113264,-7.137213701058433,11.458803684798527,3.076109,14.977843,0.06271547,66.7652866302669,1988-Jan-15 20:30:12.996,38.476746,-43.998325,260.77838358457524,-7.139873827691562,4203,46.83734953703704,2932.0,14.0,217.6548344146701,79496.25172161411,1988,2205.65483441467,2423.30966882934
93,Voyager 2,867190872437495936,116.01426893398205,23.408953027097873,8.622594546839442,2.2327147000000003,14.640088,0.02908378,68.30559996925331,1978-Jul-14 21:21:57.563,114.94491,-193.58482,116.02137880127545,23.39697892204078,677,3.012835648148148,323.0,7.0,222.67625589976575,81330.27570483045,1978,2200.6762558997657,2423.3525117995314
138,Pioneer 11,4170746744343048448,269.29179754215426,-8.069018997506209,3.831797437603664,0.68306303,15.111067000000002,0.02814794,66.17666456170494,1992-Jan-21 12:32:54.523,32.98613,-19.055271,269.29377429186474,-8.070160916912918,4469,116.55638888888888,3410.0,19.0,215.7359264711581,78795.38978432577,1992,2207.735926471158,2423.4718529423158
114,Pioneer 11,2612295866451022976,332.77590732413535,-13.097010510644868,10.534383029128305,2.5243921,14.495454999999998,0.029425131,68.98714214979276,1974-Feb-16 08:56:55.646,-56.564434,-9.126491,332.7723736455285,-13.097580658390596,625,2.8896180555555566,402.0,7.0,224.8980834083244,82141.77598405641,1974,2198.8980834083245,2423.796166816649
115,Pioneer 11,6835363863732207488,319.0167455734821,-17.807236365782106,12.510122885209453,3.153636,14.485154,0.0867861,69.0362000647188,1974-Jan-04 06:31:08.677,147.46686,-78.39978,319.0259646358319,-17.812137619343687,515,2.6557060185185186,346.0,7.0,225.05801221098326,82200.18837993951,1974,2199.058012210983,2424.1160244219664
104,Voyager 2,6757472849420841344,285.7121056514932,-31.185614851405443,9.331544644087817,2.4161444,15.052129999999998,0.0154990265,66.43578130862603,1991-Dec-29 16:14:48.959,-88.11633,-20.973295,285.70680445491337,-31.18687663292821,2847,29.53072916666667,2351.0,7.0,216.58064706612086,79103.91553442997,1991,2207.580647066121,2424.1612941322423
136,Pioneer 11,4169771374443332352,264.4265524667652,-7.077110797475287,12.312739767648866,3.1338167,14.973594,0.05460133,66.78423491672575,1989-Feb-16 04:21:46.676,118.89739,23.99739,264.43374301048635,-7.07565951007476,4286,114.25601851851853,3006.0,15.0,217.71660582852596,79518.8131128108,1989,2206.716605828526,2424.433211657052
89,Voyager 1,3869219042057267200,162.17913504386794,9.113469113006332,6.814478560293633,1.4577026000000002,14.627445999999999,0.018221805,68.3646337208874,1979-Oct-08 06:00:31.771,8.6808605,-83.818184,162.1796724587841,9.10828009491652,1188,4.585081018518519,1263.0,7.0,222.8687059300929,81400.56615390713,1979,2201.8687059300933,2424.7374118601856
38,New Horizons,4070316832559678208,269.9153322909993,-21.99157508189858,9.679314180905942,2.5201464,15.6446,0.020362651000000002,63.91981932819623,2008-Feb-21 09:43:43.132,-13.631803,-35.854156,269.9145432414561,-21.993650427816963,892,0.0009779405381944444,1309.0,23.0,208.3786110099197,76108.20388526306,2008,2216.3786110099195,2424.757222019839
39,New Horizons,4070436748058276224,267.96056761820245,-22.262395880255227,13.103352723509245,3.4112606,15.636725,0.12765801,63.952008670251416,2008-Jan-31 21:17:10.763,-57.51726,-33.576607,267.9572366703252,-22.264340373509164,878,0.0002553092046039095,894.0,16.0,208.4835482650196,76146.53116831576,2008,2216.48354826502,2424.9670965300393
121,Pioneer 11,629758586322686336,149.50737297640302,22.135134134412628,11.285862944260845,3.0020323,14.546702,0.041073926,68.74410251457994,1977-Oct-06 23:00:02.767,-92.946075,-35.028374,149.50158692949782,22.13295356022066,2529,13.086712962962967,1819.0,13.0,224.10577419753056,81852.39296790607,1977,2201.1057741975305,2425.211548395061
118,Pioneer 11,6769760579045190528,290.2649202089958,-25.10446043972196,9.833833873417854,2.4536762000000003,14.3946295,0.019752499,69.47035361325328,1973-Oct-13 10:11:10.987,-140.89053,-164.72879,290.2560568820483,-25.114823415077527,298,2.8438657407407413,220.0,7.0,226.4733527792057,82717.12736907708,1973,2199.4733527792055,2425.946705558411
123,Pioneer 11,629758586322686208,149.50600082105854,22.139285854076466,10.08138571153028,2.6170864,14.490515,0.023018628,69.01066089717492,1977-Oct-06 23:00:02.767,-92.256744,-37.628624,149.50023541688478,22.136934327073288,2529,13.086712962962967,1832.0,13.0,224.9747545247902,82169.77934263437,1977,2201.9747545247897,2426.9495090495802
100,Voyager 2,6244631420434334976,244.04328001299717,-20.58882643227168,9.082520665646287,2.1533546,14.717626,0.01772097,67.94574246937431,1984-Feb-20 17:49:02.756,-150.2117,-75.85161,244.03403768327675,-20.593493482650977,2229,82.43637731481482,1836.0,14.0,221.50312045016025,80901.79971321652,1984,2205.50312045016,2427.0062409003203
90,Voyager 1,3381088793323780608,102.89904189292996,23.61502997729775,14.630300435736375,1.0196304,14.511269,0.25689670000000003,68.9119625913699,1978-Jun-09 09:28:01.410,10.188568,-46.96898,102.89967769687551,23.612098941085964,513,2.894560185185185,452.0,7.0,224.65299804786582,82052.26100700253,1978,2202.652998047866,2427.305996095732
91,Voyager 1,619334082220106368,145.6690257787838,14.994641025801618,12.84708058827876,3.501443,14.541217999999999,0.094468296,68.7700310580596,1979-Jul-23 21:52:18.983,-111.62149,-3.3959989999999998,145.66207453556274,14.994429539513344,1053,3.771875,1207.0,7.0,224.19030124927428,81883.26562828492,1979,2203.1903012492744,2427.380602498549
98,Voyager 1,4457458007733442688,240.36335719396462,11.091477666160172,10.176610798393721,2.5042772,14.796823000000002,0.021024326,67.58207694672063,1987-Aug-28 02:02:35.403,-7.069825,-21.766966,240.36292452508843,11.090145541471054,2336,39.62079861111111,2173.0,8.0,220.31757084630925,80468.78957590599,1987,2207.317570846309,2427.635141692618
131,Pioneer 11,3651597554590420736,219.8835931548176,-0.30225008877465315,12.390870282538948,3.2816277,14.619101,0.079707816,68.40366102998728,1982-Aug-12 12:54:23.928,-122.71419,-245.457,219.875991825125,-0.31745452131881546,3550,14.493784722222221,2425.0,7.0,222.9959349577585,81447.03528397171,1982,2204.9959349577584,2427.991869915517
124,Pioneer 11,943579992533309696,100.76519473688505,36.193871417707975,11.469762981689625,3.0143023,14.405406,0.057297,69.41838363478766,1976-Aug-13 09:01:24.075,-45.69229,-93.73915,100.7623224165004,36.1879787634585,2022,3.2294097222222216,1372.0,7.0,226.30393064940776,82655.2476303897,1976,2202.303930649408,2428.607861298816
122,Pioneer 11,6743492348602227712,288.58328861322025,-34.98125379742918,8.314133049321931,1.9138718,14.287609,0.016623927,69.9907166396425,1973-May-07 12:45:00.840,24.324787,29.230564,288.5848303311941,-34.97940114869569,19,4.464791666666667,38.0,7.0,228.16973624523453,83336.71446620948,1973,2201.169736245234,2429.3394724904692
125,Pioneer 11,124022270209347456,51.23337951866617,31.244153484637337,12.563816759716845,3.385254,14.375642,0.0685819,69.5621115443308,1976-Apr-08 04:46:28.310,-17.470757,-23.584232,51.2322789936609,31.24266785707657,1700,2.7829166666666665,1154.0,7.0,226.77248363451838,82826.3819226715,1976,2202.7724836345183,2429.5449672690365
74,Pioneer 10,2556669962589262592,11.858128000970488,7.068459937975646,10.675271065548873,2.6433572999999995,14.340129999999998,0.042264543,69.7343755112486,1975-Mar-29 10:17:00.657,20.388577,-40.389862,11.859415506989393,7.065909382742605,1542,4.132256944444444,1214.0,7.0,227.33406416667046,83031.49359623472,1975,2202.3340641666705,2429.668128333341
99,Voyager 2,3895740572485067136,177.05821645847527,3.30288067800693,9.41743611096496,2.3179932,14.493572,0.016575847,68.99610280878338,1980-Sep-17 20:26:11.031,-43.666515,-52.21892,177.05548818096298,3.2996180473953585,1502,5.308900462962963,1023.0,7.0,224.9272951566338,82152.44528300893,1980,2204.9272951566336,2429.8545903132667
95,Voyager 1,3415929056928306432,78.1786490360208,23.89141795011287,13.334464451185765,3.6027164,14.402946,0.12539832,69.4302378983623,1978-Mar-31 03:15:07.284,247.5798,-132.13719,78.194215118021,23.88311009004671,336,2.175763888888889,326.0,7.0,226.34257554866107,82669.36229339297,1978,2204.342575548661,2430.685151097322
75,Pioneer 10,6836128303482282624,321.14969635532435,-15.64447622357605,11.033011055055413,2.6808176,14.248972,0.039810598,70.18050174250541,1974-Jan-08 00:38:53.150,60.76785,-155.46765,321.15355829760983,-15.654356565023436,1037,3.2856597222222224,825.0,7.0,228.78843568056763,83562.68824797052,1974,2202.7884356805675,2431.576871361135
127,Pioneer 11,2600783606046024192,334.2097116113992,-12.53700576327303,10.89072769538218,2.7961922,14.238119,0.02962673,70.23399588070798,1974-Feb-21 08:12:38.601,58.77965500000001,-77.26507,334.2134500466283,-12.541919886197908,637,2.935011574074073,416.0,7.0,228.96282657110802,83626.38277683148,1974,2202.962826571108,2431.925653142216
132,Pioneer 11,3867107915308047360,168.5186036234308,9.706394840716877,8.672182628194253,2.1282988,14.360004,0.020744693,69.6378615493776,1978-Nov-30 18:57:02.160,-126.13302,-11.504775,168.51064954879186,9.705669338064807,2847,109.74385416666668,1965.0,6.0,227.01942865097095,82916.57612048065,1978,2205.019428650971,2432.0388573019422
103,Voyager 2,3630568948032724352,203.5360775532643,-7.553483498635337,11.94966947477893,3.1277084,14.443127,0.060327988,69.23708572679739,1981-Dec-12 13:28:12.591,-110.1699,-66.66259000000001,203.52917011236764,-7.557663114890445,1827,7.86255787037037,1324.0,7.0,225.71289946935948,82439.37940218886,1981,2206.7128994693594,2432.425798938719
101,Voyager 1,4459338859813921408,249.20298143661407,11.78436486703944,12.021000913640947,3.171752,14.766987,0.052038122,67.71862197522809,1991-Feb-21 20:31:24.942,28.317028000000004,-6.0024239999999995,249.2047179223877,11.783996780266532,2553,128.05207175925926,2358.0,13.0,220.7627076392436,80631.37133815732,1991,2211.762707639244,2432.5254152784873
40,New Horizons,6309786280470601472,222.41552199658574,-15.552109085383167,10.826307995017505,2.8522243,15.283779000000001,0.044456273,65.42884391088495,2006-Sep-21 18:09:33.402,-102.92763000000001,-14.09555,222.40942358606534,-15.552944239655213,391,3.6929601766117966e-05,291.0,7.0,213.2980311494849,77904.97289703788,2006,2219.298031149485,2432.5960622989696
129,Pioneer 11,708338719559549824,125.83042264562708,29.52470231238161,13.552639033744333,3.8505993,14.303089000000002,0.15458657,69.91496662594089,1977-Jun-18 15:45:45.340,28.549335,-337.6476,125.83223015935906,29.50332518791412,2352,4.121273148148148,1632.0,7.0,227.92279120056733,83246.52025809519,1977,2204.922791200567,2432.845582401135
101,Voyager 2,661369202025537408,131.12510189648165,20.06218620193868,7.2631468604543254,1.5834961,14.32205,0.055045575,69.822406247324,1978-Sep-06 18:04:07.202,41.20303300000001,-83.49219000000002,131.12770708676146,20.056907148016773,791,8.575532407407408,565.0,14.0,227.62104436627618,83136.31024433872,1978,2205.621044366276,2433.2420887325525
77,Pioneer 10,2587600599068009984,24.582351197776962,12.692745192411525,13.288573719109593,3.6493225,14.219383,0.14816202,70.32653829912924,1975-Jun-23 23:19:31.869,252.82721,-102.98878,24.598452407191786,12.686186389378022,1650,15.944895833333335,1293.0,12.0,229.26451485516134,83736.57140569911,1975,2204.264514855161,2433.529029710323
135,Pioneer 11,627477271493844992,147.23406875994357,19.69604128134993,8.604153832976513,2.1250038,14.3125725,0.02366344,69.86864181473392,1978-May-31 15:00:54.988,-44.272278,-25.703272,147.23126765348428,19.694415035663603,2667,8.27261574074074,1873.0,7.0,227.77177231603252,83191.36212070774,1978,2205.7717723160326,2433.5435446320653
42,New Horizons,4079844650572890368,281.81302958485884,-21.231269791077235,11.860095352073447,3.0461617000000003,15.421819000000001,0.0417411,64.84319504068685,2011-Feb-22 01:14:48.134,50.032447999999995,-57.899574,281.81596744829164,-21.234669605587143,1265,0.00717971121077675,2037.0,144.0,211.38881583263912,77207.65109471313,2011,2222.388815832639,2433.777631665278
76,Pioneer 10,6881637639512680704,314.95076429982583,-18.335300170660613,12.71141660428016,3.6816473,14.137902,0.08831214,70.73185127623458,1973-Mar-14 19:06:38.631,9.75118,-111.7181,314.95138887919046,-18.34245590186777,730,7.948784722222222,465.0,13.0,230.58583516052468,84219.17043403005,1973,2203.5858351605248,2434.171670321049
141,Pioneer 11,4398509615958179712,241.40474251421242,-4.932062054794664,12.713875215692694,3.3771124,14.4774065,0.08218938,69.07314510217968,1984-Jan-08 09:05:09.288,10.571053,-0.30346352,241.4054037295359,-4.932081036322537,3795,25.789513888888887,2626.0,12.0,225.17845303310574,82244.17818581153,1984,2209.1784530331056,2434.3569060662107
109,Voyager 2,6244198414713179392,241.4827071807819,-20.02231207451705,14.746641398665268,1.0988598,14.454318,0.25181788,69.18347837498371,1984-Jan-11 01:42:43.060,26.512491,-101.99874,241.48436817598426,-20.028702248048784,2209,62.05922453703704,1782.0,18.0,225.53813950244685,82375.5500718737,1984,2209.538139502447,2435.076279004894
96,Voyager 1,3415929056928306688,78.17624705152102,23.892676286298393,5.811474461200341,1.0913267,14.2601595,0.015524646999999999,70.12544288347226,1978-Mar-31 03:15:07.284,247.50635,-132.14009,78.19196433207303,23.8842850555232,336,2.175763888888889,333.0,7.0,228.6089438001196,83497.13063355567,1978,2206.6089438001195,2435.217887600239
128,Pioneer 11,6856308155786333440,309.3615356575005,-20.760387600383748,11.532761830565365,2.9971495,14.099538,0.044183817,70.92431047594171,1973-Dec-07 02:23:31.900,-35.8754,-133.33428999999998,309.3592315256484,-20.768951122431886,440,2.620775462962963,318.0,7.0,231.21325215156998,84448.32821583941,1973,2204.21325215157,2435.42650430314
80,Pioneer 10,149872785011934080,63.06111687526823,24.26274211324025,11.44372820434219,2.9949894,14.333227,0.045938097,69.76795867427997,1981-Jul-08 16:22:14.722,34.045359999999995,-83.23291,63.063267820741,24.25748355676404,2399,312.73777777777775,2675.0,72.0,227.4435452781527,83071.48047739247,1981,2208.4435452781527,2435.887090556305
97,Voyager 1,3427776054200455552,87.39936726710467,24.173846933180126,12.392404739988105,3.3681097,14.2375345,0.08603448400000001,70.23687973390558,1978-Apr-26 00:07:21.336,25.347004000000002,-42.084312,87.40097942393959,24.171170225822053,402,2.746875,375.0,7.0,228.97222793253215,83629.81653007805,1978,2206.9722279325324,2435.944455865065
133,Pioneer 11,6835041397583055360,322.54310096718916,-16.66947821012938,9.409848821238516,2.3412752,14.092873,0.020353822,70.95785415722659,1974-Jan-14 22:40:41.129,-86.33816,41.695854,322.5375531940007,-16.666798987544453,543,2.6912037037037035,367.0,7.0,231.32260455255866,84488.26808677653,1974,2205.322604552559,2436.6452091051183
78,Pioneer 10,6857806309096275712,313.2042115986298,-18.86963436129097,13.512999363393787,3.6811867,14.051688,0.11962245,71.1658262106493,1973-Mar-07 03:22:42.778,-2.1569366000000003,-117.0594,313.20407259557925,-18.87717821478176,716,8.555902777777778,654.0,14.0,232.0005934467167,84735.8967504788,1973,2205.0005934467167,2437.001186893433
105,Voyager 2,662779634925899904,129.31914950449138,19.450131129445364,12.08861519247935,3.0594091,14.234718,0.06137666,70.2507754158732,1979-May-30 16:03:19.007,-59.92244,-35.36762,129.31533747672657,19.44788118193181,1030,5.585289351851852,674.0,7.0,229.0175278557466,83646.3618740329,1979,2208.0175278557467,2437.035055711493
137,Pioneer 11,900181959346635136,112.38530235242092,39.177358194452545,9.8721627754711,2.4143791,14.166895000000002,0.08877801,70.58709803106899,1977-Jan-21 19:36:28.892,-22.537851,-125.43422,112.38386171966835,39.16934036515626,2198,7.789085648148147,1513.0,7.0,230.11393958128485,84046.81529266849,1977,2207.1139395812847,2437.227879162569
106,Voyager 2,3882239772286661376,157.4589379240503,10.631435658188847,10.79994025170259,2.945366,14.220749,0.15904002,70.31978462849166,1979-Oct-10 18:30:35.198,-197.12694,-41.01551,157.44638517188656,10.62882385107364,1254,4.525706018518519,786.0,7.0,229.24249788888284,83728.52992893556,1979,2208.242497888883,2437.484995777766
43,New Horizons,4117285808938004608,265.98517164297624,-21.751949681059127,9.04138958921758,2.0480537,15.155732,0.02187429,65.98163584464247,2008-Jun-20 23:21:57.101,-33.926437,66.28196,265.9831445354692,-21.747989328362646,933,0.00024879959169238683,1043.0,13.0,215.10013285353443,78563.17252342492,2008,2223.1001328535344,2438.200265707069
41,New Horizons,3630688416842938112,204.5266603645184,-7.130868060906162,7.362790809565692,1.6119328000000002,15.081377,0.040827088,66.30694253245707,2006-Mar-01 17:16:15.685,-150.06788999999995,-122.31145,204.5176495880721,-7.1382122111691455,55,3.714902692043896e-05,56.0,7.0,216.16063265581002,78950.50947120806,2006,2222.1606326558103,2438.3212653116198
142,Pioneer 11,3711703216716188288,204.6180942078307,2.287921963493009,11.428838325413675,2.8285675,14.238306,0.04533202,70.23307385036757,1981-Mar-03 12:37:12.870,-129.32738,-11.593929,204.60986898649242,2.2871845895774907,3305,30.60166666666667,2271.0,14.0,228.95982075219828,83625.28493153291,1981,2209.959820752198,2438.919641504396
143,Pioneer 11,3663994857431123456,207.43342870877441,1.1837792114930832,9.210823287791074,2.636098,14.235384,0.065294884,70.24749040020548,1981-Sep-08 20:01:03.673,-44.801422,-19.915606,207.43057875339642,1.1825123189605566,3380,7.922361111111113,2340.0,7.0,229.00681870466983,83642.45046369362,1981,2210.00681870467,2439.01363740934
106,Voyager 1,4453678264714729344,245.6847711072241,10.65498439654147,6.159098037582107,1.18015,14.4335375,0.014337886000000001,69.28308470206237,1988-Dec-21 03:04:00.735,6.5133033,-11.452374,245.6851797501293,10.654265877632044,2430,59.96755787037037,2239.0,13.0,225.8628561287233,82494.1495724549,1988,2213.8628561287233,2439.7257122574465
112,Voyager 1,4447795907569310976,253.47989142442432,11.645505333429856,7.954181476850989,1.9047375,14.691165,0.014232917,68.06812135150317,1996-Feb-10 01:15:45.936,-107.63448000000001,-98.925575,253.47325688710015,11.639407608973933,2767,705.8524305555555,2869.0,66.0,221.9020756059003,81047.51409429903,1996,2217.902075605901,2439.804151211801
45,New Horizons,4090986242412412672,275.6878182691646,-21.585312923649735,4.699687423043384,0.9065094000000001,15.09901,0.017703902,66.22950571168346,2009-Feb-17 21:35:23.287,42.080647,-81.346855,275.690342036785,-21.590191664260587,1051,0.0020643097886659805,1363.0,66.0,215.90818862008805,78858.30681160098,2009,2224.908188620088,2440.8163772401763
151,Pioneer 11,4401127381341403392,234.75740851803118,-3.93915287658122,5.532161952292348,0.97042465,14.224741,0.015092013,70.30004984002785,1983-Oct-15 21:07:23.479,-26.07655,21.538073,234.75574846789613,-3.9377817488458176,3742,11.065949074074075,2561.0,7.0,229.17816247849083,83705.03206364397,1983,2212.178162478491,2441.3563249569816
79,Pioneer 10,6835178252421188480,321.51832408632987,-16.583432951295336,9.723414594583954,2.5354242,13.90856,0.027947953,71.898170223054,1973-Apr-19 05:35:10.549,32.732258,-141.15105,321.5204552129222,-16.5926229910019,781,14.375081018518514,573.0,14.0,234.38803492715599,85607.88587679446,1973,2207.3880349271562,2441.776069854312
44,New Horizons,6306720395374630656,223.62188183863955,-15.95165875523397,8.111507039215372,1.8275776000000001,14.958739999999999,0.013857466,66.85054919945814,2006-Sep-26 07:35:22.184,-209.09741,47.103848,223.60922372226744,-15.948807232695925,401,3.701922046467764e-05,305.0,7.0,217.93279039023355,79597.77236212889,2006,2223.932790390233,2441.865580780467
140,Pioneer 11,183677132569998464,80.90337463421605,35.32243986096143,11.187761143161767,2.525384,13.981616,0.03499855,71.5224905729822,1976-Jun-22 06:21:44.219,39.542107,-190.8691,80.90593568316274,35.310077720043786,1896,2.714837962962963,1273.0,7.0,233.163319267922,85160.57072941582,1976,2209.163319267922,2442.3266385358443
114,Voyager 2,6713093708250473984,289.54308704852764,-42.61063349332304,11.165790574701619,3.0419655,14.605257,0.035780787,68.46849717546293,1996-Jul-11 10:47:27.217,-2.192836,-70.76394,289.54295108813693,-42.61502100455421,3074,96.89708333333333,2541.0,13.0,223.20730079200916,81524.23454127341,1996,2219.207300792009,2442.414601584018
149,Pioneer 11,3871358008785763328,162.68269751743108,11.440444557213647,12.705950032268913,3.3951235,14.061735,0.089349955,71.11497899123474,1979-Mar-18 21:26:35.720,165.1919,-224.5571,162.69333564678485,11.425983390903161,2853,10.940474537037037,1971.0,7.0,231.83483151142516,84675.35386123294,1979,2210.8348315114254,2442.6696630228507
105,Voyager 1,1190121491964059776,235.34234451199643,11.340701361621866,10.301333741184994,2.7565812999999997,14.244997,0.032464817,70.20008486330754,1985-Apr-11 02:04:58.953,20.689934,-42.417164,235.34365977372883,11.338004897099133,2145,27.96670138888889,1978.0,7.0,228.85227665438256,83586.00552524668,1985,2213.8522766543824,2442.704553308765
116,Voyager 2,6713696648641463936,290.5788841692944,-40.89135669920393,13.444551232013533,3.7333965,14.580965,0.123225614,68.58256618212143,1996-Jan-23 15:05:23.237,75.69362,-10.395614,290.58358514976027,-40.89200232267374,3052,46.74461805555556,2534.0,7.0,223.57916575371587,81660.05449988718,1996,2219.579165753716,2443.1583315074317
157,Pioneer 11,4168748931712775552,265.3713911432801,-7.5726287463726365,13.452717723593915,3.743393,14.380202,0.12534688,69.54005093928636,1990-Jan-06 19:05:11.515,16.11336,-5.6825933,265.37240584067763,-7.572986593083402,4344,50.12027777777778,3137.0,13.0,226.7005660620735,82800.11474851173,1990,2216.7005660620734,2443.401132124147
161,Pioneer 11,4170899954423211776,271.4647084163135,-8.217855941701629,12.242970698954196,0.041866302,14.447787,0.056230612,69.21475104001075,1993-Dec-30 18:00:00.120,112.5149,-68.02419,271.47176060862967,-8.222119552023168,4570,97.54839120370373,3766.0,17.0,225.64008839043504,82412.78588372249,1993,2218.6400883904353,2444.2801767808705
139,Pioneer 11,4045720658787462784,273.3469973158181,-32.876691892124356,6.9148087558075275,1.5122166,13.834378,0.04254823,72.28369663397466,1973-Jun-22 02:09:10.955,-17.066,-57.4343,273.3458802274177,-32.88045136650476,120,3.8289930555555554,80.0,7.0,235.64485102675738,86066.92538901286,1973,2208.6448510267574,2444.289702053515
129,Voyager 1,4540596097701725952,259.28254287624526,12.207228365705562,15.154395059446466,1.4130878,15.388210999999998,0.25707883,64.98481101760079,2021-Mar-15 13:11:11.462,59.27075,26.002766,259.2860308058898,12.20875856095397,3340,4124.293402777777,7715.0,150.0,211.85048391737857,77376.27074598335,2021,2232.8504839173784,2444.700967834757
100,Voyager 1,660415135169659648,133.14449976406334,18.630527168908657,11.823962503947758,2.993166,13.963032,0.0469319,71.61768422202947,1978-Oct-02 10:03:33.959,27.285496000000002,-19.917591,133.14626933334068,18.629235436568774,738,11.674027777777773,1146.0,17.0,233.47365056381602,85273.91613192817,1978,2211.473650563816,2444.9473011276323
110,Voyager 2,3891750822745718784,181.07317498055718,1.7079105649160102,14.595259980332045,3.4931087,14.019673999999998,0.24216747,71.32833320658196,1980-Oct-14 07:31:49.558,-28.21508,-49.372982,181.0713525171695,1.7047214741443697,1536,5.777418981481483,1037.0,7.0,232.53036625345717,84929.3909704127,1980,2212.530366253457,2445.060732506914
103,Voyager 1,3670970193557786368,210.92532510245914,4.466501184432556,6.257578326723095,1.1014728999999999,14.074513,0.014720771,71.05041354306357,1982-Jan-09 09:08:20.298,-186.91162,-18.763472,210.9132991810613,4.465293939889214,1728,15.500347222222222,1670.0,7.0,231.6243481503872,84598.47691844743,1982,2213.624348150387,2445.248696300774
146,Pioneer 11,954778003066008192,95.72711065674841,36.070367365223476,10.422733607206283,2.5431356,13.894067,0.030301426,71.97316765718408,1976-Jul-30 05:37:52.240,-37.43681,-19.418604,95.72467068446063,36.06910174307357,1990,2.437129629629629,1358.0,7.0,234.63252656242008,85697.18400165832,1976,2210.63252656242,2445.2650531248396
147,Pioneer 11,954778003066009088,95.7139438760875,36.077043018305176,4.412015110738235,0.7778491999999999,13.892179999999998,0.020796174,71.98294062740548,1976-Jul-30 05:37:52.240,-36.82371,-20.946720000000006,95.71154353704463,36.07567761465015,1990,2.437129629629629,1351.0,7.0,234.66438644534185,85708.82050529665,1976,2210.6643864453413,2445.3287728906835
148,Pioneer 11,128833183336646272,42.22714974379076,29.29985469671916,10.858801274330418,2.6813297,13.888436,0.038640846,72.00234620682258,1976-Mar-12 17:11:16.497,104.22057,-10.398661,42.2339451520436,29.299176681408518,1636,3.083483796296296,1112.0,7.0,234.7276486342416,85731.9263871704,1976,2210.7276486342416,2445.4552972684837
102,Voyager 1,63553322570265984,56.04056249648733,21.32004789340376,8.999920382742339,2.188037,13.934130999999999,0.017742515,71.76622810424615,1978-Jan-19 07:31:48.991,54.14268000000001,-51.787083,56.044081140461024,21.316682335906712,175,3.929398148148149,158.0,7.0,233.95790361984245,85450.78471811126,1978,2211.9579036198425,2445.915807239685
82,Pioneer 10,6858523083302471168,311.8454522338672,-18.621387277037037,3.7100360827753343,0.71124315,13.771426000000002,0.023859447,72.61412038333877,1973-Dec-01 09:19:31.257,-5.322881,-36.677032,311.8451022215702,-18.6237990183194,963,4.557974537037037,762.0,7.0,236.7220324496844,86460.35513192273,1973,2209.7220324496843,2446.444064899369
84,Pioneer 10,60498050338343296,48.764152971985,21.144693974846607,11.556037399107867,2.7907438,13.872843,0.048118073,72.08327919745538,1977-Jul-18 15:13:39.954,24.906773,35.329567,48.76577877317789,21.147000128798872,2020,50.5534375,1677.0,18.0,234.99149018370454,85828.29187469625,1977,2211.9914901837046,2446.9829803674093
85,Pioneer 10,60225994225193984,46.20572983288364,20.51325974271259,7.925956003387643,1.5125103000000002,13.86485,0.015013593,72.12483343191171,1977-Jun-09 17:03:35.032,356.07144,-108.867424,46.228985961084526,20.50614927421231,2000,38.490324074074074,1742.0,19.0,235.12695698803216,85877.76977030886,1977,2212.1269569880324,2447.253913976065
81,Pioneer 10,6242349762015714048,240.9996463924872,-23.457018165256127,8.498307520941086,1.8583546,13.715579,0.020613085,72.90979094658836,1972-Aug-06 06:43:35.535,55.692715,39.373566,241.0033234437745,-23.45441856814277,193,3.315891203703704,119.0,7.0,237.68591848587803,86812.4048677821,1972,2209.685918485878,2447.371836971756
109,Voyager 1,4455361548297635200,238.37671148283616,9.567016680778083,5.536655063583716,0.9855814,14.100252,0.014221837,70.9207175344294,1985-Dec-18 08:14:49.373,-153.46396000000001,161.77032,238.3668556128774,9.57740600799594,2209,21.68141203703704,2044.0,7.0,231.20153916223984,84444.05016361647,1985,2216.20153916224,2447.40307832448
144,Pioneer 11,4073797031696975232,283.53846781918617,-26.36114648909549,10.356443036519039,3.1386185,13.742985999999998,0.030631145,72.76439195826117,1973-Sep-22 23:12:45.095,11.777733,-48.493546,283.5392438805282,-26.36434183802284,250,3.1204050925925935,164.0,7.0,237.2119177839314,86639.28085140309,1973,2210.2119177839318,2447.4238355678626
155,Pioneer 11,3711254646036640768,201.78392150657487,0.8056310447210521,14.337046465577064,3.996622,13.931251,0.21631636,71.78106479508625,1980-Dec-12 19:31:24.558,11.761619,1.0926853,201.78468603288516,0.8057020712285601,3271,9.516932870370368,2185.0,7.0,234.0062712319812,85468.4505047688,1980,2214.0062712319814,2448.012542463963
87,Pioneer 10,61220674292791168,49.9182053973606,21.3520303588448,10.368720434233406,2.5230207,13.871752,0.026451256,72.08894849612797,1978-May-10 19:09:40.428,138.41547,55.01489300000001,49.92724124205455,21.355621764042844,2106,58.29990740740741,1849.0,9.0,235.00997209737722,85835.04220884602,1978,2213.009972097377,2448.0199441947548
86,Pioneer 10,60635695450443136,47.356078313917216,21.11317656078456,12.568983600255509,3.4773426,13.841209,0.113098316,72.24802184991141,1977-Jun-28 19:49:20.046,90.36766,-12.783193,47.361990586469524,21.11234022488179,2011,32.12204861111111,1695.0,15.0,235.52855123071117,86024.44805150495,1977,2212.528551230711,2448.0571024614223
116,Voyager 1,4447201144797273856,250.65355747029383,11.234402401807683,11.90212788766982,2.8281287999999996,14.294157,0.04043509,69.9586549963939,1992-Dec-25 14:51:00.134,7.534561,35.328686,250.65403479604026,11.236640527021462,2641,138.88489583333333,2503.0,20.0,228.0652152882441,83298.53923187827,1992,2220.065215288244,2448.130430576488
145,Pioneer 11,4073718584099990784,284.36578387809885,-26.159219022957753,8.019444330774483,1.8711996,13.721945000000002,0.014299925,72.87596721326514,1973-Sep-25 15:29:26.993,-28.655514,-140.90008999999995,284.36389280647563,-26.168517483125573,256,3.071516203703704,185.0,7.0,237.57565311524436,86772.13154381185,1973,2210.575653115244,2448.1513062304884
83,Pioneer 10,6858523152022279168,311.83716405591287,-18.619622023603725,7.646035054783027,1.6693830000000005,13.720679,0.018912094,72.88268892259947,1973-Dec-01 09:19:31.257,-6.022232,-37.939083,311.8367665923512,-18.62212597943923,963,4.557974537037037,755.0,7.0,237.59756588767425,86780.13496481415,1973,2210.597565887674,2448.1951317753487
112,Voyager 2,6244198208554983040,241.48257071950462,-20.024643958212227,14.495284061138673,3.8800678,14.041819,0.27155890000000005,71.21584654732429,1984-Jan-11 01:42:43.060,25.047504,-107.14521,241.4841860319899,-20.03155374822323,2209,62.05922453703704,1764.0,18.0,232.1636597442772,84795.45508499979,1984,2216.163659744277,2448.327319488554
131,Voyager 1,4540584071792701952,259.35050152223243,12.182393628582473,7.857426215436188,1.6945124,15.289235999999999,0.015472018999999997,65.40549151736354,2022-Feb-19 04:27:22.296,59.352962,26.212349,259.35401690048167,12.183946142853793,3354,3451.3628935185193,8499.0,124.0,213.22190234660516,77877.16761307407,2022,2235.221902346605,2448.44380469321
152,Pioneer 11,954798618909126528,95.9733384020342,36.09771321402632,11.105061289650543,2.9481506,13.789407,0.032256983,72.51943584037366,1976-Jul-31 02:13:39.447,18.10794,-90.97466,95.97452755829457,36.09173886875261,1992,2.4481365740740744,1365.0,7.0,236.41336083961812,86347.61591306212,1976,2212.4133608396187,2448.8267216792365
108,Voyager 1,3716785193819713280,199.4164549315921,4.766125907003157,10.537244581774305,2.5716647999999998,13.929635000000001,0.03564839,71.78938978375125,1981-Sep-17 04:18:53.548,-220.28793,123.38958999999998,199.4021341600308,4.774147381749226,1636,8.701516203703704,1591.0,8.0,234.03341069502903,85478.36292225242,1981,2215.033410695029,2449.066821390058
111,Voyager 2,3696688247272068352,185.97674942576802,-0.10930328045560184,13.473408743102373,3.8354568,13.891454,0.1312948,71.98670625133657,1980-Nov-21 00:22:12.309,-75.3954,9.459049,185.97183454931786,-0.10868666382303928,1577,23.82802083333333,1179.0,18.0,234.6766623793572,85713.30416743642,1980,2214.6766623793574,2449.3533247587147
150,Pioneer 11,4045720658787466624,273.3471429596446,-32.87532057029184,10.513571777700779,2.965911,13.67454,0.031434916,73.12860481850845,1973-Jun-22 02:09:10.955,-14.965116,-56.24487,273.34615193875504,-32.87904522180972,120,3.8289930555555554,87.0,7.0,238.39925170833752,87072.9426939532,1973,2211.3992517083375,2449.798503416675
153,Pioneer 11,175702855768911360,65.04714589267775,33.59283790859216,10.906814185748265,-0.20158482,13.753685,0.03798347,72.70778705325222,1976-May-14 02:12:06.636,83.71337,-175.21317,65.05265766418431,33.581301699773284,1793,2.649259259259259,1224.0,7.0,237.02738579360218,86571.88238725527,1976,2213.027385793602,2450.0547715872044
107,Voyager 1,3380337105325987456,103.05581359320112,23.56276636664617,8.133111650171209,1.9757794999999998,13.795185,0.016572803,72.48906002640804,1978-Jun-09 19:22:02.796,-72.60901,-74.76365,103.05104732558895,23.55785866215229,514,2.8969212962962962,459.0,7.0,236.3143356860902,86311.4479659876,1978,2214.3143356860896,2450.62867137218
156,Pioneer 11,3703026558144950528,192.534991217819,2.9597320361868245,10.117716396431833,2.3488083,13.823574,0.026649594,72.34019185008306,1980-Sep-29 12:37:50.136,-21.729069,-77.10551,192.5335677874835,2.9546809997718606,3196,6.673877314814815,2157.0,7.0,235.82902543127082,86134.19324851733,1980,2215.8290254312706,2451.6580508625407
115,Voyager 2,4066459681455990144,273.3538845023262,-22.894169381631183,11.172566045689884,2.634328,14.031047,0.040495817,71.27051954516051,1987-Dec-10 21:13:41.685,-54.88247,-139.63148,273.3503424170424,-22.90318112318614,2585,16.50199074074074,2154.0,7.0,232.3418937172233,84860.55326127862,1987,2219.3418937172232,2451.6837874344465
154,Pioneer 11,122690246232123008,49.319934767459756,30.809847483060327,10.145673551377264,2.8414955,13.703383,0.04941502,72.97467840403245,1976-Apr-02 20:08:33.178,-36.594444,-15.585660999999998,49.31751650857081,30.80881754084255,1686,2.824826388888889,1147.0,7.0,237.89745159714576,86889.66522134152,1976,2213.897451597146,2451.794903194292
46,New Horizons,3631700242418380928,202.43076713865275,-6.4743488992323925,11.813294043348158,3.0249662,14.618763000000001,0.046504515999999996,68.40524072072043,2006-Mar-09 06:35:28.972,136.82256,-68.41913000000001,202.43924258385087,-6.4785871081381865,72,3.4248810442386827e-05,98.0,7.0,223.00108474954857,81448.91619392512,2006,2229.0010847495487,2452.002169499097
89,Pioneer 10,2640872384110508672,354.0613457769741,-1.9214245138452075,10.499574279904351,2.7461805,13.622065,0.06867132,73.41031114334659,1974-May-27 01:14:43.556,96.63513,37.85598,354.06776980689415,-1.9189079554979784,1313,4.866203703703704,1009.0,7.0,239.31761432730983,87408.36545690666,1974,2213.3176143273104,2452.6352286546203
123,Voyager 1,4448119855478628352,255.09448590582733,12.192850514544654,12.680575698909076,3.2981510000000003,14.382125,0.06315298,69.53075480126951,2000-Feb-20 02:12:10.307,6.7425947,-253.77231,255.09491044663986,12.176871991961873,2900,689.7161111111111,3323.0,46.0,226.67026065213855,82789.0460005871,2000,2226.6702606521385,2453.340521304277
97,Pioneer 10,147448842907369216,71.17679406738306,25.42848590371165,12.938326236706715,0.26830482,13.953487,0.09335207,71.66667167875536,1987-Aug-01 09:42:45.049,5.013049,-64.15357,71.17711940527091,25.42432245206448,2725,1194.940625,3918.0,96.0,233.63334967274247,85332.24463447246,1987,2220.6333496727425,2454.266699345485
88,Pioneer 10,6239588201116654080,232.74606849072742,-22.925318197552446,7.853676061963075,1.6621275000000002,13.518885,0.016351694,73.97059929408171,1972-Jul-01 12:10:45.414,-82.067566,-55.086708,232.74057123251592,-22.929008155392562,133,5.614120370370372,91.0,7.0,241.1441536987064,88075.49069691551,1972,2213.1441536987063,2454.288307397413
96,Pioneer 10,147990146226155520,68.43823482927694,25.06518907383916,9.681570472035355,2.3251543,13.849339,0.020804487,72.20561456606366,1984-Aug-02 20:29:37.001,71.01822,-66.57528,68.44287844413685,25.06083596613891,2584,741.1433333333333,3436.0,90.0,235.39030348536755,85973.95444499563,1984,2219.3903034853674,2454.780606970735
115,Voyager 1,1165182506661911296,234.9415331020305,9.972161317008393,9.881890905293117,2.3283958,13.873532,0.023781901,72.0796967001715,1985-Oct-04 09:09:24.541,-164.43202,-159.19898999999995,234.93080025857918,9.961770045198367,2182,20.313680555555557,2006.0,7.0,234.9798112425591,85824.02625823228,1985,2219.9798112425588,2454.9596224851184
163,Pioneer 11,4352624212589332608,247.92538713356998,-5.601416535052471,13.097813100245116,3.5708923,13.872514,0.106980644,72.08498881337184,1985-Jan-05 13:48:57.103,-99.28031,-68.3559,247.9189064112496,-5.605878604351857,3916,33.90148148148148,2800.0,14.0,234.99706353159215,85830.32748427872,1985,2219.997063531592,2454.9941270631844
110,Voyager 1,866470142566135424,112.0592468491173,22.595841768023085,7.152652121904049,1.4852238000000002,13.667558999999999,0.022708656,73.16595627218804,1978-Jul-07 11:16:51.673,12.530137,-107.67828,112.060077044515,22.58870744737589,579,3.101724537037037,529.0,7.0,238.52101744733298,87117.41641246389,1978,2216.521017447333,2455.0420348946664
90,Pioneer 10,2634514801720157184,351.9358552740155,-2.997392163044175,13.854633599409931,3.799883,13.543862,0.21270436,73.83418220645609,1974-May-14 11:45:42.942,307.48883,-71.90481,351.95641428698394,-3.0021997909451836,1295,4.68337962962963,988.0,7.0,240.69943399304682,87913.06127162043,1974,2214.699433993047,2455.398867986094
113,Voyager 2,3867554209654760320,163.99167177405658,8.857057536992034,14.652173337133448,4.079962,13.690832,0.33874375,73.04157920539586,1980-Feb-20 15:09:27.734,-136.74615,-4.1898327,163.98262693748399,8.856780407796089,1348,19.56890046296296,943.0,14.0,238.1155482095905,86969.32282807081,1980,2218.1155482095905,2456.231096419181
117,Voyager 2,6307300250320624640,228.02442246179103,-16.759165504923086,9.480378850193095,2.4110727,13.776773,0.07324098,72.5859362810202,1983-Feb-05 07:54:54.422,21.486158,-40.251373,228.0258347609562,-16.761811253870565,2063,40.50344907407408,1669.0,16.0,236.63015227612578,86426.7968173322,1983,2219.630152276126,2456.260304552252
118,Voyager 2,6307300250320625024,228.02374299370854,-16.758321378658554,9.846762480058873,2.3348951,13.775745,0.022977225,72.59135324843703,1983-Feb-05 07:54:54.422,21.067833,-43.241947,228.02512789941696,-16.761163912090257,2063,40.50344907407408,1685.0,16.0,236.64781158990468,86433.2467050968,1983,2219.647811589905,2456.2956231798103
114,Voyager 1,1159647530767444352,222.04398092886365,6.732075217717742,11.195895071467474,3.0087776,13.770852,0.041101776,72.61714769298852,1983-Jan-01 14:39:54.239,45.89273,-144.2935,222.04699878500168,6.722586633657232,1882,15.766273148148148,1741.0,7.0,236.73190147914258,86463.95969624202,1983,2219.7319014791424,2456.4638029582848
159,Pioneer 11,3885773568298328448,158.461494675648,14.157539980274224,8.2190576162016,1.8890295,13.624583,0.016142236,73.3967404409687,1978-Aug-28 12:02:04.970,-51.24823,-15.8995495,158.45808846823118,14.156483218637819,2762,5.295381944444443,1908.0,7.0,239.27337383755798,87392.20706042968,1978,2217.2733738375573,2456.5467476751155
121,Voyager 2,4070130121743559296,268.5833190762857,-23.196767872605033,10.048396106675336,2.7581081000000003,13.87036,0.1289137,72.09618012824008,1987-Jan-13 05:13:15.333,-166.46976,-13.789201,268.5724507405046,-23.197668130206704,2519,15.676909722222225,2083.0,7.0,235.03354721806264,85843.6527859252,1987,2222.0335472180627,2457.067094436125
91,Pioneer 10,6882263399067180800,317.2815885105355,-16.927436992545378,10.323699070913287,2.6343727,13.465801999999998,0.059679035,74.26219290099228,1973-Dec-24 02:45:54.079,91.38526,-66.87895999999999,317.28773404099104,-16.931934508627187,1006,3.427453703703704,811.0,7.0,242.0947488572348,88422.68607261645,1973,2215.0947488572347,2457.189497714469
113,Voyager 1,661022546624876288,130.90831354070758,19.12976829633897,8.989734383293086,2.1992073,13.577359,0.017873881,73.6520250591193,1978-Sep-19 13:27:47.755,-95.916466,29.642239,130.90191629094446,19.131745316681307,721,12.675208333333336,1128.0,18.0,240.10560169272892,87696.1699622523,1978,2218.1056016927287,2458.211203385457
158,Pioneer 11,102744211950666624,34.29389493539842,24.13489897876973,7.669937496108787,1.7205724999999998,13.463095999999998,0.01726136,74.27712205903221,1975-Aug-30 17:25:24.713,-37.024967,-53.273983,34.29140455782158,24.13131565803367,1442,9.303773148148148,989.0,7.0,242.143417912445,88440.46195834143,1975,2217.143417912445,2459.2868358248897
160,Pioneer 11,919027038891314688,117.71587936571727,36.761653550018785,11.37634529630118,2.9180813,13.477426,0.042759296,74.19814670213674,1976-Oct-15 23:45:20.833,-33.830456,13.932122,117.71360627717259,36.76258965763882,2129,7.412893518518517,1477.0,7.0,241.88595824896572,88346.42739085226,1976,2217.8859582489663,2459.771916497932
162,Pioneer 11,900182131145007104,112.37290742403385,39.1694693163136,11.511704940773999,-0.046422005,13.490779000000002,0.049112745,74.12470441514404,1977-Jan-21 19:36:28.892,-22.039785,-125.200066,112.37142802346108,39.16106537564279,2198,7.789085648148147,1506.0,7.0,241.6465363933696,88258.98095231429,1977,2218.646536393369,2460.293072786739
119,Voyager 2,3634811924748786176,198.91622937126357,-5.718050350229629,13.521648671408085,3.9570255,13.603093,0.15592898,73.51269223647961,1981-Nov-05 18:21:39.159,-111.4043,-1.307813,198.9088132005764,-5.718137411187471,1788,6.0861689814814826,1310.0,7.0,239.6513766909235,87530.2688225929,1981,2220.6513766909234,2460.3027533818467
154,Voyager 2,6444132028560314624,302.36342786645787,-59.702667485022076,5.5334443968524125,0.9602518,14.938122,0.014224267,66.94282010010882,2024-Jul-13 08:40:49.667,113.81708,10.8355465,302.37032751360465,-59.70201062887186,3798,709.2004398148148,3429.0,31.0,218.23359352635472,79707.6376995658,2024,2242.2335935263545,2460.467187052709
122,Voyager 2,6244558405990037504,244.37534143793042,-20.983166569460945,9.628070111627467,2.402399,13.683384,0.019686248,73.08133750132771,1984-Mar-15 00:46:44.747,8.226853,-90.95022,244.3758858850325,-20.989185587973484,2234,52.174560185185186,1887.0,9.0,238.2451602543283,87016.66233129088,1984,2222.2451602543288,2460.490320508657
92,Pioneer 10,4062225840075360768,264.5074996422232,-24.949286239597374,6.1281459128671525,1.0701485000000002,13.319719,0.05336204,75.07665712638126,1972-Oct-14 01:04:29.690,-1.5409214,22.587524,264.5073948809243,-24.94775060103775,361,2.645752314814815,252.0,7.0,244.7499022320029,89392.45429121674,1972,2216.749902232003,2461.499804464006
123,Voyager 2,6306143357929846016,226.66270367227668,-15.953972139832109,12.7747634821694,3.4194517,13.625324,0.12617743,73.39274880403337,1983-Jan-13 11:30:45.642,98.06907,-196.96051,226.66922146661312,-15.967062384417074,2050,51.7902662037037,1515.0,17.0,239.2603611011488,87387.45428858357,1983,2222.2603611011486,2461.520722202297
170,Pioneer 11,4355251907940868736,245.26793484710143,-5.622017027356661,7.759082925689642,1.7431450000000002,13.640764,0.014540874,73.30967551860826,1984-Nov-26 18:00:20.003,-117.70678999999998,-39.295177,245.26012075997127,-5.6246256784634125,3895,13.02832175925926,2743.0,7.0,238.9895421906629,87288.54038971773,1984,2222.989542190663,2461.979084381326
125,Voyager 1,4448612299248106240,252.60476988144126,11.877307186147714,10.466217269578427,2.6879187,13.953829999999998,0.023643885,71.6649132760206,1995-Feb-07 10:35:01.163,12.320672,28.981385999999997,252.60556945131728,11.87918797993007,2729,306.16657407407405,2663.0,29.0,233.62761727982715,85330.15093528407,1995,2228.627617279827,2462.255234559654
95,Pioneer 10,2740638461443077760,3.636829287592795,3.537693064091161,9.92479241691358,2.49119,13.369479,0.023160715,74.79722931482216,1975-Feb-10 01:15:24.418,157.0016,48.674152,3.6474634929279537,3.5409899153570032,1472,4.986539351851851,1186.0,7.0,243.83896756632026,89059.74451392281,1975,2218.8389675663198,2462.6779351326404
169,Pioneer 11,3650669326258514304,222.0292159612812,-0.6882764335606953,12.935108607356767,3.6660776,13.562935,0.17079297,73.73035476320526,1982-Feb-28 01:32:29.584,-170.41429,13.614109,222.0178379127114,-0.6873674605360273,3504,31.230532407407413,2403.0,7.0,240.36095652804912,87789.43576230468,1982,2222.360956528049,2462.721913056098
120,Voyager 2,866850569292962688,112.93793518023584,23.897925812375284,11.784354523147025,0.013477325,13.43452,0.043242857,74.4351132222602,1978-Jul-05 04:04:16.723,4.1863103,-64.70691,112.93821735925228,23.89356423124101,654,2.9316319444444443,309.0,7.0,242.65846910456824,88628.57925575251,1978,2220.6584691045678,2463.3169382091364
94,Pioneer 10,6881957150719012736,314.9829823417245,-17.642321878956512,10.982458531883497,2.5026712000000004,13.280978,0.033225976000000004,75.29565855229545,1973-Dec-15 02:34:11.861,2.693713,-80.84291,314.9831660110778,-17.64783410888568,988,3.5368865740740736,797.0,7.0,245.46384688048317,89653.21543462768,1973,2218.4638468804833,2463.9276937609666
117,Voyager 1,3813318706965900672,173.31307011369682,5.152805490839163,9.814818020068133,2.4308110000000003,13.467964000000002,0.024663137,74.25027177099521,1980-Jul-24 10:39:48.191,-109.31368,-96.47801,173.30572010218344,5.146318521568429,1356,7.000046296296296,1414.0,7.0,242.05588597344442,88408.49179294083,1980,2222.0558859734438,2464.1117719468884
164,Pioneer 11,172800316869845504,66.30743958919777,33.81756385490214,9.42076241153198,2.3936892000000003,13.348471,0.022655802000000003,74.91494893935696,1976-May-17 02:51:46.089,-25.450008,30.750793,66.30571306820038,33.819649979581214,1801,2.6470833333333332,1245.0,7.0,244.2227335423037,89199.911198991,1976,2220.222733542304,2464.445467084607
93,Pioneer 10,4062225835728975104,264.507622531155,-24.949476627855397,5.8722502187438925,1.0562973,13.234387,0.0418239,75.56073204935758,1972-Oct-14 01:04:29.690,2.6773922000000003,20.068975,264.50780573036843,-24.948103418336558,361,2.645752314814815,245.0,7.0,246.32798648090568,89968.83378228599,1972,2218.3279864809056,2464.655972961811
124,Voyager 2,3892478974320940672,178.81848536254753,2.509522021196898,9.653396350729837,2.1550817,13.428782,0.022330293,74.46691483384927,1980-Sep-29 07:03:26.832,-129.85588,82.52824,178.809728663374,2.5150872288354185,1517,5.864826388888887,1030.0,7.0,242.76214235834863,88666.44487496326,1980,2222.7621423583487,2465.524284716697
177,Pioneer 11,4360254788928033280,261.1895606033567,-7.033563855482652,11.07717447832467,2.7830553,13.649401,0.031625304,73.26328980800889,1988-Jan-25 15:35:58.469,-86.39650999999998,-56.139683,261.1838287106986,-7.037288388402853,4206,74.03012731481482,2973.0,15.0,238.83832477410897,87233.30974049556,1988,2226.838324774109,2465.676649548218
167,Pioneer 11,628846644507049984,153.24313852885024,21.222894534469702,10.874776250981457,2.539791,13.3660755,0.031972803,74.8162763873257,1978-Jan-10 13:04:25.720,-156.7797,65.82419,153.23251664990366,21.227354146190397,2582,10.340983796296298,1795.0,7.0,243.90106102268174,89082.4235279243,1978,2221.901061022682,2465.8021220453643
132,Voyager 2,4070131259981145344,268.69611199244963,-23.152238448591927,13.106811340256266,3.7011395,13.605839,0.101667665,73.4978575367799,1987-Jan-15 08:43:33.865,16.37966,-25.755545,268.69720216439026,-23.153952646121287,2520,15.929409722222225,2090.0,7.0,239.60301556990245,87512.60540675119,1987,2226.6030155699027,2466.206031139805
168,Pioneer 11,628846644506556672,153.24246847744962,21.222885987365814,10.8551837187955,2.5096312000000003,13.354644,0.030763725,74.88031978613131,1978-Jan-10 13:04:25.720,-156.70553999999996,67.37391,153.2318425345919,21.227454500552273,2582,10.340983796296298,1802.0,7.0,244.10984250278804,89158.67887571832,1978,2222.109842502788,2466.2196850055757
165,Pioneer 11,2633005687651257088,352.50155236187123,-5.449244583833488,9.959804685462288,2.681632,13.218288,0.12443189,75.65275988104223,1974-May-09 23:59:22.033,65.73058,-102.81089,352.50605542160935,-5.456287935007351,790,9.6253125,658.0,13.0,246.6279972121976,90078.40970178306,1974,2220.6279972121974,2467.2559944243953
129,Voyager 2,6306968300888091136,225.4164151250607,-15.608291757844805,11.325702379123292,2.9280367000000003,13.422432,0.0494448,74.5021471547003,1982-Dec-31 01:22:51.092,-60.915512,-16.349995,225.41230540599187,-15.609394824740695,2040,8.542581018518517,1480.0,7.0,242.87699972432296,88708.39537931173,1982,2224.876999724323,2467.753999448646
118,Voyager 1,3814106403967879168,171.63950459271766,5.704834969683733,11.905180357998548,3.0436419999999997,13.339375500000001,0.054610334,74.96602823022431,1979-Dec-20 00:55:28.459,-7.217842,56.757369999999995,171.63901460259441,5.7086879980995775,1266,53.9205787037037,1328.0,17.0,244.3892520305312,89260.73041163123,1979,2223.389252030531,2467.7785040610624
121,Voyager 1,1168810276558073216,230.56613396544603,10.490872292136308,8.618761839904952,2.0582333,13.475444,0.016841775,74.20905848233694,1984-Mar-27 10:44:34.563,-63.796886,-110.26697,230.561846784122,10.483462299090496,2036,24.182511574074073,1895.0,7.0,241.92153065241845,88359.41985548932,1984,2225.9215306524184,2467.843061304837
131,Voyager 2,6244081939503704704,241.2926042580404,-20.327237524254887,11.06229204706512,2.6683016,13.460385,0.03259998,74.29207827529041,1984-Jan-11 01:42:43.060,-155.1418,-123.7709,241.28216699136138,-20.33556429279037,2209,90.70546296296295,1850.0,18.0,242.19217517744667,88458.27006181063,1984,2226.1921751774466,2468.384350354893
98,Pioneer 10,6840404235483273856,327.61860150583993,-13.30192337817307,6.3826583171890094,1.2132597,13.183208,0.01596811,75.85406865189059,1974-Jan-31 23:43:43.811,53.48787700000001,-14.778681,327.62227559496245,-13.302938527652405,1089,2.596041666666667,853.0,7.0,247.2842638051633,90318.10451219784,1974,2221.2842638051634,2468.5685276103272
166,Pioneer 11,6767756543002852736,296.78571249903666,-23.720544965664374,8.047144220736428,1.8230743000000005,13.152512,0.016076807,76.031105743518,1973-Nov-01 11:22:36.427,-69.11753,-84.88008,296.78095372626274,-23.72638899704891,346,2.7066319444444447,262.0,7.0,247.86140472386865,90528.8994613458,1973,2220.861404723869,2468.7228094477373
99,Pioneer 10,84193286126534528,42.74425130452812,19.321154860624173,4.427605276789312,0.8752078999999999,13.254263,0.0533169,75.44742440370634,1977-May-01 06:41:13.193,55.94703000000001,-12.3695,42.748073711239904,19.3203097530075,1973,9.797337962962962,1603.0,7.0,245.9586035560826,89833.92036282363,1977,2222.9586035560833,2468.9172071121657
182,Pioneer 11,4361763486382213120,261.5982597230791,-6.801940849631138,11.107795467642626,2.9538984,13.553463,0.03441582,73.78188152466718,1988-Feb-09 17:15:05.376,-6.5433080000000015,3.2077672,261.59782254082825,-6.80172652700524,4210,147.1543287037037,3047.0,18.0,240.528933770415,87850.78777030637,1988,2228.528933770415,2469.0578675408296
125,Voyager 2,3432122045706845184,94.5844552166774,26.02905811962851,12.032119771742293,3.2543793,13.272941,0.073587395,75.34125462082888,1978-May-14 02:33:04.576,3.877139,-63.24966,94.58471973738527,26.024742864340443,523,2.691539351851852,225.0,7.0,245.61249006390213,89707.50587093961,1978,2223.612490063902,2469.224980127804
48,New Horizons,4117069273983580416,266.1000351121466,-22.194931200509227,2.2727466419429927,0.41697407,14.133722,0.07732869999999999,70.75276975161471,2008-Jan-15 16:46:10.949,32.382107,-1.8002848999999999,266.1021098536424,-22.195046545867505,864,0.0002559142982681756,844.0,16.0,230.654029390264,84244.07769450001,2008,2238.654029390264,2469.308058780528
126,Voyager 1,4458837894827814656,248.14917930805296,11.203761691370351,9.335658742571221,2.5955896000000003,13.602403,0.015964802,73.51642375286865,1990-Jan-31 09:41:00.153,-33.81505,-38.99992,248.1469281300827,11.201165339594157,2497,121.79487268518518,2414.0,19.0,239.66354143435177,87534.71187348264,1990,2229.6635414343523,2469.327082868704
119,Voyager 1,3368298002757230336,107.54424631785594,23.071312933284265,6.4197426039308905,1.2087317,13.26191,0.05721386,75.40391745476686,1978-Jun-23 04:45:44.366,-11.3087845,-36.334652,107.54347412588129,23.068831912740144,546,2.9842592592592587,494.0,7.0,245.81677090254,89782.11740444369,1978,2223.81677090254,2469.6335418050808
126,Voyager 2,3420331157886128512,74.91461430997778,26.25302977405715,8.337931174328977,2.3363657000000004,13.250171,0.033680316,75.47072577854989,1978-Mar-22 06:07:07.299,19.727747,-73.021164,74.91596256318502,26.24803928940319,385,2.724710648148148,183.0,7.0,246.03456603807263,89861.66489974565,1978,2224.0345660380726,2470.069132076145
171,Pioneer 11,172798461443846144,66.04774516436511,33.7778440115601,14.09289562401076,3.6256886,13.196357,0.224233,75.77849077386959,1976-May-16 08:42:14.478,-21.318806,-102.60019,66.04628223192775,33.770803413366,1799,2.6475347222222223,1238.0,7.0,247.03787992281482,90228.1152630089,1976,2223.0378799228147,2470.075759845629
127,Voyager 2,870504044571053440,109.33976393645665,24.542858196232014,9.856058410638713,2.51262,13.249558,0.028949806,75.47421326264728,1978-Jun-24 10:53:29.249,-60.43029,-134.01404,109.33563375890965,24.533698852977977,628,2.860451388888889,281.0,7.0,246.0459352362301,89865.8173856807,1978,2224.04593523623,2470.09187047246
47,New Horizons,4126078775240268544,254.91140220297103,-22.10506951901217,9.817418559166068,2.5804615,14.076473000000002,0.023844626,71.04052153039122,2007-Feb-07 07:35:56.824,16.180395,-92.83792,254.91244310705082,-22.111041892994127,638,0.00011148351766117971,442.0,8.0,231.59210018907532,84586.69867305786,2007,2238.592100189075,2470.1842003781508
178,Pioneer 11,4398519026227056000,241.59347422903141,-4.754192781473349,3.4623068325332387,0.6118698,13.3846,0.16403145,74.71273130945501,1984-Jan-12 08:32:25.993,64.17266,-12.673555,241.59781593198718,-4.755050230924846,3797,30.78175925925926,2680.0,14.0,243.5635040688233,88959.13422609703,1984,2227.5635040688235,2471.127008137647
128,Voyager 2,117690801219527168,52.015082941559115,26.53167352986102,13.503644856728975,0.71473885,13.213197,0.13570674,75.68191245338069,1978-Jan-05 04:14:37.382,183.52267,-112.55451,52.02766052695038,26.523959692922112,224,5.0910069444444455,92.0,7.0,246.72303459802106,90113.1211565812,1978,2224.723034598021,2471.4460691960417
130,Voyager 2,3882237195306274944,157.62000750410468,10.623141865410668,9.811313811868164,2.5546427000000005,13.224495999999998,0.26678354,75.6172491176644,1979-Oct-11 09:49:00.394,-68.29988,-43.80923,157.61533062366482,10.620141998768217,1255,4.5468055555555535,793.0,7.0,246.51223212358596,90036.12766081851,1979,2225.5122321235863,2472.024464247172
186,Pioneer 11,4365399743138703488,253.90586650673114,-5.165602353739496,5.010811648926857,0.8649521000000001,13.409482,0.020838952,74.57409613820946,1986-Apr-29 21:21:05.373,-164.82238999999996,26.872833,253.89473587929626,-5.163787603333135,4048,27.908622685185186,2843.0,7.0,243.11155341056283,88794.06376767397,1986,2229.111553410563,2472.2231068211263
159,Voyager 2,6444597538591764608,302.09600167313283,-58.0694565502785,12.90111651622706,3.5119019,14.342436,0.09260963,69.7231635810945,2018-May-19 17:49:59.539,68.037964,-188.03496,302.1002974710125,-58.081328748202935,3694,1450.776412037037,3141.0,56.0,227.29751327436801,83018.14374833019,2018,2245.297513274368,2472.5950265487368
120,Voyager 1,3367553087926480000,108.20160760226614,23.03094438122929,10.32297968466643,2.6472634999999998,13.171752,0.031550884,75.92004479138996,1978-Jun-25 07:52:08.518,-23.756495,-34.05618,108.19997434627678,23.028603023233426,551,2.9996875,501.0,7.0,247.49934601993127,90396.66114031967,1978,2225.499346019931,2472.9986920398624
188,Pioneer 11,4365399747427701504,253.9053580003093,-5.165701045080776,5.003811685030334,0.8565978999999999,13.38771,0.017248398,74.69537572612569,1986-Apr-29 21:21:05.373,-162.37277,31.533129,253.8943749652882,-5.163568116927065,4048,27.908622685185186,2836.0,7.0,243.50692486716972,88938.46923848508,1986,2229.50692486717,2473.01384973434
172,Pioneer 11,172798461443846272,66.03896215414511,33.78239548354472,9.197179274976744,2.3464403,13.116903,0.019916045,76.23750642537081,1976-May-16 08:42:14.478,-20.666866,-102.576965,66.03753536840668,33.77531384140865,1799,2.6475347222222223,1231.0,7.0,248.53427094670883,90774.65712057594,1976,2224.5342709467086,2473.068541893417
162,Voyager 2,6444311008436863616,303.18892873128164,-58.90264221336065,10.243727007374002,2.6626873,14.446988,0.023612212,69.21857986443119,2022-Apr-08 04:25:44.914,46.042946,-52.865562,303.1918147638905,-58.90595589658043,3758,694.3819444444445,3305.0,34.0,225.6525703580457,82417.3447975726,2022,2247.6525703580455,2473.305140716091
122,Voyager 1,3383422785929060736,96.37472168042083,23.954318206388002,9.778737101763742,2.5057964,13.142867,0.21253806,76.08689894527329,1978-May-21 07:31:35.079,-20.968184,-17.655153,96.37327695225487,23.95310174921661,466,2.808414351851852,417.0,7.0,248.0432905615909,90595.33144471547,1978,2226.0432905615908,2474.086581123181
139,Voyager 2,6760399405790947456,283.74247234216,-30.838091183203737,11.02762875330245,2.7533855,13.480618,0.036528796,74.18057802467159,1991-Sep-04 17:41:41.127,35.471542,-55.00201800000001,283.7448551319609,-30.8417859266162,2832,88.78763888888889,2336.0,9.0,241.82868436042938,88325.50867580323,1991,2232.828684360429,2474.6573687208584
49,New Horizons,3630689305900733568,204.39430442431632,-7.1774990008023165,13.351081370595967,3.7190342000000003,13.911285999999999,0.17284295,71.88407847760216,2006-Mar-02 04:34:21.035,25.9655,-33.622833,204.3959946505743,-7.17968768177888,56,3.684507351680384e-05,63.0,7.0,234.34209583698302,85591.10708349968,2006,2240.342095836983,2474.684191673966
100,Pioneer 10,2576048541495460736,27.98730601204852,14.217536716638822,7.521287092374822,1.8446608,13.067045,0.045737900000000005,76.52839519508035,1976-Mar-19 13:31:57.799,94.147385,-32.850165999999994,27.993830498191155,14.215260174855375,1771,7.388043981481483,1386.0,7.0,249.48256833596196,91121.01325902672,1976,2225.482568335962,2474.965136671924
151,Voyager 1,4540604451415976704,259.28503657693335,12.44039212495258,11.750152995044713,3.441657,14.374295000000002,0.14708328,69.56862814305829,2022-Mar-22 00:57:51.183,-8.906065,30.454176,259.28447550990717,12.442310686512132,3355,1736.9749652777778,9714.0,62.0,226.79372774637002,82834.14112208418,2022,2248.7937277463698,2475.5874554927404
190,Pioneer 11,4402300422812159232,236.2253360398637,-4.314478276040838,10.209215013115648,2.6869678,13.206403,0.025337696,75.72084668040688,1983-Nov-03 14:27:17.156,-3.752555,-74.43202,236.22507872909503,-4.319582041704417,3754,10.547141203703703,2568.0,7.0,246.84996017812642,90159.4794554589,1983,2229.8499601781264,2476.699920356253
133,Voyager 2,635409698132649600,137.1801727470627,18.55419341222344,11.240022826730542,2.9562426,13.0698,0.041651335,76.51226270969205,1978-Oct-06 01:21:31.817,-167.29926,21.649721,137.16858122408823,18.55569343826656,837,10.911168981481481,509.0,14.0,249.42997643359607,91101.80459260664,1978,2227.429976433596,2476.859952867192
174,Pioneer 11,3453710234964117888,93.0613466410492,36.05331440581882,11.877940719855914,3.1293383,13.010168,0.076779276,76.86295781823245,1976-Jul-23 01:15:18.016,23.516022,-42.083897,93.06298344397386,36.050385209465226,1973,2.9343981481481483,1323.0,7.0,250.57324248743774,91519.37108611176,1976,2226.5732424874373,2477.1464849748754
173,Pioneer 11,4051476838257806464,275.9623919952132,-27.772729814208933,5.70722864788085,1.0860186,12.924722,0.03180632,77.37110491285296,1973-Aug-26 18:58:40.994,-127.83673,-207.06808,275.95343525656455,-27.78723780970753,196,4.005405092592594,108.0,7.0,252.22980201590062,92124.41288828754,1973,2225.2298020159005,2477.459604031801
140,Voyager 2,4078883681744576128,281.99980047780673,-22.197973893092648,6.351248816117259,1.2759867,13.346863,0.013649631,74.92397393392021,1989-Feb-14 18:33:51.801,31.689253000000004,-2.0502536,282.0019505262769,-22.198112998444877,2672,69.02331018518518,2245.0,13.0,244.25215502457988,89210.65710117755,1989,2233.25215502458,2477.5043100491594
127,Voyager 1,1173849303988129920,223.254640898705,9.113079589770793,12.650934907854838,3.21949,13.181705,0.09187072,75.86271760567558,1983-Mar-15 18:37:18.875,-367.75314,-67.58361,223.22937700784885,9.108436733574264,1907,27.48335648148149,1761.0,10.0,247.3124593945024,90328.40266924804,1983,2230.3124593945017,2477.6249187890044
124,Voyager 1,631959258846072320,139.13861580683354,16.98755263165191,12.763975240745163,3.4728317000000004,13.074531,0.11367627,76.48458139561515,1979-Jun-25 20:59:46.374,6.6650789999999995,-47.941208,139.13907743749814,16.984232171193714,1002,3.9416550925925926,1193.0,7.0,249.3397353497054,91068.8449391264,1979,2228.3397353497053,2477.6794706994106
189,Pioneer 11,3663582540570840320,205.8925875383325,1.737379398530433,11.23577972351856,3.0126915000000003,13.112978,0.21429826,76.26032785273318,1981-Aug-23 23:42:03.187,49.873505,-44.025948,205.89603170375355,1.7343390538153172,3367,9.382256944444443,2318.0,8.0,248.60866879991016,90801.8301924792,1981,2229.6086687999104,2478.21733759982
101,Pioneer 10,2640501745612707584,353.5608220222396,-2.123425230374801,9.884676839911126,2.619855,12.925374,0.025298933,77.3672001751316,1974-May-24 02:27:31.258,89.56193499999998,-135.88127,353.56709676313903,-2.1329451203463226,1309,5.2354513888888885,1002.0,7.0,252.217072570929,92119.76358580613,1974,2226.217072570929,2478.4341451418577
134,Voyager 2,3420307690186758144,74.91166099325062,26.24948478984129,3.958346449730122,0.7189598,13.024046,0.036173202,76.78105592404373,1978-Mar-22 06:07:07.299,22.04752,-82.39442,74.91319394775599,26.243755941686267,385,2.724710648148148,176.0,7.0,250.30624231238247,91421.8519421746,1978,2228.3062423123824,2478.612484624765
102,Pioneer 10,2640982369633006976,355.3928620350078,-1.2388676878567642,9.60227414087665,2.3059130000000003,12.880501,0.02470825,77.63673292174903,1974-Jun-05 15:49:05.548,175.45471,70.78778,355.4051972787052,-1.2338909932045965,1325,6.326099537037037,1030.0,7.0,253.09574932490185,92440.69148342713,1974,2227.0957493249016,2480.1914986498027
175,Pioneer 11,4051473818955042944,275.96968578653235,-27.798454053077425,9.126369997391738,2.343976,12.853999,0.0326061,77.79679998990976,1973-Aug-26 18:58:40.994,-128.27368,-207.22966,275.9606489850885,-27.813053254309143,196,4.005405092592594,115.0,7.0,253.61756796710583,92631.28052430572,1973,2226.617567967106,2480.235135934212
176,Pioneer 11,6833507132186106240,315.75288428585566,-18.939506910582725,14.883434872186033,1.1100998,12.850003,0.28871268,77.82099203626484,1973-Dec-25 11:09:15.054,-15.441262,22.741394,315.7517961202161,-18.937904295252366,489,2.633020833333333,332.0,7.0,253.69643403822337,92660.0855681207,1973,2226.6964340382237,2480.3928680764466
180,Pioneer 11,216687907608103040,55.67515400931328,32.05585392508674,11.396922661410828,2.9333572,12.917132,0.06426878,77.41656358126617,1976-Apr-20 00:03:38.581,-5.394369599999999,-8.454027,55.67477583673386,32.055261255043824,1730,2.7135069444444446,1182.0,7.0,252.37799727492768,92178.53972469461,1976,2228.377997274928,2480.755994549855
183,Pioneer 11,3453709857007641344,93.08735705729849,36.05111642332229,6.255986579892921,1.2701015,12.909339,0.018274846,77.46330031205437,1976-Jul-23 01:15:18.016,23.929049,-42.302216,93.08903561731309,36.0481490338132,1973,2.9343981481481483,1330.0,7.0,252.53035901729726,92234.18832747763,1976,2228.530359017297,2481.060718034594
184,Pioneer 11,122676502336700928,48.624996666312754,30.72274509361527,7.915938333193374,1.7234468,12.901793,0.0221205,77.50860959558739,1976-Mar-31 19:20:29.073,-130.97116,-145.83016999999995,48.615804009013345,30.71250950614193,1681,2.2629861111111107,1140.0,7.0,252.6780672816149,92288.13729393703,1976,2228.678067281615,2481.3561345632293
134,Voyager 1,4459586730964697600,249.3922771393692,12.459425071750006,11.882050208861582,2.9808025000000002,13.323335,0.04309679,75.05628455443599,1992-May-02 00:21:32.441,-64.0873,-99.54228,249.38792127342566,12.452659412794786,2610,116.06520833333332,2451.0,13.0,244.6834876474613,89368.19702835877,1992,2236.6834876474613,2481.366975294923
50,New Horizons,4070317592773631232,269.7249861379695,-22.063684258112183,13.32656936088228,3.2554703,13.760634,0.14725578,72.67106801262534,2008-Feb-19 16:13:10.414,-41.086018,-30.615196,269.7222823599224,-22.06569897504724,891,0.0008534282836076818,1287.0,22.0,236.90768172115855,86528.16167183597,2008,2244.9076817211585,2481.815363442317
103,Pioneer 10,6854210936136450432,303.1948601789586,-21.079091267179926,9.818967554734012,2.38896,12.809154,0.020288412,78.06917104739345,1973-Jan-30 09:34:03.658,-59.91906,-31.150864,303.19062413942555,-21.0812935095122,640,2.4721759259259257,406.0,7.0,254.50549761450264,92955.58794872096,1973,2227.5054976145025,2482.010995229005
51,New Horizons,4090742391351529856,273.8340166281984,-21.880869464580574,8.723330276186006,2.131936,13.780695000000001,0.022657264,72.56528083600217,2009-Jan-23 04:02:03.929,27.1837,-10.947973,273.83580292205556,-21.88158887720517,1037,0.0004282316315157752,1532.0,20.0,236.56281552536706,86402.20274248508,2009,2245.562815525367,2482.1256310507347
179,Pioneer 11,2608084122736160768,340.01501953161784,-10.273455655760912,10.47994955934745,2.5029907,12.82697,0.034230594,77.96073368632823,1974-Mar-14 03:30:29.980,-182.32985,-97.64067,340.00214743955553,-10.280348875431095,685,3.1910185185185185,430.0,7.0,254.15199181742997,92826.47349139814,1974,2228.15199181743,2482.3039836348603
181,Pioneer 11,6840023804459850880,328.58103091927416,-14.613685821125527,9.73376207923219,2.6407118,12.810968,0.02096945,78.05811152217994,1974-Feb-02 15:33:51.027,66.51103,32.172733,328.58573231896037,-14.611411658877726,591,2.7874537037037035,388.0,7.0,254.4694435623066,92942.41956669686,1974,2228.4694435623064,2482.938887124613
187,Pioneer 11,216687907608102912,55.67457063471873,32.056115891500994,11.68487651947201,2.9460964,12.861467,0.067842916,77.75162599232728,1976-Apr-20 00:03:38.581,-9.180602,-14.4171505,55.67392424254368,32.05510080194661,1730,2.7135069444444446,1175.0,7.0,253.47030073498692,92577.4926404466,1976,2229.4703007349867,2482.940601469973
185,Pioneer 11,2739209710506348800,1.8287334767693344,2.7705673390046783,13.424388575675216,4.1051426,12.833158,0.27119356,77.92314533132996,1975-Mar-19 22:00:40.872,13.756718,-21.592289,1.8297042029566188,2.769043705182119,1139,3.166377314814815,821.0,7.0,254.0294537801357,92781.71769865676,1975,2229.029453780136,2483.058907560271
191,Pioneer 11,896888922022734976,111.20875249189312,35.191674486933834,5.77212235442408,1.0573921,12.882214,0.030264912,77.6264104625562,1977-Apr-01 13:53:28.759,-83.50568,-27.329197,111.202882453408,35.18975337875398,2245,7.481412037037038,1541.0,7.0,253.0620981079332,92428.40071294153,1977,2230.0620981079333,2483.1241962158665
135,Voyager 2,3869984718762385024,159.56353088877026,9.888011247077367,11.10248005865474,2.771785700000001,12.928197,0.04563603,77.35030702194723,1979-Oct-22 01:08:28.783,68.60193000000001,-33.68824,159.56833611472797,9.88565155240688,1271,4.974826388888889,828.0,7.0,252.162000891548,92099.649205629,1979,2231.162000891548,2483.324001783096
150,Voyager 1,4540948564195056000,258.2935316464352,11.949265253662164,9.961297080095916,2.2344332000000002,13.850985000000001,0.017868943999999998,72.19703369845791,2013-Feb-20 05:19:07.895,-14.045619,-82.57123,258.292613365252,11.943866872507998,3204,6192.430243055555,5158.0,264.0,235.36232985697282,85963.73735696074,2013,2248.362329856973,2483.7246597139456
128,Voyager 1,632024026953412864,138.5548671445442,17.16371269826076,11.545962836248385,2.7530584,12.91644,0.07067554,77.42071338699452,1979-Jun-23 00:44:46.684,-106.28653,39.099777,138.5474155220979,17.166453937238533,997,3.9743865740740736,1186.0,7.0,252.39152564160213,92183.48082533877,1979,2231.3915256416017,2483.7830512832047
194,Pioneer 11,3663668542995907328,205.11274717000862,2.150779835836567,3.625082016884246,0.75247145,12.928225,0.052561603,77.35014155119573,1981-Mar-03 12:37:12.870,61.525913,-201.10405,205.11705674684512,2.136693521491728,3305,19.05819444444445,2298.0,10.0,252.16146145689808,92099.45218251746,1981,2233.161461456898,2485.322922913796
136,Voyager 2,676102073721874816,123.68257358406531,21.93567665402195,9.449735364362732,2.492635700000001,12.845981,0.026446274,77.84536094949459,1978-Aug-08 21:33:08.121,78.897255,-73.77665999999998,123.68813531630418,21.930475889906802,733,3.3055902777777777,351.0,7.0,253.77587669535237,92689.10120421047,1978,2231.7758766953525,2485.551753390705
137,Voyager 2,676102073721875072,123.6811957749704,21.9359543075913,9.842757871035088,2.5237837000000005,12.844367,0.020343233,77.85514053560603,1978-Aug-08 21:33:08.121,83.02525,-74.57472,123.68704923893331,21.930696624752155,733,3.3055902777777777,344.0,7.0,253.80775814607563,92700.74558527267,1978,2231.807758146076,2485.6155162921514
110,Pioneer 10,64919878085656960,57.2027249745506,23.12044591677321,11.662766916997723,3.0777092,12.860329,0.053067375,77.75851032463251,1979-Jun-26 07:20:34.216,4.887793,7.828098,57.20306914706879,23.12099712999032,2231,198.90967592592602,2146.0,46.0,253.492743658302,92585.68969375822,1979,2232.492743658302,2485.985487316604
104,Pioneer 10,2611532702301643648,343.11345575557874,-6.952742653185849,4.52822411067643,0.8091135,12.733547,0.020756738,78.5327123270271,1974-Apr-02 01:34:01.343,17.560663,-161.78943999999996,343.1147045960314,-6.9642484374422144,1219,3.515578703703704,945.0,7.0,256.0166421861083,93507.5183920542,1974,2230.016642186108,2486.0332843722167
105,Pioneer 10,6834156844774302848,317.4966389628766,-17.563011052197815,11.950731506623654,3.0749245,12.67429,0.054485302,78.89988499585702,1973-Mar-26 19:00:55.650,191.89479,-135.77126,317.51034951682783,-17.57271167573829,750,8.634270833333334,478.0,13.0,257.2136250864939,93944.70442659104,1973,2230.2136250864937,2487.4272501729874
138,Voyager 2,226133159169836544,62.71512200788436,38.892737769124714,7.059001064534549,1.4296303,12.770157,0.026974486,78.30757373895484,1977-Oct-22 11:45:56.271,53.66317700000001,-44.660656,62.71892736657436,38.88957079647671,76,2.397141203703704,21.0,7.0,255.28269038899282,93239.44983767573,1977,2232.2826903889927,2487.565380777985
112,Pioneer 10,61670924304600576,51.28067989910481,21.797042744048767,8.035714321157311,1.736659,12.790229,0.01656688,78.18468396626275,1978-May-30 14:49:10.794,90.06836,-15.933025,51.28705679583263,21.79591467579052,2117,51.943414351851864,2001.0,20.0,254.88206973001652,93093.12714819127,1978,2232.8820697300166,2487.7641394600328
200,Pioneer 11,6340143762153223552,224.4562690279488,-2.3101117418319705,12.28183609485661,3.1922903,12.878048,0.06516351599999999,77.65152020066927,1982-Oct-13 06:52:45.145,-136.73788000000002,-98.90342,224.4466539177559,-2.3170664148563644,3589,8.898738425925925,2469.0,7.0,253.14395585418183,92458.29843618137,1982,2235.143955854182,2488.287911708364
130,Voyager 1,662940335422619648,127.59548648318764,19.637022460134023,8.321272192261375,1.9405842,12.76736,0.01788709,78.32472969095829,1978-Sep-03 00:25:20.095,-0.034381147,14.200848,127.59548404462048,19.638029690056037,695,14.55207175925926,653.0,20.0,255.338618792524,93259.87712778148,1978,2233.338618792524,2488.677237585048
107,Pioneer 10,2643218398328129536,357.86978080004576,0.9590228822409406,12.449211754073115,3.1483755,12.665322,0.090043865,78.95574830355332,1974-Aug-20 12:11:02.682,31.41383,-96.810295,357.87202685349587,0.9521010551765904,1363,15.84863425925926,1154.0,11.0,257.3957394695838,94011.2198838708,1974,2231.395739469584,2488.791478939168
106,Pioneer 10,4074489788429933824,284.8128734518857,-24.043713505058406,11.469552810931404,3.1867094,12.606698,0.07018010000000001,79.3229120844331,1972-Dec-07 05:53:21.492,7.2707562,-36.14674,284.81339572020363,-24.04630997459215,505,2.671099537037037,308.0,7.0,258.5926933952519,94448.3953356818,1972,2230.592693395252,2489.1853867905043
195,Pioneer 11,876992778080665728,122.4138256526828,30.644932768702155,10.118802365882992,2.6351423,12.722178,0.028686907,78.60289047269335,1977-Jun-03 13:36:23.433,-31.021994,-21.847128,122.41161752761627,30.64337770453241,2327,4.297418981481481,1604.0,7.0,256.2454229409803,93591.07827496363,1977,2233.2454229409805,2489.490845881961
193,Pioneer 11,292418110999800960,26.07557638119018,26.03927698739789,10.002743699368578,2.7802763,12.664323,0.103389405,78.96197938100856,1975-Dec-24 11:53:31.042,108.487175,-15.148305,26.08333370416349,26.038193815180286,1522,12.55394675925926,1061.0,7.0,257.4160527820879,94018.63911812977,1975,2232.416052782088,2489.8321055641754
146,Voyager 2,4126577197590322944,252.5020506814473,-22.39757503723619,9.70436407619628,2.4936724,12.910092,0.041053105,77.45877973553345,1985-Jan-16 12:40:58.744,-37.381668,-102.2889,252.4994286084699,-22.40474991680311,2339,41.18125,1935.0,15.0,252.51562193783906,92228.80575657633,1985,2237.515621937839,2490.0312438756782
52,New Horizons,4117632808047027712,263.20914306418615,-22.17194608355549,12.252814748037435,3.1169767000000004,13.485914999999999,0.07421557599999999,74.15143773000041,2007-Dec-25 11:04:18.709,-46.894042999999996,-45.146747999999995,263.2059942089157,-22.174977610911473,843,0.000329132239154664,831.0,13.0,241.73368699980134,88290.81183980741,2007,2248.733686999801,2490.4673739996024
196,Pioneer 11,897986097187528064,109.51445606797607,36.35752826505519,4.3482646929675575,0.94252396,12.672574,0.29996112,78.91056675504359,1976-Sep-09 19:58:29.177,-61.20066,-60.511887,109.51008279365529,36.3532042091266,2077,15.059872685185184,1400.0,14.0,257.2484476214421,93957.42300925552,1976,2233.2484476214418,2490.4968952428844
203,Pioneer 11,3650552739370519680,221.14100292517915,-0.9995851748522668,11.837349432706427,-0.02287674,12.819451,0.06327298,78.00645863029992,1982-Sep-03 02:48:57.114,31.227917,22.584278,221.1432088414358,-0.9979898386448912,3561,11.209398148148148,2432.0,7.0,254.30105513477773,92880.91737742623,1982,2236.301055134778,2490.602110269556
192,Pioneer 11,6833959722954878592,317.2253328456305,-18.404954633169197,9.08872962178226,2.117999,12.593184,0.0192591,79.40803236008179,1973-Dec-29 23:33:13.436,16.753339999999998,-17.947036999999995,317.2265375521979,-18.406245176626843,501,2.021875,339.0,7.0,258.87018549386664,94549.74654977984,1973,2231.8701854938668,2490.740370987733
132,Voyager 1,3673907362777552000,211.75058920795345,6.654690109882513,10.244248337238613,2.5465956000000003,12.814179,0.032043625,78.03855145047041,1982-Mar-04 20:54:59.212,-39.76686,-39.77427700000001,211.74777895147903,6.651879329348192,1749,18.132418981481482,1684.0,7.0,254.4056777285335,92919.12973356961,1982,2236.4056777285336,2490.8113554570677
153,Voyager 2,6719343637283871744,286.82670375777013,-36.122714625745374,9.632863399201868,2.4614182,13.094743,0.022002887,76.36652488599927,1993-Jul-05 21:39:26.255,35.91358,-68.21746999999999,286.82918733229616,-36.127432149247106,2933,51.017106481481505,2388.0,9.0,248.95487112835758,90928.27713092133,1993,2241.954871128358,2490.909742256716
108,Pioneer 10,4075267147462106880,283.7109460246888,-24.161704371617986,10.0848049735341,2.5651436000000003,12.562216,0.026523763,79.60379088518009,1972-Dec-04 04:51:21.940,3.9113665,-23.007563,283.71122797832805,-24.16336288816929,497,2.662141203703704,294.0,7.0,259.50835828568705,94782.83278026436,1972,2231.508358285687,2491.0167165713738
53,New Horizons,4069837106209681664,271.8822283895792,-21.62787853250699,12.540120281636385,3.3173733,13.524312,0.081603125,73.94091459657099,2009-Jan-03 16:28:17.123,-79.32568,-55.310425,271.87691692746256,-21.63158198910128,1024,0.0004354086291152264,1431.0,18.0,241.0473815848214,88040.14565004017,2009,2250.0473815848213,2491.0947631696426
141,Voyager 2,618067341745362176,144.35465845567626,15.047390637244533,12.542359283664224,3.4824572,12.725149,0.08773734,78.58454056969175,1979-Aug-12 12:19:52.426,-128.8972,9.376014,144.34548577966999,15.048057859925757,1147,3.631782407407407,737.0,7.0,256.1856022571951,93569.22936841797,1979,2235.185602257195,2491.3712045143907
109,Pioneer 10,4080410113090173184,287.5396762250652,-23.713318380819693,9.336646928700633,2.3989906000000003,12.534195,0.018071493,79.78174938918316,1972-Dec-14 21:38:22.647,42.530678,-51.16081,287.5427489331676,-23.717014588807746,525,2.6994212962962965,336.0,7.0,260.088503008737,94994.72483891113,1972,2232.088503008737,2492.177006017474
146,Voyager 1,4448320791228424448,254.4583773544823,12.4483119880271,8.959882896946764,2.2906466,13.220401999999998,0.014559893999999999,75.6406664379457,1999-Mar-26 03:57:24.879,-22.318966,-76.30626,254.45684857494098,12.443085247311096,2872,854.0586342592592,3028.0,62.0,246.58857258770297,90064.01025193262,1999,2245.588572587703,2492.1771451754057
198,Pioneer 11,897940016482800640,109.7012344120908,36.38314861732764,13.058097084861645,3.3029137000000004,12.631196,0.110201836,79.16906667077393,1976-Sep-10 09:23:02.301,-53.375225,-73.7652,109.69740783302643,36.37786023941355,2078,14.699629629629634,1527.0,14.0,258.091157346723,94265.2143093171,1976,2234.091157346723,2492.1823146934453
156,Voyager 2,6718107584352349440,288.3018133507506,-38.50562060310715,10.518952367488154,2.5180483,13.080819,0.03303951,76.44781187371197,1994-Jun-18 19:42:57.317,81.235985,-36.995987,288.3074371389453,-38.50818175374873,2980,68.04353009259259,2452.0,12.0,249.219866708301,91025.06411653987,1994,2243.219866708301,2492.4397334166024
111,Pioneer 10,6864716666662525056,296.3145736123209,-22.40565149954904,12.786913250422039,3.2885828,12.548044,0.09401041,79.69369438661126,1973-Jan-09 02:13:21.034,23.827614,-5.046974,296.31629318271683,-22.40601572516787,589,2.8426967592592587,371.0,7.0,259.80144370035265,94889.8792971168,1973,2232.8014437003526,2492.6028874007047
144,Voyager 2,3698569619042032384,183.9047383172052,0.9216272870926916,10.149864084289463,2.4305887000000004,12.713999,0.032370023,78.65346034390187,1980-Nov-04 22:17:42.092,102.51003,-75.7238,183.9120396081155,0.9162338491711972,1561,37.53079861111111,1145.0,16.0,256.4102807211201,93651.29093058189,1980,2236.41028072112,2492.8205614422404
213,Pioneer 11,4170776396800292352,269.87664927359486,-8.102888358511104,11.517953345460189,3.080986,13.008436,0.054453075,76.87319093506069,1992-Feb-15 17:18:25.178,13.857862,-13.078126,269.87761396098654,-8.103798766103774,4474,202.70078703703706,3429.0,36.0,250.60660244829785,91531.55547821632,1992,2242.606602448298,2493.213204896596
157,Voyager 2,6718107584352349568,288.2999007145093,-38.50573084928885,9.52865211765682,2.2632341,13.054224,0.023350246,76.60355750797066,1994-Jun-18 19:42:57.317,80.86331,-38.392803,288.30551010804453,-38.508394113225435,2980,68.04353009259259,2440.0,12.0,249.7275974759844,91210.50770212851,1994,2243.727597475984,2493.455194951968
151,Voyager 2,4069448016526482432,269.709941499757,-22.96962536642015,9.7032369688193,2.6016426,12.868656,0.019735228,77.70819172471077,1987-Feb-02 17:53:50.326,11.508422,4.468751,269.7107513375205,-22.969310904254087,2528,250.10939814814816,2097.0,36.0,253.3287050225571,92525.77622243877,1987,2240.328705022557,2493.6574100451144
197,Pioneer 11,6734790405589956608,278.9753531509621,-34.35868220763299,10.802934592172,2.941949,12.515619,0.045496944,79.90016137367418,1973-Jun-05 02:27:53.008,-22.850113,-69.67659,278.97369985176937,-34.36372359409668,81,2.7741782407407407,73.0,7.0,260.4745260781778,95135.71590479367,1973,2233.4745260781783,2493.9490521563557
142,Voyager 2,664578745186841984,128.8715117545078,20.51332566055143,13.231658637448554,4.026491,12.636592,0.16603762,79.13526107498272,1978-Aug-28 15:05:27.082,-29.957333,-106.45152,128.86936496913492,20.505697191919364,774,8.411550925925926,607.0,13.0,257.98095110444365,94224.962581387,1978,2235.980951104444,2493.9619022088878
143,Voyager 2,3384559131195069312,100.94364092098141,25.52367243742221,5.513285261356993,0.89510727,12.632391,0.026943311,79.16157771744605,1978-May-31 12:58:09.174,-2.902232,-316.88348,100.94343287371966,25.50095656127429,568,2.1635069444444444,253.0,7.0,258.06674335887413,94256.29734439519,1978,2236.0667433588737,2494.1334867177484
201,Pioneer 11,708354117018913664,125.56570484467085,29.60566226651211,11.626169309506633,2.9795523,12.594486,0.05631580200000001,79.39982474999006,1977-Jun-17 11:20:39.648,-45.3108,-51.31296500000001,125.56244695248738,29.60197281247768,2350,4.13125,1625.0,7.0,258.8434286849676,94539.97389289756,1977,2235.843428684968,2494.686857369935
54,New Horizons,3678908736229824896,193.97786264302448,-4.398032015560351,9.778544407940402,2.3940277,13.338945,0.058067142999999995,74.9684454694672,2006-May-14 17:16:52.259,-9.968594,-9.213801,193.97718589368102,-4.398657523459419,156,0.00010469165273491084,144.0,7.0,244.39713223046303,89263.60857585432,2006,2250.3971322304637,2494.7942644609266
133,Voyager 1,676666776021880192,122.36247871237732,20.825873317359935,10.807605765195936,2.8353882,12.615749000000001,0.035259277,79.26600089563709,1978-Aug-12 05:16:06.050,29.324092999999998,-81.578186,122.36458359062857,20.82001764945055,655,50.240810185185175,967.0,32.0,258.4071629197769,94380.63218481932,1978,2236.407162919777,2494.814325839554
145,Voyager 2,117690801220621312,52.01643891519248,26.530575362791357,8.212464195374091,2.3094282,12.613194,0.32077062,79.28205679571127,1978-Jan-05 04:14:37.382,183.01144,-117.612946,52.02957810550312,26.522131416117244,224,5.0910069444444455,85.0,7.0,258.45950515401864,94399.7496624538,1978,2236.4595051540186,2494.9190103080373
199,Pioneer 11,2557351900316817920,10.105204118435346,7.4092054195627775,9.634009263347991,2.701251,12.539249,0.03120098,79.74958998676337,1975-Apr-22 01:39:46.064,-60.221954,-94.53448,10.100855024871267,7.40237835307202,1214,3.1066782407407407,842.0,7.0,259.9836633568486,94956.43320445537,1975,2234.9836633568484,2494.967326713697
204,Pioneer 11,3870459261109130240,161.46271958069238,10.622170640807989,12.188549608155196,3.5714808,12.634033,0.07591143,79.15128794759319,1979-Jun-12 08:41:41.901,-27.389286,-96.93099,161.46075642770862,10.615223020263109,2883,13.740219907407408,1978.0,7.0,258.03319870915385,94244.04549653133,1979,2237.033198709154,2495.066397418308
135,Voyager 1,3419371249877286784,74.6278462588151,23.57438302157425,9.54714681265424,2.4117146000000003,12.580731,0.019749648999999998,79.48663466762403,1978-Mar-20 20:00:23.002,-3.049636,-30.816623999999997,74.62762674717915,23.57216485267457,310,2.785671296296296,305.0,7.0,259.1264290164543,94643.33693396977,1978,2237.1264290164545,2496.252858032909
138,Voyager 1,1161515154346348544,225.70115187706764,8.059425072347217,10.050398934179,2.5990496,12.698609,0.02252708,78.74878045868047,1983-Oct-31 11:45:12.151,-168.42245,-9.342057,225.6891414271484,8.058758876675201,1980,12.098472222222226,1846.0,7.0,256.7210242952983,93764.78691361476,1983,2239.7210242952983,2496.442048590597
147,Voyager 2,3869987016569871872,159.39845879834886,9.893968687974814,13.646813168175216,3.7755165,12.594291,0.20630336,79.4010572864556,1979-Oct-21 08:31:19.208,10.456106,-72.95921,159.3992106146139,9.888722765425662,1270,4.9419560185185185,821.0,7.0,258.84744675384525,94541.44145237443,1979,2237.8474467538454,2496.694893507691
205,Pioneer 11,3868183753076144768,166.79357585111103,10.498061804696283,10.973869609958642,2.6783762,12.566707,0.046643045,79.57534358537548,1978-Nov-04 12:25:58.185,-67.02029,-0.41344255,166.78874637247063,10.498032012045776,2832,10.315231481481481,1950.0,7.0,259.41562008832403,94748.96108105947,1978,2237.415620088324,2496.831240176648
202,Pioneer 11,292607811115361664,25.329989547576385,26.26569383879727,9.638759675168414,2.4665813,12.489094,0.028121276,80.06986075802833,1975-Nov-30 07:07:12.193,239.59424,8.888049,25.34736199036049,26.26633829137679,1516,29.757638888888888,1053.0,8.0,261.0277460711723,95337.773975035,1975,2236.0277460711723,2497.0554921423445
163,Voyager 1,4541337894390882176,258.6785107491449,12.318982208997724,13.348499445200751,4.029625,13.553525,0.10849922,73.7815440735198,2016-Mar-11 06:29:09.403,-28.531218,25.464966,258.6766044831878,12.320683608432036,3259,12848.981342592593,6295.0,508.0,240.52783367967453,87850.38597316433,2016,2256.5278336796746,2497.055667359349
55,New Horizons,4115534458733980672,256.1467891319399,-22.10721913642537,9.238914261307533,2.248684,13.295681,0.020814179,75.21239416155986,2007-Feb-18 12:50:45.544,-52.66044,-60.496513,256.14320247918954,-22.11133949683401,647,0.00030687719693072704,450.0,16.0,245.1924049666851,89554.07399003208,2007,2252.192404966685,2497.38480993337
143,Voyager 1,4460327252045435648,247.05508939971574,12.414242597493136,11.790916574296064,0.03997612,12.849538,0.044950212999999996,77.8238106084609,1990-May-05 05:08:34.822,-106.16622,-90.006584,247.0476074583543,12.407899487842865,2509,85.70520833333333,2304.0,11.0,253.70562258358254,92663.44159242767,1990,2243.7056225835827,2497.411245167165
148,Voyager 2,664606817093147776,129.19204302729972,20.63468047817367,12.646478019554005,3.2131157000000004,12.529283,0.1477788,79.8130295507541,1978-Aug-29 16:09:16.936,-42.74321,-64.96045,129.1889537536816,20.629985449355093,776,7.565150462962962,383.0,13.0,260.1904763354584,95031.9695767628,1978,2238.1904763354582,2498.3809526709165
56,New Horizons,3619804557398013056,207.00771654646928,-8.025475152241839,3.1885776268736343,0.7261629,13.238161999999999,0.1251536,75.53918715640175,2006-Feb-18 11:04:53.948,-123.93593999999999,-109.09378999999998,206.99923871006686,-8.032937711218054,35,5.213584533607682e-05,35.0,7.0,246.2577501298697,89943.18065743361,2006,2252.2577501298692,2498.5155002597394
218,Pioneer 11,4362101311330112512,260.6076582018323,-6.036497027044161,12.736171223653887,3.4832935,12.751681,0.0838041,78.42103125792053,1988-May-20 22:58:38.073,-7.723125,-171.34883,260.60710974675817,-6.048665305575737,4225,29.22645833333333,2988.0,7.0,255.65256190082093,93374.54170865584,1988,2243.6525619008207,2499.305123801641
113,Pioneer 10,4113296471533827072,253.3265860151521,-24.454990536818595,9.930323836035484,2.6531353,12.363553,0.023195418,80.8828979973581,1972-Sep-13 02:18:08.274,22.420359,-98.82221,253.3282281722654,-24.46222867253388,281,2.7821527777777777,182.0,7.0,263.6782474713874,96305.84310644954,1972,2235.6782474713877,2499.356494942774
119,Pioneer 10,65942045942795776,60.01544474388029,23.865426006552838,11.894790248563925,3.1088285,12.549175,0.07640071,79.6865115902983,1980-Jun-22 15:57:12.943,-14.577628,3.6147494,60.01439281318129,23.86568684911659,2317,142.81209490740738,2809.0,28.0,259.7780277843724,94881.32686796418,1980,2239.778027784372,2499.5560555687443
150,Voyager 2,3384023875190889984,98.25189485406051,25.73976875245297,11.043364526281225,2.839901,12.499135,0.040128548,80.00553627177419,1978-May-24 03:20:27.200,6.417481400000002,-73.5266,98.25235979748228,25.734441785616173,549,2.7194212962962965,239.0,7.0,260.81804824598385,95261.18394136314,1978,2238.818048245984,2499.636096491968
114,Pioneer 10,2642793677600836224,354.9229244269403,-0.21627888181725066,9.451607819969883,2.3574076,12.403319,0.023063496,80.62357914604866,1974-Oct-03 22:43:23.856,134.0264,-53.909084,354.9327095854625,-0.2202147403114811,1386,32.09947916666667,1112.0,14.0,262.8328680161186,95997.07671420717,1974,2236.8328680161185,2499.665736032237
136,Voyager 1,3368298007055731840,107.54399190784868,23.071587725227953,6.3500544823810205,1.2515983999999998,12.488828999999999,0.05472807,80.07156053620308,1978-Jun-23 04:45:44.366,-12.04248,-42.50132,107.54311871596552,23.06850598408304,546,2.9842592592592587,487.0,7.0,261.03328734802204,95339.79787099158,1978,2239.033287348022,2500.066574696044
149,Voyager 2,124733344995363968,51.55954573955015,32.57371462148767,10.921231500757383,2.8567257,12.460326,0.05175041,80.25472081302969,1977-Nov-21 13:49:50.998,61.51232,-27.779163,51.56401615775076,32.57169576616709,163,3.1271064814814813,49.0,7.0,261.6303898504768,95557.88358898814,1977,2238.6303898504766,2500.260779700953
161,Voyager 2,6742295461477075840,288.88859683031006,-36.87995909411557,14.251825602814627,2.5800838,12.873579,0.3137389,77.6784760506132,1994-Jan-31 03:02:45.947,-108.49827,11.7144165,288.88096481998264,-36.87913507591435,2961,44.814039351851854,2426.0,7.0,253.231831924999,92490.39429228664,1994,2247.231831924999,2500.463663849998
206,Pioneer 11,183138852910257536,84.07021273907904,35.548518371719716,11.026966045229488,2.7869673,12.4279375,0.039540544,80.46387418556856,1976-Jun-30 01:20:26.065,12.504436,-29.606491,84.07112386935498,35.546361107578505,1916,3.174224537037037,1294.0,7.0,262.3122298449535,95806.91882857082,1976,2238.3122298449534,2500.624459689907
217,Pioneer 11,4365154968654621824,254.71464693460496,-5.530685778582373,12.458235997245525,3.3875055,12.6693535,0.067244895,78.93062587412061,1986-Mar-06 05:41:41.368,-48.720917,-46.74880200000001,254.7111645523208,-5.534027201761616,4040,54.072361111111114,2828.0,8.0,257.31384034963315,93981.3070493,1986,2243.3138403496328,2500.6276806992664
227,Pioneer 11,4169102149814950528,266.0987505786341,-6.836605833940097,13.371647175194685,3.6704369,12.76722,0.16723962,78.32558973363012,1990-Apr-19 22:32:44.582,-138.50296,-83.1263,266.088926808863,-6.842501835024956,4361,88.53224537037038,3173.0,13.0,255.34142253163415,93260.90116545408,1990,2245.3414225316337,2500.6828450632684
115,Pioneer 10,2739177240553736832,1.465773631555919,2.531762913771745,7.2219099760814895,1.4982528999999998,12.398256,0.019899575,80.6565032736398,1975-Jan-26 20:28:10.826,88.414116,24.794031,1.4722313104383096,2.533573845088339,1453,4.787604166666667,1165.0,7.0,262.9402006720657,96036.27889346528,1975,2237.940200672065,2500.8804013441313
158,Voyager 2,4078886911551173248,281.96623635347333,-22.172231700487405,4.716076928659341,0.81077576,12.728117999999998,0.016520813,78.56621100568026,1989-Feb-14 18:33:51.801,-18.55049,-63.50081,281.96491655801947,-22.176749537010927,2672,74.91236111111111,2258.0,14.0,256.1258478785176,93547.40467914977,1989,2245.1258478785176,2501.251695757035
137,Voyager 1,3382855193112980096,99.35857188618016,23.90064937810647,10.265565687861539,2.5264892999999997,12.460208999999999,0.03761282,80.25547634085433,1978-May-29 18:31:00.107,-11.298369000000001,-58.43895300000001,99.357750767573,23.896402277459693,487,2.262071759259259,431.0,7.0,261.6328528711851,95558.78318267164,1978,2239.632852871185,2501.2657057423708
118,Pioneer 10,82722964202491008,37.887396166164095,17.687095077047992,4.927658385493798,0.93833256,12.3958435,0.030218264,80.67220270466558,1976-Jun-12 20:29:41.181,147.41463000000005,-135.22486999999998,37.898165279314696,17.677216464989606,1850,20.541469907407404,1447.0,13.0,262.9913808172097,96054.97192967767,1976,2238.9913808172096,2501.982761634419
122,Pioneer 10,61657897666474496,51.42207523584405,21.727682738325964,14.083833371942742,0.6184826,12.4419,0.20482747,80.37357474675919,1978-May-30 14:49:10.794,65.73356,-5.802859,51.42685950799177,21.72726039003928,2117,41.60010416666667,1868.0,17.0,262.0178536744349,95699.40087605064,1978,2240.017853674435,2502.0357073488703
212,Pioneer 11,6339429521975947648,226.84065719953392,-2.963003243180195,8.276075008258594,1.9337502,12.533384,0.02089937,79.78690944275263,1982-Nov-06 03:56:34.523,-12.37774,-37.99992,226.83976288880226,-2.965748795794714,3608,8.74025462962963,2497.0,7.0,260.1053247833736,95000.86882387935,1982,2242.105324783373,2502.210649566747
139,Voyager 1,3695859559102486784,189.27990016089808,-0.5946577494120281,13.327445456794978,3.7126522000000004,12.475659,0.14574179,80.15608396385265,1980-Dec-01 01:03:35.184,-256.79935,-213.75427000000002,189.2612601632513,-0.6101732839466392,1490,8.635289351851853,1463.0,7.0,261.3088337221596,95440.4384286816,1980,2241.30883372216,2502.6176674443195
116,Pioneer 10,2642823020817452032,355.2633010408561,-0.063414806387353,8.260945316220738,1.9120836,12.33081,0.02111981,81.09767590210855,1974-Sep-28 06:21:39.267,-88.98208000000002,-162.59697,355.2567663296166,-0.0753556855179096,1383,26.66739583333333,1126.0,14.0,264.37842344087386,96561.57537754477,1974,2238.378423440874,2502.756846881748
144,Voyager 1,4455361543999926400,238.3734252308596,9.566401445106278,12.907783767350304,3.7524567,12.592031500000001,0.13442463,79.41530337476566,1985-Dec-18 08:14:49.373,-47.20306400000001,18.727507,238.3700306212543,9.567748234246126,2209,21.68141203703704,2037.0,7.0,258.893889001736,94558.40401899406,1985,2243.893889001736,2502.787778003473
145,Voyager 1,4457445328989960960,240.5249673954153,11.057793371770897,9.252063992270152,2.4098272,12.638421000000001,0.1576075,79.12380789965852,1987-Sep-04 01:58:49.017,-24.193468,-101.83469000000001,240.52323390775368,11.050496808438018,2337,37.46274305555556,2181.0,8.0,257.94361375288673,94211.32548710436,1987,2244.943613752887,2502.887227505774
207,Pioneer 11,2607482754300586496,346.3534374863549,-7.908300666285814,14.822521361744952,3.6654224,12.327432,0.32707188,81.11989796885392,1974-Apr-08 13:36:48.379,92.64256,-22.699839,346.36024288238434,-7.909968165402383,738,8.148425925925926,697.0,13.0,264.45086737846384,96588.03480131012,1974,2238.450867378464,2502.901734756928
167,Voyager 2,6647067519605748480,294.5100237909614,-49.99063543029799,11.925331736539492,3.0147114,13.007969,0.051697206,76.87595254021967,2002-Jun-12 10:13:10.777,33.28417,-120.946915,294.5123408850291,-49.999055210430356,3290,108.52905092592592,2699.0,12.0,250.6156052811161,91534.84367287485,2002,2252.615605281116,2503.2312105622323
216,Pioneer 11,4399091773000697088,238.61404260414147,-4.706124449665811,4.2115544833110246,0.74889565,12.530425,0.036492646,79.80575234093226,1983-Dec-02 07:06:03.631,-67.41251,-69.63685600000001,238.6091707961372,-4.711157007777845,3773,10.961805555555555,2605.0,7.0,260.16675263143907,95023.30473110682,1983,2243.166752631439,2503.333505262878
140,Voyager 1,3708993092352998144,191.8560371378084,6.455218564167956,9.650684072115876,2.3913822,12.475907000000001,0.01941586,80.15449088311617,1981-Jun-17 05:15:57.647,-179.26093,85.82330999999998,191.84302559063832,6.461447997914398,1576,20.39244212962963,1562.0,7.0,261.3036402789587,95438.54157548687,1981,2242.3036402789585,2503.607280557917
241,Pioneer 11,4158858549755074176,272.5165101329112,-8.193172097308299,8.453946859357997,1.9468346,12.793659,0.01741193,78.16372029062123,1994-Feb-15 19:14:36.743,-26.960152,-55.04668,272.5146018489515,-8.197068392055252,4579,87.34644675925927,3783.0,12.0,254.8137281474252,93068.16606856557,1994,2248.813728147425,2503.6274562948497
152,Voyager 2,69996632508602496,57.386939740583294,25.96424753959864,9.990025805639672,2.6804905,12.398762,0.027140051,80.65321523409966,1978-Jan-28 09:44:14.817,-24.297894,-28.958845,57.38516511901087,25.962132500644984,262,3.546898148148148,113.0,7.0,262.9294816631649,96032.36388265436,1978,2240.929481663165,2503.85896332633
164,Voyager 2,6731247847819288192,285.7075607031936,-36.48593861281315,9.76526129435092,2.571083,12.755121,0.023579612000000003,78.3998820460759,1993-Aug-21 00:00:00.000,64.214554,-181.8548,285.71211964790587,-36.49884948608649,2941,92.66414351851853,2419.0,7.0,255.58361547020743,93349.35971433856,1993,2248.5836154702074,2504.1672309404153
208,Pioneer 11,6768217719411371264,294.1989912817208,-24.34267314299334,14.099673775982144,0.70942116,12.26902,0.26583746,81.50610182666148,1973-Oct-25 01:10:42.107,61.50926,-101.86678,294.20353117934417,-24.35019176343669,327,2.7503125,241.0,7.0,265.70989195491643,97047.88093761368,1973,2238.709891954916,2504.4197839098324
141,Voyager 1,3713784798385899904,206.7978703622088,3.75926493845874,13.070269423144556,3.4590302000000004,12.450806,0.10785182,80.31608772807044,1981-Nov-21 05:42:55.398,-37.11694,-68.930305,206.7951708198172,3.754251586496242,1695,8.743969907407408,1641.0,7.0,261.8304459935096,95630.95209466944,1981,2242.8304459935102,2504.66089198702
58,New Horizons,4083676384182912128,288.72357786553044,-20.32340509392935,9.784625017921293,2.6173449,13.388075,0.026128212,74.69333786565919,2018-Mar-20 20:46:29.802,13.846607999999998,-35.069786,288.7245144365532,-20.32577717993217,1660,0.07376409143518517,3738.0,630.0,243.5002814420489,88936.04279389394,2018,2261.500281442049,2505.0005628840977
211,Pioneer 11,3884573210838629248,160.681346757722,13.156585042555633,11.750579199549474,2.9886246,12.364254,0.23907435,80.87831260808059,1978-Sep-12 18:20:30.241,68.166664,-124.16348,160.68633927492482,13.147491325984065,2780,6.1221296296296295,1922.0,7.0,263.6632991023427,96300.38336413963,1978,2241.6632991023425,2505.326598204685
117,Pioneer 10,6049376159842503680,246.35041711994046,-23.948971831603718,12.16972332263833,3.072854,12.220955,0.09267328,81.8266664585707,1972-Aug-23 10:50:52.782,62.817368,12.772467,246.35507180217846,-23.948025409045574,231,2.9913194444444446,154.0,7.0,266.7549326549405,97429.57160289047,1972,2238.7549326549406,2505.509865309881
121,Pioneer 10,2614686209024965760,334.3568690776325,-10.671608705544376,9.91026298911651,2.1720657,12.257507,0.022813095,81.58265571860358,1974-Feb-25 22:50:26.522,29.52963,-88.85799,334.3590506584208,-10.678173327985935,1144,5.625115740740743,874.0,7.0,265.95945764264764,97139.03230940065,1974,2239.9594576426475,2505.918915285295
160,Voyager 2,4090467685308447104,274.00870529292325,-22.839365165477986,13.026001717277248,0.5889034000000001,12.562008,0.22209176,79.60510832646281,1987-Dec-22 16:30:19.974,107.81902,-35.3618,274.01647763268346,-22.841914288304988,2590,15.950289351851852,2161.0,7.0,259.5126531442688,94784.40143441274,1987,2246.5126531442693,2506.0253062885376
221,Pioneer 11,6336438923363721728,227.9169320712788,-3.2555883668318737,10.127544031590906,2.4679117,12.434443,0.027974313,80.4217737694309,1982-Nov-17 10:04:51.472,-27.621286,-44.9467,227.91492051125942,-3.2588616751618082,3617,8.925081018518519,2511.0,7.0,262.1749824883447,95756.79060404302,1982,2244.1749824883445,2506.349964976689
210,Pioneer 11,170264739979917952,61.21155247934731,33.072398546870964,9.919526403707268,2.621603,12.2863655,0.027058579,81.39103457932926,1976-May-04 05:19:09.029,27.095133,-57.737278,61.21354950342018,33.068143069152136,1767,2.6635532407407405,1210.0,7.0,265.33477272861336,96910.87239139876,1976,2241.334772728613,2506.6695454572264
243,Pioneer 11,4171028833492749440,271.46986405724977,-7.418624779837617,7.502997484264085,1.5968399,12.6907425,0.01586624,78.79759600962127,1993-Mar-08 04:38:12.230,42.96504,-117.99252,271.472929855825,-7.427044213959179,4531,155.14949074074073,3688.0,17.0,256.8801629913653,93822.91073096626,1993,2249.8801629913655,2506.760325982731
228,Pioneer 11,4356477554173686656,241.9885230744128,-4.860346300334708,11.623681887052017,3.1459131,12.470085,0.059201673,80.19191436537271,1984-Jan-18 16:40:24.690,-47.969303,-140.38213000000002,241.98503962556737,-4.8705406104936895,3800,62.515671296296304,2638.0,28.0,261.425640831115,95483.10105715644,1984,2245.4256408311153,2506.8512816622297
120,Pioneer 10,6864712410352499584,296.44216132266985,-22.486546952249398,12.302650354477816,2.9792547000000003,12.212199,0.073616296,81.88533307656705,1973-Jan-09 11:56:12.262,-9.863797,81.00239,296.44142990457436,-22.48054048118872,590,2.84587962962963,378.0,7.0,266.94618582960857,97499.42491240623,1973,2239.9461858296086,2506.892371659217
155,Voyager 2,150674328988905216,63.724155635711604,25.95793051487914,10.012449251899172,2.5334492,12.313909,0.024856986,81.20898362609431,1978-Feb-18 01:06:21.252,-20.335253,-22.190788,63.722660195354145,25.956298619729882,306,3.0222800925925934,148.0,7.0,264.74128662106745,96694.10752547867,1978,2242.7412866210675,2507.482573242135
170,Voyager 2,6658846652098376320,292.7577484265011,-49.1714349421593,9.967412033804822,2.6012878,12.871034,0.022098765,77.6938376321672,2001-Aug-04 03:42:26.034,-12.051447,10.158915,292.7569005331836,-49.17072020011758,3263,121.41484953703704,2691.0,8.0,253.28191068086502,92508.68505707916,2001,2254.2819106808647,2507.563821361731
229,Pioneer 11,4399091734345564032,238.5935351752149,-4.712108143108333,6.350927142709607,1.2394972,12.418547,0.016898107,80.52472048773633,1983-Dec-02 07:06:03.631,-73.41036,-69.59536999999999,238.58818211609486,-4.717183014079764,3773,10.961805555555555,2598.0,7.0,262.51058879002045,95879.36744966707,1983,2245.5105887900204,2508.021177580041
142,Voyager 1,612308988897482752,134.01541052688538,18.406826473412114,14.003089911006944,3.7176894999999996,12.300347,0.20368972,81.2985172954033,1978-Oct-08 14:03:49.945,40.204624,-82.90588000000002,134.01837040671123,18.400722910503603,745,12.875462962962965,1163.0,16.0,265.0331663830148,96800.7136897323,1978,2243.0331663830148,2508.066332766029
214,Pioneer 11,625750144885382784,153.88837767800638,20.568006686315968,9.77488775287363,2.4194287999999995,12.262826,0.025686262,81.54727163072224,1977-Nov-11 15:34:24.827,-46.755924,-81.875694,153.8849249566739,20.56196052294904,2563,21.040509259259263,1784.0,11.0,265.84410551615446,97096.90109872023,1977,2242.8441055161543,2508.688211032309
209,Pioneer 11,6770062257548864384,288.08946601752115,-25.498586628400243,11.331333574431751,2.6706781000000004,12.159246,0.04815372,82.24193863886241,1973-Oct-07 05:35:58.476,60.687824,-54.65103000000001,288.0939857252694,-25.50265674779482,283,2.906944444444445,206.0,7.0,268.1087199626914,97924.02887917343,1973,2241.108719962692,2509.217439925383
147,Voyager 1,3673906061402286848,211.82215859033863,6.611005605292046,9.136037813559678,2.169304,12.366207000000001,0.017778093000000002,80.86553864653007,1982-Mar-02 02:40:06.265,26.241373,-44.489815,211.82408020138203,6.607747691952058,1748,18.410960648148148,1677.0,7.0,263.62165598768803,96285.17363294316,1982,2245.621655987688,2509.243311975376
222,Pioneer 11,3896460271565174528,177.88256066809674,4.321267318712201,11.443425587809374,2.8872929,12.292017,0.044968598,81.35361359981766,1979-Nov-08 15:45:52.456,50.73879,8.240582,177.88629860864174,4.321874404694377,3020,7.6498842592592595,2091.0,7.0,265.21278033540557,96866.31588970352,1979,2244.2127803354056,2509.4255606708107
236,Pioneer 11,4405732857595573888,240.3467198370461,-2.9167830338895464,12.047287890300536,3.0269823,12.396549,0.056905515,80.66761014388797,1984-Jun-09 05:53:52.098,-0.37203044,-15.523932,240.34669266057202,-2.9179170425779093,3839,33.07105324074074,2665.0,8.0,262.97640906907475,96049.50364838887,1984,2246.976409069074,2509.9528181381493
179,Voyager 2,6449050801202399104,300.0612064838517,-55.373599745152205,5.003011063869012,1.0405788,13.0646305,0.03830257,76.54253974923313,2011-Apr-16 23:59:46.631,-15.798245,2.38282,300.0601114509418,-55.37343458338089,3538,253.84708333333333,2968.0,16.0,249.5286795825,91137.8549307123,2011,2260.5286795825,2510.057359165
123,Pioneer 10,85581522635847424,36.82449892378219,17.32880485099291,12.05015658633427,3.4095879,12.205406,0.07463539999999999,81.93090705200129,1976-Jun-02 19:09:09.022,74.28282,26.751413,36.830010192690786,17.330789619871446,1842,20.420729166666668,1421.0,12.0,267.09475698952417,97553.68904285383,1976,2243.0947569895247,2510.189513979049
57,New Horizons,3619804557398012544,207.0113889985659,-8.030281444844709,10.729145946424666,2.8030443,12.928548,0.04507386,77.34820730767713,2006-Feb-18 11:04:53.948,-116.23606000000001,-111.18600500000001,207.00324745813657,-8.038069263387461,35,5.213584533607682e-05,28.0,7.0,252.15515582302743,92097.14911280254,2006,2258.155155823028,2510.310311646055
219,Pioneer 11,704398108542211840,130.05114102895428,28.172085416337005,11.961849740991239,2.812727,12.222956,0.06249256,81.81327202997215,1977-Jul-06 03:27:21.523,-122.08747,-75.67178,130.04209599281404,28.166479157067126,2382,4.03556712962963,1667.0,7.0,266.7112668177092,97413.62309250011,1977,2243.711266817709,2510.4225336354184
215,Pioneer 11,91991125669704064,28.25303545745039,18.148971256512567,12.149270952034607,3.4882698,12.160969,0.06661879,82.23029086317902,1975-Jul-09 07:32:57.539,132.03633,-49.661808,28.262867431452065,18.14527323187861,1376,4.160601851851852,933.0,7.0,268.0707482139636,97910.16007766807,1975,2243.0707482139637,2511.1414964279274
220,Pioneer 11,940620072872381824,102.34741525821592,36.18078815522521,9.475889131087984,2.2252617000000003,12.1713505,0.021362709,82.16015155549195,1976-Aug-18 00:10:36.942,25.102833,22.168179,102.34928292507193,36.18243748192433,2032,3.31707175925926,1379.0,7.0,267.8420940709037,97826.64643845687,1976,2243.842094070904,2511.6841881418077
223,Pioneer 11,641311567312760576,146.12525969730214,22.858551744826325,11.032184253290255,2.9036036,12.190313,0.048143383,82.03234586116768,1977-Sep-17 11:34:29.398,-61.40146,-47.908234,146.12069849571398,22.854992886195593,2503,4.950358796296296,1716.0,7.0,267.4254475074066,97674.4704476052,1977,2244.4254475074067,2511.850895014813
131,Pioneer 10,149442429288552832,66.83300763263864,24.94424144217,10.183857707708665,2.585394,12.315714,0.31786853,81.1970795639634,1983-Jul-20 19:06:29.888,-2.7394333,-46.137318,66.83280620614872,24.94084903324057,2526,325.95725694444445,3523.0,44.0,264.70247937852065,96679.93356821088,1983,2247.7024793785213,2512.4049587570416
127,Pioneer 10,65687543360807552,58.00892090625994,23.55728797697009,12.79096073586247,3.409193,12.208802,0.10280916,81.90811692397439,1979-Jul-16 07:41:23.341,47.172626,-79.52601,58.01241981363726,23.55138934128087,2238,289.4511805555556,2233.0,64.0,267.0204611721565,97526.55323851843,1979,2246.0204611721565,2513.040922344313
125,Pioneer 10,2609222147335623424,338.40849052612293,-9.020838302477644,11.342829574489608,3.1695747000000005,12.084403,0.05659690000000001,82.75129494219864,1974-Mar-13 18:21:40.955,121.28187,-43.61277800000001,338.4175788987016,-9.024106467617386,1179,3.3003472222222223,896.0,7.0,269.7692215115676,98530.51046488492,1974,2243.769221511568,2513.538443023135
182,Voyager 2,6449054065377678464,300.00124940510545,-55.337708832749385,6.394337719985187,1.3248873,12.9699335,0.014355425,77.1013975701842,2011-Apr-16 23:59:46.631,-8.328427,-1.0546162,300.00066791718564,-55.33778246568928,3538,266.55315972222223,2951.0,17.0,251.35055607880048,91803.2771022211,2011,2262.3505560788003,2513.701112157601
163,Voyager 2,6247408507631218176,239.44506971007104,-19.684180142332707,14.019633715374663,3.9239006,12.27786,0.26531140000000003,81.44742043218143,1983-Dec-20 23:27:21.392,-41.799774,-57.472813,239.4419867584032,-19.68841906244991,2194,9.420520833333333,1743.0,7.0,265.51859060891144,96978.01003399881,1983,2248.5185906089114,2514.0371812178228
224,Pioneer 11,2642556973363155584,356.11401170169364,-0.3524811390301158,12.307099610577026,3.4026098,12.09393,0.10780623,82.68610615306427,1975-Feb-24 03:11:34.645,226.29485,-24.633574,356.1309559633527,-0.3543256252111969,1088,3.3641550925925925,786.0,7.0,269.5567060589895,98452.89132098533,1975,2244.5567060589897,2514.1134121179794
230,Pioneer 11,693555755660444928,140.5736094210661,24.7051964824968,8.629910786576401,2.081931,12.138501,0.018023206,82.38249403428199,1977-Aug-21 08:15:40.745,93.48579,-156.56241,140.5805836462882,24.693516616076113,2461,4.3058796296296284,1695.0,7.0,268.56693055175924,98091.38571472453,1977,2245.5669305517595,2514.133861103519
152,Voyager 1,1189269297437549056,235.99908831595886,10.605662578814592,14.572873321988896,0.7535877,12.318778,0.28067935,81.17688271622859,1985-Mar-05 04:21:18.493,-91.73318499999999,-18.831242,235.99234498790005,10.604278289801071,2137,32.15487268518518,1943.0,7.0,264.6366376549052,96655.88553707756,1985,2249.6366376549054,2514.273275309811
124,Pioneer 10,4074571809416771968,285.2448573787065,-24.017277551630503,12.861731350501676,3.5457191,12.020661,0.12921584,83.19009832698076,1972-Dec-08 09:20:19.836,-61.30345,41.04479,285.24023918642143,-24.01418551161985,508,2.6748148148148148,315.0,7.0,271.19972054595723,99052.98593220543,1972,2243.1997205459575,2514.399441091915
226,Pioneer 11,3453015927730378752,94.14526972026421,36.10469880432229,11.176765001948018,2.9340258,12.107553,0.043401904000000005,82.59307549200362,1976-Jul-25 23:40:50.109,70.37827,-73.426956,94.15053349978943,36.099207005618034,1980,2.966203703703704,1337.0,7.0,269.25342610393176,98342.12135020003,1976,2245.253426103932,2514.506852207864
160,Voyager 1,4448892159318667776,252.12983653706038,12.527153670231321,6.0574801331107295,1.2529068,12.526438,0.10026586,79.83115544957175,1995-Apr-19 15:09:26.160,-118.07423999999999,2.2057278,252.1213007607227,12.527313125833444,2735,182.1020138888889,2851.0,18.0,260.2495667656039,95053.55176546916,1995,2255.249566765604,2515.499133531208
148,Voyager 1,149730638774998016,65.97721522102646,25.620079460963613,8.838865581358881,2.2317867000000002,12.107674000000001,0.015861183,82.59224928905712,1977-Sep-06 00:54:28.361,8.789172,-93.232315,65.97787258017654,25.61310643617949,1,6.5730208333333335,0.0,13.0,269.2507326823262,98341.13760489284,1977,2246.250732682326,2515.501465364652
162,Voyager 1,4447867448840239744,253.1317314599529,11.993077095064027,11.143424460069113,2.751399,12.543944999999999,0.13506289999999999,79.71973530556637,1996-Feb-10 01:15:45.936,-46.9488,49.368813,253.1283421929532,11.996641064543887,2767,331.2348958333333,2824.0,27.0,259.8863370961464,94920.88576099649,1996,2255.8863370961467,2515.7726741922925
168,Voyager 2,4073860116178606080,283.11044937721783,-26.150079226853446,10.639272943752877,2.6809196,12.389503,0.032380413,80.71349095377803,1990-Jul-06 09:01:51.709,-25.43393,-58.70845799999999,283.1085903958354,-26.15437026377557,2756,29.970462962962962,2321.0,7.0,263.12598050931643,96104.13312122274,1990,2253.1259805093164,2516.251961018633
149,Voyager 1,673814574140786048,117.803211561787,21.619848282132864,8.095783081934771,1.8632421000000001,12.109357000000001,0.016440611,82.58076873067398,1978-Jul-26 14:09:40.029,-134.09708999999998,-13.775726,117.79318357560268,21.618818112190514,621,3.8012615740740734,550.0,8.0,269.2133060619972,98327.46790608382,1978,2247.213306061997,2516.4266121239943
154,Voyager 1,1189694572217087616,238.6737748849021,11.89377968602235,9.898633917517946,2.4754677000000003,12.2876425,0.022562122,81.38257617062699,1986-Apr-30 19:39:25.744,3.3465678999999997,-128.11584,238.6740215152509,11.884337996295582,2239,31.342453703703704,2071.0,7.0,265.307198316244,96900.80111302497,1986,2251.307198316244,2516.614396632488
225,Pioneer 11,6769605685345091968,291.13468491841184,-24.9000451046284,12.62710147771523,3.415492,11.989642,0.10674637,83.40532503407758,1973-Oct-16 06:26:20.352,-57.937233,-138.31842,291.1303090225731,-24.910492048143936,305,2.818460648148148,227.0,7.0,271.90135961109286,99309.25258435556,1973,2244.9013596110926,2516.8027192221853
231,Pioneer 11,2631805501990084864,348.83133773086763,-6.881163004794503,9.12052377779492,2.3474035,11.991379,0.019177387,83.39324593092725,1974-Apr-20 02:36:21.424,14.317288,-82.47045,348.8324189335096,-6.887390948760169,759,8.092372685185186,684.0,13.0,271.8619817348228,99294.87020882667,1974,2245.861981734822,2517.7239634696452
165,Voyager 1,4447867173962332672,253.144787699212,11.983443829344704,10.639223797306547,2.5233097,12.496406,0.028680325,80.02301076717998,1996-Feb-10 01:15:45.936,-48.045494,53.70929,253.1413060661507,11.987335891270197,2767,309.44777777777784,2798.0,26.0,260.87501510100674,95281.99051549169,1996,2256.875015101007,2517.750030202013
232,Pioneer 11,2631947751306917504,349.68726178079237,-6.225187854161715,9.528265034416737,2.4010782,11.988365,0.023612566,83.41420915537641,1974-Apr-24 20:01:06.828,172.4004,-14.339823999999998,349.70028426283767,-6.226271030828303,767,6.945856481481481,557.0,11.0,271.9303218465271,99319.83075122557,1974,2245.930321846527,2517.860643693054
235,Pioneer 11,185146458061342336,75.51983378156922,34.82496986074554,5.451376293541183,0.88432026,12.031127,0.015687568,83.11773302648453,1976-Jun-08 20:05:09.962,-18.753433,-51.32685,75.51842225218675,34.821106602361695,1861,2.6693287037037043,1252.0,7.0,270.9638096663396,98966.82184253387,1976,2246.9638096663393,2517.927619332679
190,Voyager 2,6447511828520637824,301.0827696879054,-58.202664707600405,10.909699864719828,2.7324839,13.037136,0.033775046,76.703962743522,2018-Jun-24 08:18:36.401,91.13837,-121.72347,301.0891001365423,-58.2111195902045,3696,503.8984490740741,3225.0,28.0,250.05491854388168,91330.05844896736,2018,2268.0549185438817,2518.1098370877635
189,Voyager 1,4540603626782252032,259.3126580284618,12.428033270875629,13.3266976395261,3.5420399,13.128867000000001,0.10607966,76.16803404467983,2022-Mar-22 00:57:51.183,-67.19981,-32.620228000000004,259.30802295935496,12.425783308878474,3355,1647.1817013888888,9776.0,59.0,248.30779098565625,90691.93757960107,2022,2270.307790985656,2518.615581971312
126,Pioneer 10,6237850075092720512,232.64178825724144,-25.920467337668843,12.200145167850811,3.5143986000000003,11.921969,0.11382357,83.87875906190908,1972-May-13 10:26:12.410,-98.27346,-154.86923000000004,232.6343237061993,-25.93223073018481,87,3.9509490740740736,56.0,7.0,273.44475454182356,99872.96214885564,1972,2245.4447545418234,2518.8895090836468
233,Pioneer 11,2600813739536640000,334.56312432657637,-12.372086761629673,13.0663077509945,3.5735245000000004,11.964715,0.16752654,83.57909065685375,1974-Feb-22 14:18:58.232,-33.78148,56.06674200000001,334.5605675560776,-12.36784331828404,640,2.9474074074074075,423.0,7.0,272.4678355413432,99516.15225312019,1974,2246.4678355413434,2518.935671082687
129,Pioneer 10,6841874660486453120,324.520099566707,-14.412473229028276,8.287892063375589,1.9339075,11.962219,0.026069032,83.59652837659256,1974-Jan-20 13:53:44.784,30.899216,-13.843084,324.5224386793972,-14.413521169356466,1064,3.209398148148148,846.0,7.0,272.52468250769175,99536.91503910934,1974,2246.524682507692,2519.049365015384
165,Voyager 2,3882428407250225152,157.31079902408717,10.679282873506036,11.04917940964909,2.8634405,12.072295,0.0509704,82.83428994671577,1979-Oct-10 03:16:05.561,-38.762257,-2.19706,157.3078914241352,10.679118069585376,1253,4.505127314814816,779.0,7.0,270.0397852262934,98629.33115605141,1979,2249.0397852262936,2519.079570452587
133,Pioneer 10,149881718543835648,63.26136438520653,24.44180191126678,12.262697700308394,3.2453928,12.115989,0.106170684,82.53556702390131,1981-Jul-16 11:29:17.949,5.219007,-3.2775745,63.2617544569277,24.441556943375765,2401,325.7547222222222,2745.0,68.0,269.06594849791827,98273.64702937967,1981,2250.0659484979183,2519.1318969958365
153,Voyager 1,3813323208091601408,173.1627295107267,5.221694378127816,8.50116924628464,2.1044188,12.084404,0.01831176,82.75128841165028,1980-Jul-23 10:04:21.827,-300.4967,75.19451,173.14021150506375,5.227329150192606,1355,7.04144675925926,1407.0,7.0,269.76920022197993,98530.50268907592,1980,2249.76920022198,2519.53840044396
244,Pioneer 11,4399133966762658560,237.89363243182203,-4.649362409054041,9.905106532524938,2.659007,12.149758,0.02344184,82.30616380212003,1983-Nov-23 04:05:19.182,-218.49034,-20.075752,237.8773477210432,-4.650858712357045,3767,12.632789351851851,2590.0,8.0,268.31809399491124,98000.5006507014,1983,2251.3180939949107,2519.6361879898222
237,Pioneer 11,2631490526268372864,348.2873291373201,-6.804980739641839,12.325450561429687,3.709302,11.940216,0.23145251,83.75057826441443,1974-Apr-17 19:44:15.432,150.45618000000005,-0.70258135,348.29873986347366,-6.805034024016818,755,7.309409722222222,545.0,12.0,273.02688514199104,99720.33952926082,1974,2247.026885141991,2520.053770283982
234,Pioneer 11,4072756099106808320,278.62334778811,-27.24815761934451,8.151939481331855,1.98382,11.916581,0.017766032,83.91668609375213,1973-Sep-06 05:06:47.707,-10.860426,-61.09085500000001,278.6225224904181,-27.25279999171288,215,3.545185185185185,136.0,7.0,273.568396665632,99918.12119815542,1973,2246.568396665632,2520.136793331264
130,Pioneer 10,6842120813652344832,322.09194766231144,-15.332001563392348,11.655778638833661,2.9948015,11.9306135,0.056516834,83.81798626795592,1974-Jan-11 07:30:14.616,77.90059000000002,-9.8939905,322.0978604653261,-15.332752536109155,1044,3.262002314814815,832.0,7.0,273.24663523353627,99800.6010526968,1974,2247.2466352335364,2520.493270467073
240,Pioneer 11,128826375813389568,42.77080816997864,29.42280604343165,13.696271762328932,0.49124336,11.971838,0.17887731,83.52936284421202,1976-Mar-14 11:37:27.409,66.297874,-47.552803,42.775822976942464,29.4192091237746,1640,3.0553703703703703,1119.0,7.0,272.3057228721312,99456.94222181721,1976,2248.3057228721314,2520.611445744263
128,Pioneer 10,4075274122488841088,283.9108527245585,-24.081634417623164,11.099981462775967,2.6298704,11.878907,0.041214984,84.18282783543302,1972-Dec-04 23:05:34.959,-204.27579,-305.3403,283.8952803138209,-24.10491120755273,499,2.66425925925926,301.0,7.0,274.43601874351157,100235.01148588018,1972,2246.436018743512,2520.872037487024
238,Pioneer 11,2631947751306917632,349.6880967913022,-6.225113300865747,12.309465518408876,2.978197,11.908127,0.11655465,83.9762637892085,1974-Apr-24 20:01:06.828,173.77618,-15.462887,349.7013116417185,-6.2262891796967885,767,7.021712962962963,568.0,12.0,273.76261995281965,99989.05931156786,1974,2247.7626199528195,2521.525239905639
251,Pioneer 11,4171771210014622208,267.94831255886055,-7.294022323698632,12.972707429626773,3.813055,12.266036,0.121113636,81.52593040312719,1991-Feb-08 01:45:17.534,-7.878261599999999,14.631438,267.94773093581483,-7.292942138481402,4415,144.2109490740741,3373.0,19.0,265.77453311419464,97071.49047462846,1991,2256.7745331141946,2522.549066228389
239,Pioneer 11,4072326366182921984,282.41272500557596,-26.532616140068765,10.844137363731566,2.904317,11.862855,0.037133407,84.29673999857707,1973-Sep-19 07:44:29.961,-38.038544,-121.696236,282.40982131651856,-26.541905876042556,242,3.1938194444444443,150.0,7.0,274.8073723953612,100370.64469368172,1973,2247.807372395361,2522.6147447907224
166,Voyager 2,3813039259213045760,174.0680749848324,4.604007581683566,14.210885264199405,3.8894463,12.013655,0.27524933,83.23861674352219,1980-Aug-30 01:42:17.002,-71.08829,-6.27569,174.06271654507302,4.603534537410208,1477,4.676423611111111,1009.0,7.0,271.3578905838823,99110.75595685717,1980,2251.357890583882,2522.7157811677644
242,Pioneer 11,898518016000544768,112.90442129752572,36.43323276425989,8.484340120958842,2.088869,11.919692,0.057857916,83.8947849228836,1976-Sep-22 22:51:10.158,-50.47396,-101.08412,112.90058671756373,36.42555325702815,2099,4.652939814814816,1428.0,7.0,273.4969988486005,99892.04385946286,1976,2249.4969988486005,2522.993997697201
60,New Horizons,4070476570992911104,268.1983687064624,-21.851495472542087,10.636274196448873,2.4390774,12.659134,0.030336672000000002,78.99434566535163,2008-Feb-04 18:49:13.280,63.14524,40.74443,268.20288572711684,-21.848580867545305,881,0.00029215668938614546,1009.0,17.0,257.52156686904635,94057.17708325047,2008,2265.521566869046,2523.043133738093
155,Voyager 1,1165611999095731712,231.04732867219403,9.347658486038453,9.534229655179473,2.4250736,12.090479,0.022227747000000003,82.70970972376406,1984-Feb-15 08:52:12.163,-11.783833,13.065779,231.0464460832032,9.348637090615233,2026,46.02663194444445,1881.0,14.0,269.6336536994708,98480.99567719473,1984,2253.6336536994713,2523.2673073989417
159,Voyager 1,4456873033187645824,241.88766237296159,11.921947938289554,10.385097363727446,2.4619894,12.153275,0.031890858,82.28235090278815,1987-Apr-15 09:15:04.483,70.75041,-29.447826,241.89293407810558,11.919753742475375,2314,35.07770833333333,2158.0,7.0,268.24046394308937,97972.14705057397,1987,2255.240463943089,2523.4809278861785
132,Pioneer 10,6040170361314010368,241.20944711383143,-29.37226956906753,12.656758673655554,3.3987036,11.812105,0.09988014,84.65891429683293,1972-Apr-14 17:24:41.698,-53.247395,-34.814255,241.20536498691087,-29.37493854860631,21,3.0372916666666665,0.0,7.0,275.9880606076753,100801.87925634734,1972,2247.9880606076754,2523.9761212153508
245,Pioneer 11,3896915675536717824,176.87162613480115,4.520821992770104,10.937202105595293,2.6830893,11.963038,0.037667125,83.59080384449969,1979-Oct-31 10:52:00.074,-125.728455,19.92538,176.86210897140182,4.522330267922282,3012,6.570775462962962,2070.0,7.0,272.506020533069,99530.09893949813,1979,2251.5060205330687,2524.0120410661384
246,Pioneer 11,3896463776258433792,177.7892539329166,4.331091169166212,10.948750706301126,3.1330242000000004,11.960457,0.08383903,83.60884644261174,1979-Nov-07 14:29:07.386,-69.38795,-160.58517,177.78400039686568,4.318932861574412,3019,7.57724537037037,2084.0,7.0,272.56483940291423,99551.58194352039,1979,2251.564839402914,2524.129678805828
59,New Horizons,6255065407827891200,233.1908465397021,-18.510524973104644,10.22734293948573,2.7417154,12.578888000000001,0.0395288,79.49828353773185,2006-Oct-30 18:01:39.209,-46.206192,-28.272223999999998,233.1875201480881,-18.512560295344734,475,3.2252684542181066e-05,354.0,7.0,259.16440433300585,94657.20703858703,2006,2265.164404333005,2524.3288086660114
158,Voyager 1,1167176913379202304,230.16795089020698,9.454307080636736,8.525016210147895,2.01021,12.040678999999999,0.01504527,83.05179482236322,1984-Oct-01 10:31:14.576,-61.436752,20.748686,230.16333035036968,9.45586754934416,2082,16.864930555555556,1902.0,7.0,270.7488511209041,98888.310383399,1984,2254.748851120904,2525.497702241808
248,Pioneer 11,3651747667992161920,220.6836935989134,0.4542292688274094,13.326119520487595,0.3810196,11.992157,0.18675889,83.38783435422015,1982-Apr-17 21:04:19.372,-89.50556,24.392525,220.67693482117832,0.4560712063518214,3519,18.61118055555556,2418.0,7.0,271.8443399947577,99288.4267396853,1982,2253.844339994758,2525.6886799895155
61,New Horizons,6300344529308365952,215.3325901445387,-13.263741453168642,10.547964305245607,2.7934904,12.515984,0.07353082,79.8978357142204,2006-Aug-27 05:31:33.306,-79.12657,-63.7619,215.3268651798637,-13.268354753455734,335,3.7078564386145396e-05,242.0,7.0,260.4669444283585,95132.94678301367,2006,2266.4669444283586,2526.9338888567167
171,Voyager 2,3679089399733170176,194.3822152393798,-3.845150835852132,10.985483752262203,2.8322897,11.928732,0.05286527,83.83120744485491,1981-Oct-05 04:23:35.068,-58.016712,-111.80513,194.3778109658638,-3.853638396667924,1750,5.732824074074074,1296.0,7.0,273.28973627022697,99816.3432753377,1981,2254.289736270227,2527.579472540454
156,Voyager 1,3813323208091601536,173.16296782227408,5.221055250486058,9.646293862612755,2.4532213,11.903312,0.047819078,84.01023368374719,1980-Jul-23 10:04:21.827,-298.6872,72.562386,173.14024489682473,5.226575506145024,1355,7.04144675925926,1400.0,7.0,273.8733618090158,100029.50666712494,1980,2253.873361809016,2527.746723618032
145,Pioneer 10,3420282985533933824,74.99021516004134,25.854341186356866,9.30821269447596,2.2771597000000003,12.204921,0.018027734,81.93416564910792,1994-Aug-10 21:56:28.625,-86.39421999999998,11.90596,74.9838050547608,25.85522456095035,2934,2307.962939814815,4669.0,80.0,267.10538001609183,97557.56899707738,1994,2261.105380016092,2528.2107600321833
62,New Horizons,6310952896667249024,220.1861646192173,-14.971901811235965,10.949030176366005,3.1223516,12.457952,0.07092362,80.27001841598351,2006-Sep-14 00:25:33.289,24.236932999999997,-74.02172,220.1879263780894,-14.977282377532037,374,3.687266911008231e-05,263.0,7.0,261.6802600361063,95576.09817558744,2006,2267.680260036106,2529.360520072212
169,Voyager 2,3381544098513795456,103.17367253355759,25.18442755634768,8.531775042126657,1.9743958,11.819807,0.014192109,84.6037499215344,1978-Jun-06 19:49:52.607,18.623257,-3.670408,103.1750993256337,25.184146353701202,584,2.7680902777777776,267.0,7.0,275.8082247442021,100736.19600557238,1978,2253.808224744202,2529.6164494884038
136,Pioneer 10,65561030804295296,59.993616121419954,23.665049622698234,10.977436361338649,2.5405312,11.855215,0.040773757,84.35106355080252,1980-Jun-19 19:53:15.025,124.582954,-54.265182,60.00313234495978,23.660904596522602,2316,134.13652777777781,2590.0,27.0,274.9844671756162,100435.32679122208,1980,2254.9844671756164,2529.9689343512327
134,Pioneer 10,61950131537645440,48.96113975243309,21.14022874979559,10.72095063552786,2.5928087000000004,11.788344,0.03510182,84.82955430295749,1977-Jul-21 07:42:57.954,-14.819454,-102.204445,48.96000135255482,21.132377615327425,2021,48.025451388888904,1833.0,16.0,276.54434702764144,101005.05730837572,1977,2253.544347027641,2530.0886940552828
249,Pioneer 11,3651461313934510848,221.5438635059116,-0.21687315402843588,13.965830936322035,0.92429924,11.895159,0.2087429,84.06781443854067,1982-Mar-22 01:45:39.229,-69.26501999999999,-74.098045,221.53859048878482,-0.22251410019922788,3509,20.895208333333333,2410.0,8.0,274.06107506964247,100098.06705843622,1982,2256.061075069643,2530.122150139285
64,New Horizons,4093778898874614016,272.84210864942816,-21.814620122331416,13.281805612761898,3.7304172999999996,12.510781,0.33897486,79.93105921749469,2009-Jan-12 10:16:07.302,3.1758952000000003,-50.615623,272.84233852730625,-21.818283786066512,1030,0.000440664250042867,1512.0,20.0,260.57525304903265,95172.5054236287,2009,2269.575253049033,2530.150506098065
253,Pioneer 11,4356214118054274048,243.31552683982738,-5.261855396094959,10.113520817695218,2.6525621,11.928945,0.0289689,83.82971290104534,1984-Oct-30 15:06:25.243,30.363194,-46.16573,243.31783178645225,-5.2653599530976924,3880,12.2415625,2708.0,7.0,273.2848640574078,99814.56374832762,1984,2257.284864057408,2530.569728114816
157,Voyager 1,3417162567239574912,80.35030404249677,23.956023699034766,13.332535320568752,3.8195419999999998,11.799356,0.14671779,84.75038476391475,1978-Apr-06 00:48:28.920,94.54406999999999,-93.76858,80.35755994448105,23.9488273129798,351,2.744641203703704,354.0,7.0,276.2862543303621,100910.79153162145,1978,2254.2862543303618,2530.5725086607245
191,Voyager 2,6642281276770508928,296.63839310395804,-53.63312189711144,5.252444352633583,0.9277277,12.441487,0.012599118,80.37624239748365,2007-Jul-06 02:26:57.980,-117.21852,-114.90611,296.6298613291576,-53.64148536277494,3441,259.7036342592593,2834.0,17.0,262.0265502157967,95702.57720081758,2007,2269.026550215797,2531.053100431593
65,New Horizons,4090984524425844608,275.64882132971064,-21.627685362758736,10.641564706589213,2.588214,12.48581,0.03449969,80.09091741640005,2009-Feb-15 17:38:30.031,-32.262924,-58.22049300000001,275.64648140198784,-21.631907910768515,1050,0.002132876800411523,1396.0,70.0,261.09639077746414,95362.845767561,2009,2270.096390777464,2531.192781554928
247,Pioneer 11,6852048991337559680,299.85903827871056,-23.127875855959548,9.082713635545236,2.3372002,11.669954,0.021731002000000003,85.69013847862936,1973-Nov-10 07:43:38.890,73.68479,-85.02089000000002,299.8647560153895,-23.134473242568106,369,2.6702777777777778,276.0,7.0,279.3498514403317,102029.73974006675,1973,2252.349851440332,2531.699702880664
150,Pioneer 10,153279243832437376,74.08138811385308,25.695915830874323,12.402468771049753,3.0476618,12.062759,0.08155425,82.89977167650166,1992-Aug-02 22:37:29.725,121.23014,-80.24774000000002,74.0904889100796,25.689891600095496,2885,3328.029479166666,4433.0,150.0,270.2532556653954,98707.299099229,1992,2262.2532556653955,2532.506511330791
200,Voyager 2,6447620577093716352,301.715536584262,-57.79322834911501,14.333611426044016,3.6911945,12.640995,0.23533641,79.10769666249315,2017-May-12 19:58:48.960,-0.49723208,19.646656,301.7155009643103,-57.79182093199961,3673,1599.4062268518521,3108.0,66.0,257.89109111972766,94192.14212056932,2017,2274.891091119728,2532.782182239456
63,New Horizons,3678131518947878784,194.3902590898245,-4.712775350835765,10.556295085998716,2.936613,12.370747,0.06061032,80.83586474769473,2006-May-20 08:34:22.973,-121.0229,3.1930716,194.38140004083832,-4.7125416134443325,160,8.541157621742111e-05,158.0,7.0,263.5249190774848,96249.84144386057,2006,2269.5249190774853,2533.0498381549696
180,Voyager 2,4090114535852660608,276.3237299016861,-22.582541144695174,11.146915556358575,2.4866838,11.947185,0.05370548,83.70172861675617,1988-Feb-02 19:25:45.087,-21.939583,64.84540600000001,276.32206695533216,-22.57762608174099,2607,75.34487268518518,2200.0,15.0,272.86763529062506,99662.17511354793,1988,2260.867635290625,2533.73527058125
172,Voyager 2,67351276252754048,58.03097624168817,25.883957908436432,10.456877568398562,2.6185694,11.729962,0.03429647,85.25176554301031,1978-Jan-30 10:46:22.515,16.453209,-41.550217,58.03224643388688,25.880750220421238,266,2.893981481481481,120.0,7.0,277.92075567021357,101507.77680098881,1978,2255.9207556702136,2533.841511340427
135,Pioneer 10,2580094061386397184,19.0754756898388,10.251437444176325,4.256304857857728,0.7646704000000001,11.666744,0.016230581,85.71371584901355,1975-May-11 15:47:12.978,158.92203,-26.43673900000001,19.087810994123227,10.249385461676436,1603,5.521435185185185,1258.0,7.0,279.42671366778416,102057.81290002148,1975,2254.426713667784,2533.853427335568
68,New Horizons,4090288881521456896,277.3784340871761,-21.681975269298896,6.4292273168193255,1.2456455,12.444856,0.016690088,80.35448742112364,2010-Jan-17 00:52:40.004,10.620330000000001,-17.572979,277.3792068809021,-21.6832539760886,1158,0.0013439926000943072,1652.0,27.0,261.955628992863,95676.67393335328,2010,2271.955628992863,2533.9112579857265
173,Voyager 2,3381681537465771136,104.26407954526144,25.14176370156937,9.984834611913376,2.5500593,11.727119,0.035735544,85.27243238390291,1978-Jun-09 23:46:47.187,-4.1149883,-9.945509,104.26376179003272,25.14099571944595,592,2.7823148148148147,274.0,7.0,277.98812957152353,101532.38444470325,1978,2255.988129571524,2533.9762591430467
199,Voyager 2,6447922496114051328,300.86846963473863,-56.71981320767373,4.3939030305506845,0.7594223000000001,12.538717,0.016859265,79.75297460456876,2014-May-10 12:15:36.853,-15.346009,-110.83678,300.867361333566,-56.72781792913489,3609,426.37265046296295,3082.0,26.0,259.99469721089423,94960.463209307,2014,2273.9946972108937,2533.989394421789
174,Voyager 2,150508955568640000,65.52122449885358,26.010712103798994,12.924821719716446,3.459446,11.724575,0.10361686,85.29093774025736,1978-Feb-23 14:56:30.421,-43.377674,-95.27383,65.51787419190835,26.00335355888952,319,2.9426157407407407,155.0,7.0,278.048457033239,101554.4184468202,1978,2256.048457033239,2534.096914066479
250,Pioneer 11,3885568298926106368,158.71894755499875,13.978067508824315,12.06224660384685,3.1034212,11.723218,0.16783121,85.30081101077592,1978-Aug-30 04:11:33.063,-11.796428,9.141947,158.71803634365367,13.978773675625513,2764,5.312384259259258,1915.0,7.0,278.08064389512947,101566.17437625707,1978,2256.080643895129,2534.161287790259
161,Voyager 1,150197587618319744,63.380392579150076,25.177114833693928,9.165313815387565,2.323059,11.691108,0.018287642,85.53509396962154,1977-Oct-08 12:02:30.883,-17.985222,13.744543,63.37899950067082,25.178179442588487,31,3.849085648148148,101.0,7.0,278.8444063409662,101845.13097197449,1977,2255.844406340966,2534.688812681932
166,Voyager 1,3870290859738281856,160.45118606687976,9.8056039119478,9.325356398921917,2.6848497000000004,11.7256155,0.18153392,85.28336954936638,1979-Sep-28 19:39:36.243,-120.42213000000001,-79.7756,160.4418859995925,9.799442931102053,1173,4.760960648148148,1249.0,7.0,278.02378473093444,101545.40713512649,1979,2257.0237847309345,2535.047569461869
254,Pioneer 11,3652774444348896128,215.55029175146487,-1.3785372611797464,9.899480261768165,2.6445274,11.766759,0.02756551,84.98516940000279,1981-Nov-19 00:12:18.657,-128.66768000000002,-79.66618000000003,215.54038963437344,-1.3846682793508909,3447,7.805324074074074,2361.0,7.0,277.051652244009,101190.34546560187,1981,2258.051652244009,2535.103304488018
137,Pioneer 10,2580094061385878912,19.07539267611105,10.250199204586947,6.514687836108098,1.3030748,11.6380205,0.021106387,85.92526526939449,1975-May-11 15:47:12.978,158.62514,-20.76564,19.0877353239938,10.248583426721666,1603,5.521435185185185,1251.0,7.0,280.116364778226,102309.70107159928,1975,2255.116364778226,2535.232729556452
164,Voyager 1,869488576862431488,109.17718074289594,22.980870009990202,8.33414575331222,1.9748755,11.697934,0.018977422,85.48517944431406,1978-Jun-28 07:51:41.932,-11.376538,15.525832000000001,109.17630006639799,22.982071890138286,558,3.4424421296296286,515.0,7.0,278.6816849884638,101785.69862518652,1978,2256.681684988464,2535.363369976928
177,Voyager 2,6306068659858529280,226.94684558304334,-16.472639776538387,9.315510855590462,2.2023458,11.802008,0.024407953,84.73134635421422,1983-Jan-19 14:09:29.247,-2.1935215,-39.380108,226.94667727632603,-16.475661372946302,2054,49.101585648148145,1601.0,19.0,276.2241891147384,100888.12283226704,1983,2259.2241891147382,2535.4483782294765
66,New Horizons,4117849136843459840,263.14747215711554,-21.705924446665783,11.628760456717535,3.073389,12.33763,0.06543498,81.05284223637686,2007-Dec-27 09:18:04.282,-1.2747209,-73.49095,263.1473785952647,-21.71131852893456,845,0.0007577498070987654,1056.0,14.0,264.23226569058863,96508.19272083057,2007,2271.2322656905885,2535.464531381177
67,New Horizons,4126240570936259584,253.46384178955532,-21.889575221455708,12.65649536816975,3.4416094,12.335030999999999,0.11383174,81.06992483580568,2007-Jan-27 13:24:11.351,3.525357,-23.82069,253.46410059792737,-21.891323978823294,627,0.00011914477773491084,431.0,11.0,264.2879549647265,96528.53267131672,2007,2271.2879549647264,2535.5759099294532
69,New Horizons,4068983988285502464,267.3147411113227,-22.255783841955967,10.432061034035847,2.2131328999999997,12.334069,0.05013312,81.07624333605062,2008-Jan-25 18:19:01.420,107.51342,77.44628,267.32263465000574,-22.2500978055732,873,0.00024964447230795613,878.0,16.0,264.308553275525,96536.05599835275,2008,2272.308553275525,2536.6171065510503
175,Voyager 2,3866333687323402496,163.21019512190324,9.37908593548782,7.937549398115125,1.8099413,11.693278,0.015928499999999998,85.5192165327452,1980-Mar-01 22:48:04.149,-179.5118,-9.082813,163.19629328625126,9.378382540052392,1355,18.185497685185187,891.0,13.0,278.7926458967493,101826.22598732873,1980,2258.792645896749,2537.585291793499
138,Pioneer 10,6858437424473726976,312.05718925646875,-19.260406595143905,2.0361841843463253,0.52760696,11.539429,0.024125181,86.65940273561054,1973-Mar-02 16:28:37.865,37.574726,-24.74065,312.06013793183615,-19.26234811683447,707,8.511076388888887,668.0,14.0,282.50965291809035,103183.82563180332,1973,2255.5096529180905,2538.019305836181
169,Voyager 1,4457681483471741696,240.7407512489023,12.214293716966365,12.703656443143911,4.0302134,11.819754,0.13250792,84.60413219072916,1987-May-29 20:02:44.900,-72.11508,-62.27554,240.7352262382172,12.209522551045538,2323,47.31984953703704,2165.0,8.0,275.809470941777,100736.65116677462,1987,2262.809470941777,2538.6189418835543
262,Pioneer 11,6336451911344850048,227.75614570334884,-3.1922565384914012,10.841870312615004,2.8130740000000003,11.712497,0.036925193,85.37889236631233,1982-Nov-16 03:51:36.491,-48.013996,2.0212412,227.7524334824093,-3.1921002654362938,3616,8.894884259259257,2504.0,7.0,278.33518911417815,101659.14447206244,1982,2260.3351891141783,2538.670378228357
147,Pioneer 10,147940663906992512,68.66340786629051,25.01689942652525,5.316871205403917,1.1774302,11.749233,0.019083869,85.11193701540037,1984-Aug-20 00:51:42.507,-52.56791,-11.144047,68.65935626570149,25.016040514174275,2586,701.9850694444444,3610.0,84.0,277.4649146702052,101341.28543414574,1984,2261.464914670205,2538.9298293404104
139,Pioneer 10,2642624936925598592,355.6537960018952,-0.14451973968717333,9.819391558411834,2.3666077000000003,11.538843,0.025208566,86.6638003979386,1974-Sep-22 21:30:50.534,-105.984955,-33.878307,355.6454784140618,-0.1471784736311173,1380,22.54655092592593,1057.0,13.0,282.5239892972798,103189.06185093848,1974,2256.52398929728,2539.0479785945604
173,Voyager 1,4459028247777139072,247.88388809227203,11.328891323755851,11.301516231529774,2.7105818,11.874533999999999,0.037041694,84.21383350288656,1990-Jan-25 00:17:51.161,-49.546440000000004,-76.32676,247.88010966262448,11.323070617169034,2496,128.88695601851853,2395.0,19.0,274.53709721941016,100271.92938841737,1990,2264.53709721941,2539.07419443882
176,Voyager 2,615974352643104768,147.62827398096658,13.961102224877367,11.740156627539635,2.9879675,11.63798,0.06902669,85.92556099752304,1979-Aug-26 06:13:03.405,-58.9697,-13.93779,147.62368552318256,13.960017719431535,1174,3.714085648148148,744.0,7.0,280.1173288519251,102310.05318987713,1979,2259.117328851925,2539.2346577038493
252,Pioneer 11,2612404756756981504,331.50960021836863,-13.513097221321011,9.79581549049611,2.5627880000000003,11.527212,0.04037267,86.75124458536905,1974-Feb-12 06:51:17.778,135.74956,-101.18907,331.52026445034187,-13.521046446005045,615,2.8562152777777787,395.0,7.0,282.8090573483031,103293.18010589422,1974,2256.8090573483028,2539.6181146966064
260,Pioneer 11,3898806148342442496,180.1839510470152,7.277775092378565,10.73649740774614,2.538128,11.641978,0.036378354,85.89605454811014,1980-Apr-18 16:45:24.939,76.23085999999998,-123.91936,180.1898805660789,7.268136184825817,3094,51.98563657407407,2142.0,8.0,280.02113782683904,102274.92037987467,1980,2260.021137826839,2540.042275653678
167,Voyager 1,631050375046531584,140.49916677100376,16.597537236700234,9.707483897122934,2.6818228,11.612045,0.035432313,86.11747329525221,1979-Jul-01 11:50:19.861,0.011763352,-0.91341347,140.49916768835956,16.59746600486476,1012,3.8872800925925928,1200.0,7.0,280.7429629425222,102538.5597851268,1979,2259.742962942523,2540.4859258850447
178,Voyager 2,676913238425029376,123.0087719519074,22.075421439868908,10.087878137533837,2.4674501,11.589222,0.030091528,86.28706948053767,1978-Aug-06 13:35:59.364,-8.289588,-48.08013,123.00812422175964,22.07166456428033,728,3.2706828703703703,330.0,7.0,281.29584650655283,102740.49497805334,1978,2259.295846506553,2540.5916930131048
142,Pioneer 10,64672350529217792,54.572916807347745,22.50701287263684,12.44880376070121,0.026432037,11.587624,0.08589592,86.29897163113561,1978-Jul-24 07:11:14.699,-32.957096,-22.410656,54.570341257227724,22.505261511791453,2141,168.90570601851852,2079.0,26.0,281.3346475175021,102754.66665929247,1978,2259.334647517502,2540.669295035005
270,Pioneer 11,4360254445330660736,261.0998471839088,-7.068350056188648,10.807399546767217,2.7317839,11.786855,0.034966655,84.84027518135369,1988-Jan-25 15:35:58.469,24.154997,-27.827597,261.1017029554089,-7.070487984878207,4206,47.572106481481505,2960.0,13.0,276.579297091213,101017.82246959463,1988,2264.579297091213,2541.158594182426
255,Pioneer 11,2587316955132199424,22.439821106391676,14.38499379608104,5.6300502131725665,0.98261833,11.513549,0.024285877,86.85419351931624,1975-Jun-11 04:33:20.543,33.919216,-51.173183,22.442488898885564,14.380968955588127,1323,3.4745949074074085,884.0,7.0,283.14467087297095,103415.75958964393,1975,2258.144670872971,2541.2893417459422
141,Pioneer 10,6858437531849799552,312.05393533588943,-19.24846887344664,11.100974479162264,-0.1520729,11.464377,0.04417501,87.22671670907343,1973-Mar-02 16:28:37.865,33.655277000000005,-28.276983,312.05659372252467,-19.25070243562545,707,8.511076388888887,696.0,14.0,284.35909647157933,103859.31639527963,1973,2257.3590964715795,2541.718192943159
140,Pioneer 10,4112679469396621440,257.09202433519073,-24.670689862122288,12.138998624154079,3.0755138,11.434595,0.08958334,87.45390549924679,1972-Sep-23 17:31:32.000,-16.182215,-15.383124,257.09074279386454,-24.671908119938234,308,2.7199305555555555,203.0,7.0,285.0997319275445,104129.82608921637,1972,2257.099731927545,2542.199463855089
261,Pioneer 11,3887652324433152512,156.23869822402938,15.164621460488044,11.205339692269874,2.8892927000000004,11.546908,0.064983994,86.6032679234917,1978-Aug-12 16:41:58.386,-172.03278,-94.78824,156.22520670270995,15.157187775050142,2743,5.816898148148147,1894.0,7.0,282.32665343058295,103116.98689898613,1978,2260.326653430583,2542.653306861166
257,Pioneer 11,182366652145860352,78.66346593774325,35.13786335541623,14.248001051578848,3.83959,11.498013,0.24313581,86.97155236908766,1976-Jun-16 11:36:24.988,26.187252,-60.710648,78.66552838379269,35.13308192836722,1881,2.692384259259259,1259.0,7.0,283.52726072322577,103555.49670655097,1976,2259.527260723226,2543.054521446452
258,Pioneer 11,217023499173719552,56.88548572875875,32.327910921871315,7.664772089706648,1.634119,11.494726,0.06325850000000001,86.99641768329359,1976-Apr-23 02:27:46.586,159.93556,-217.04413,56.89808547671314,32.310812152363404,1738,2.699363425925926,1196.0,7.0,283.60832164753714,103585.10339854645,1976,2259.6083216475367,2543.2166432950744
168,Voyager 1,3702755631607686784,192.8091756585769,2.371320921685045,10.60886356620138,2.6570997000000003,11.596945,0.04110736,86.22960757969516,1981-Feb-24 15:14:31.924,-55.959766,15.541067000000002,192.80480599753983,2.372534457764016,1535,17.23521990740741,1498.0,7.0,281.10852070980616,102672.07610404963,1981,2262.1085207098067,2543.2170414196125
275,Pioneer 11,4169730280198078976,262.71000461199014,-6.403087441021682,11.99821928405917,3.03201,11.764265,0.06577192,85.00318505777447,1989-Jun-12 16:06:10.173,-53.347393,-23.430662,262.70589818744617,-6.404891020178577,4303,33.39855324074074,3021.0,7.0,277.1103832883448,101211.79639223506,1989,2266.110383288345,2543.220766576689
256,Pioneer 11,2587316959427677824,22.440408627912174,14.385364318382043,5.796927448320737,1.0227518,11.47382,0.021335758,87.15493386679205,1975-Jun-11 04:33:20.543,36.538494,-49.31591,22.44329238097559,14.381472124382816,1323,3.4745949074074085,891.0,7.0,284.1250844057421,103773.84582835324,1975,2259.1250844057417,2543.2501688114844
195,Voyager 2,6659286495404790784,294.8862637777858,-48.58186753658914,10.999606498170225,2.7545853,12.021303,0.041505657,83.18565676999663,2001-Apr-05 19:21:35.925,62.720802,-120.61048999999998,294.89098849153606,-48.59095303955355,3251,123.03068287037036,2679.0,12.0,271.18524107018897,99047.69744847582,2001,2272.185241070189,2543.370482140378
179,Voyager 1,4458939977609643264,246.26065201038347,10.840279800246144,9.003105105391167,2.1261023999999997,11.760562,0.018065573999999997,85.02995051104689,1989-Jan-13 05:52:55.328,119.45447,-15.919899,246.26984993340702,10.839053977485776,2435,151.23337962962964,2265.0,28.0,277.19763866601284,101243.66554637453,1989,2266.197638666013,2543.395277332025
185,Voyager 2,4111621636130583808,261.1140558913036,-23.04536667880043,11.32552785589009,2.9030876,11.69676,0.050811797,85.4937593671458,1986-Feb-03 10:09:22.477,-12.448749,-58.80426800000001,261.113092116524,-23.049919270566345,2435,225.201875,1964.0,36.0,278.7096555368953,101795.91458829565,1986,2264.7096555368953,2543.4193110737906
259,Pioneer 11,130694278565546880,36.006629993486634,27.902431929484482,7.918367115438918,1.806737,11.479852,0.022634206,87.10913905108345,1976-Feb-20 18:02:49.783,-2.0057285,-34.488342,36.006471777155284,27.899711412208,1592,3.5761458333333334,1077.0,7.0,283.97579330653195,103719.31874727775,1976,2259.975793306532,2543.951586613064
154,Pioneer 10,149541454054881920,65.02837850804501,24.540491709008432,10.725972548100316,2.887002,11.581475,0.03794948,86.3447857664041,1982-Jul-11 20:09:32.961,42.21496,-55.659195,65.03167929828533,24.536139713049263,2469,568.6197569444445,2931.0,93.0,281.48400159847733,102809.21674382787,1982,2263.484001598477,2544.968003196955
214,Voyager 1,4541329270096435328,259.07695472175806,12.347352716310489,12.205332801860099,3.2861547,12.418422999999999,0.05841208,80.52552439550718,2020-Mar-08 05:05:37.757,-18.143967,-62.714130000000004,259.07563165655364,12.342779577192376,3324,8203.371319444444,7392.0,306.0,262.5132095293534,95880.32464850103,2020,2282.513209529353,2545.026419058707
194,Voyager 2,6714368351465580160,290.11632315725484,-40.84759655100157,11.884998852402914,3.255867,11.870336,0.31085724,84.24361664854575,1996-Jan-06 10:04:49.397,108.36492,-75.94625,290.12459002844867,-40.85339028817114,3049,40.98585648148149,2527.0,7.0,274.63419027425914,100307.39165577039,1996,2270.6341902742597,2545.2683805485185
70,New Horizons,4090298085576101504,277.54732065019067,-21.475642484661197,7.500604575006758,1.6350917999999999,12.169378,0.013644337,82.17346662572787,2010-Jan-20 00:00:00.000,-68.02354,-56.056034,277.5422588352476,-21.479813765439047,1160,0.0015121446062671474,1712.0,30.0,267.88550119987286,97842.50045824156,2010,2277.885501199873,2545.771002399746
143,Pioneer 10,6858437531847968128,312.0540833000065,-19.24865647236659,12.771993120288627,-0.08871937,11.382911,0.14016582,87.85099205779028,1973-Mar-02 16:28:37.865,40.37207,-19.508009,312.05729506039717,-19.250208412853752,707,8.511076388888887,682.0,14.0,286.3942341083963,104602.63006575068,1973,2259.394234108396,2545.788468216793
144,Pioneer 10,6858614175264577408,312.99673306909864,-18.29986213725961,12.026958786241488,2.2723637,11.381186,0.23707719,87.86430879472648,1973-Dec-06 22:34:10.572,-4.252697,62.38075300000001,312.996394698684,-18.29489874552172,972,3.5684490740740733,769.0,7.0,286.4376466708083,104618.48607004604,1973,2259.437646670808,2545.8752933416167
266,Pioneer 11,703644565119935360,130.38708340165925,27.99744161081664,11.149758263801914,2.9521723,11.460393,0.04159625,87.25704294707548,1977-Jul-07 20:59:28.315,-19.332216,-64.04941,130.3855558441037,27.99238067234353,2385,4.032222222222222,1674.0,7.0,284.45796000746606,103895.42531312689,1977,2261.457960007466,2545.9159200149325
146,Pioneer 10,82712106524911104,37.72681210472968,17.703490075606833,1.2490238018172768,1.1410189,11.427224,0.107315846,87.51031624695497,1976-Jun-11 13:08:55.132,33.02936,-82.91038499999998,37.72942953355732,17.696919799318646,1849,21.6346875,1433.0,14.0,285.2836309650732,104196.99337368332,1976,2261.283630965073,2546.567261930147
269,Pioneer 11,3652565434060371072,217.23963779259952,-1.625394056268176,8.62801530918965,2.0870152,11.523926,0.020874267,86.77598406847169,1981-Dec-03 18:36:10.880,111.20194,-48.833836,217.2483761009885,-1.6292314453094745,3460,8.559131944444445,2382.0,7.0,282.8897080632176,103322.63697300963,1981,2263.8897080632173,2546.7794161264355
263,Pioneer 11,2607392078950530432,344.6582665274671,-8.4565953649799,4.220866731601136,0.73294544,11.381701,0.09464668,87.86032586486714,1974-Apr-01 15:34:08.087,236.83566,-71.35783,344.67710975775134,-8.462272769878101,724,9.247037037037037,710.0,13.0,286.42466231946685,104613.74366556207,1974,2260.4246623194667,2546.849324638933
156,Pioneer 10,150030904230676864,62.4554966491789,24.093539954807593,9.550533989608825,2.3782978,11.522048,0.32418457,86.79012622599241,1981-Jun-21 14:14:33.291,1.5540047,-24.333328,62.45561878360221,24.091627517173748,2394,351.8591435185185,2643.0,64.0,282.93581149673525,103339.47579106758,1981,2263.9358114967354,2546.871622993471
181,Voyager 2,122228004671714176,49.51182778769263,29.53602372066668,8.927031540255559,2.3387384,11.437234,0.04522732,87.43372799483423,1977-Dec-06 15:34:21.258,58.216896,-33.92119,49.51643717805511,29.53333797118029,191,5.511886574074074,71.0,7.0,285.0339532631596,104105.8010898364,1977,2262.03395326316,2547.06790652632
153,Pioneer 10,65731420746465664,59.059277614893205,23.53341345564669,8.468481800392398,1.9215622,11.471581,0.015274036,87.17193907135568,1979-Aug-24 18:22:38.817,71.49899,-97.507614,59.064921680821115,23.525716292649268,2246,105.20390046296295,2567.0,23.0,284.1805213726195,103794.09362613557,1979,2263.1805213726198,2547.3610427452386
152,Pioneer 10,61314888695975680,50.00054081124009,21.396303863461913,13.301100165682746,3.6187172,11.439657,0.19674353,87.41520672593964,1978-May-12 13:46:36.411,20.895376,-29.071798,50.002194876462184,21.394002557657245,2107,65.18238425925927,1858.0,10.0,284.9735739265633,104083.74814093797,1978,2262.9735739265634,2547.9471478531273
183,Voyager 2,153705819984328064,74.5118665572385,26.25942804199768,6.763788110146183,1.463789,11.439313,0.021889389,87.41783756533664,1978-Mar-21 02:00:19.071,1.1111699,25.43719,74.51195451941928,26.2614416949564,382,2.7297569444444445,169.0,7.0,284.98215046299737,104086.88063510518,1978,2262.982150462997,2547.9643009259944
264,Pioneer 11,2612697020691556736,333.8957971370126,-12.67804099767992,12.341703336507594,3.1125832,11.356817,0.08615170400000001,88.05283895870558,1974-Feb-20 02:13:31.153,-74.021034,-167.95937,333.8898949365141,-12.691433540259226,634,2.9230555555555555,409.0,7.0,287.0522550053802,104842.96561816506,1974,2261.0522550053797,2548.1045100107604
170,Voyager 1,661035564669520384,130.76570131826497,19.203757434753832,12.085285256448342,3.1522007000000003,11.433096,0.0659551,87.46537297920419,1978-Sep-18 20:50:43.811,91.88198,-142.15974,130.77297881381944,19.192497698113307,720,11.935891203703706,1111.0,17.0,285.1371159122056,104143.48021577399,1978,2263.137115912205,2548.274231824411
265,Pioneer 11,6834734672493855872,320.405707981426,-17.398377232075088,10.007501206044001,2.5022297000000004,11.347423,0.02853389,88.12573879272706,1974-Jan-08 10:45:46.859,97.640884,-23.043861,320.41349999897665,-17.400216197109913,526,2.66863425925926,360.0,7.0,287.2899084642902,104929.76616749736,1974,2261.2899084642904,2548.579816928581
267,Pioneer 11,2583651904920127232,18.99930105737463,12.451151154741616,13.915720088668824,0.7558421999999999,11.366189,0.19279745,87.98023680029213,1975-May-27 19:20:43.608,87.77489,-73.85576999999998,19.00629417531461,12.445266987852756,1293,3.2948842592592587,870.0,7.0,286.8155719689523,104756.51950594013,1975,2261.815571968952,2548.631143937904
171,Voyager 1,63546622421190656,55.907363028577464,21.22312309463892,11.13874463515656,2.9428767999999996,11.416835,0.04787004,87.58995069840927,1978-Jan-18 17:36:01.553,43.069054,-41.24204,55.91077916383586,21.219851873874045,174,3.9614583333333333,151.0,7.0,285.5432392768142,104291.81271346363,1978,2263.543239276815,2549.086478553629
268,Pioneer 11,704396562353989888,130.0313990948284,28.141114682563682,10.973403054009507,2.6532736,11.393992,0.045139298,87.76554896531624,1977-Jul-06 03:27:21.523,-10.757023,-80.56166,130.03054416275188,28.13471191212821,2382,4.03556712962963,1660.0,7.0,286.11568962693093,104500.89447934025,1977,2263.1156896269313,2549.231379253861
172,Voyager 1,3368265399663348352,106.97001043148798,23.18239371562932,9.799637416985655,2.274043,11.413252,0.024181379,87.61744775211733,1978-Jun-21 12:03:36.973,1.0671129,-83.94609,106.97009509892712,23.17573322040555,542,2.9723032407407417,480.0,7.0,285.6328796719025,104324.55297136566,1978,2263.6328796719026,2549.265759343805
184,Voyager 2,3869530547445366400,160.4113338686079,9.605139774390278,12.951219578594744,3.695671,11.427182,0.1263466,87.51063759293001,1979-Oct-27 00:32:13.279,10.801495,-122.66725,160.4121898417689,9.59541890899194,1278,4.65537037037037,842.0,7.0,285.2846785529518,104197.37599468011,1979,2264.284678552952,2549.569357105904
71,New Horizons,4126278916405269760,253.75402914166642,-21.54147104835064,13.953926241639538,3.8961562999999995,12.009619,0.22694355,83.26658989384418,2007-Jan-31 05:30:12.170,-44.296177,-8.679909,253.7506890954929,-21.542125535894183,631,0.00040119357638888887,578.0,34.0,271.44908305393204,99144.06309461816,2007,2278.449083053932,2549.898166107864
148,Pioneer 10,6854045223417335168,303.44467864841727,-21.023539641204067,12.67210418956326,3.2599316000000003,11.279663,0.10716563,88.655130244689,1973-Jan-31 06:24:19.724,31.918858,-17.434078,303.44724116484235,-21.024939287531687,642,2.4830439814814813,413.0,7.0,289.01572459768613,105560.10325205886,1973,2262.0157245976857,2551.0314491953727
187,Voyager 2,3866251223951416576,163.6152460838381,9.035243538148496,9.574603615038503,2.4279413,11.415894,0.022674272,87.59717276703128,1980-Feb-25 02:07:54.819,63.44506,-189.69255,163.62027881061536,9.020196334029453,1351,19.92289351851852,929.0,14.0,285.566783220522,104300.41190346344,1980,2265.5667832205218,2551.1335664410435
276,Pioneer 11,3712044473342794112,203.32441096805786,2.9897191364562943,13.481232527978479,3.761688200000002,11.42551,0.17446232,87.52344222903255,1981-Apr-05 14:18:59.681,-226.40842,-43.481888,203.30646642498382,2.9862728749608856,3317,26.250034722222214,2244.0,13.0,285.3264216666461,104212.62224952584,1981,2266.326421666646,2551.6528433332924
174,Voyager 1,663735419768612736,126.72333011492408,19.918013866718873,11.805312607473027,3.0621157,11.36378,0.06034788,87.99888752627079,1978-Aug-29 22:59:35.779,-25.011726,-21.84685,126.72133698184216,19.916272936177077,688,14.302337962962966,885.0,21.0,286.8763733356428,104778.72659711016,1978,2264.876373335643,2551.752746671285
217,Voyager 2,6443419480601801984,304.00550967071763,-59.708959640394404,11.311670098680096,2.8518248,12.369487,0.038474772,80.84409769453354,2025-May-20 21:37:56.991,-15.052307,-117.51846,304.00440770816584,-59.71756303550311,3813,861.2749537037038,3460.0,39.0,263.5517584841793,96259.64426876168,2025,2288.551758484179,2552.1035169683582
77,New Horizons,4091573248547219840,278.6234573504763,-21.508377103658454,11.092572306201674,2.833518,12.025663,0.22213149,83.15549577147084,2010-Feb-05 23:07:28.763,-21.767908,-96.5606,278.62181818386546,-21.51564830818597,1168,0.0009836636766975308,1925.0,30.0,271.0869162149949,99011.78527836474,2010,2281.086916214995,2552.173832429989
72,New Horizons,3619803629685075840,207.0852348620924,-8.039467983415719,9.887568728887839,2.7829962000000004,11.934892999999999,0.2820635,83.78793416543597,2006-Feb-17 17:29:24.815,-60.055195,62.36775600000001,207.08067819280154,-8.034735849273341,34,5.378180191186557e-05,21.0,7.0,273.14866537932124,99764.8185431433,2006,2279.148665379321,2552.2973307586426
149,Pioneer 10,6050326889510420608,243.69503426218682,-23.69930730339621,14.037347172498245,3.7205238,11.232774,0.29753593,89.02520601877146,1972-Aug-15 02:22:46.731,-40.797684,-18.375784,243.6917452616764,-23.700788710113173,212,3.122164351851852,133.0,7.0,290.22217162119495,106000.74596292524,1972,2262.2221716211952,2552.4443432423896
73,New Horizons,6258004677286104832,231.31884456910402,-18.02508983157021,11.948575028827696,3.1385784,11.9297085,0.06318596,83.82434504636025,2006-Oct-24 02:15:56.139,-27.129051,-142.2874,231.3167852662525,-18.035890535393,461,3.838600608710563e-05,347.0,7.0,273.2673648511344,99808.17233822834,2006,2279.2673648511345,2552.534729702269
175,Voyager 1,3417163018212555648,80.4452101083738,24.01214309373319,5.4706899175442025,1.2233391000000002,11.343325,0.0175013,88.15757547834944,1978-Apr-06 10:13:27.363,10.697942999999999,-46.079853,80.44606414275215,24.00846446321135,352,2.744085648148148,361.0,7.0,287.3936960594192,104967.67354874227,1978,2265.3936960594187,2552.7873921188384
151,Pioneer 10,6834102350228123520,317.8992214177782,-17.695451853398286,14.50927020245939,3.661419,11.244418,0.32293624,88.93301433418257,1973-Mar-28 17:40:08.510,-22.70716,-35.43377299999999,317.8973927226928,-17.698305471548164,753,8.207974537037037,627.0,13.0,289.9216267294352,105890.97494665891,1973,2262.921626729435,2552.84325345887
178,Voyager 1,3870290864031963264,160.45219720596734,9.805185280773816,10.151978005691863,2.759986,11.351195,0.039892223,88.09644891603855,1979-Sep-28 19:39:36.243,-120.74836,-78.66658000000002,160.44256434949915,9.798909552656944,1173,4.760960648148148,1256.0,7.0,287.1944234662857,104894.89122682619,1979,2266.1944234662856,2553.388846932571
176,Voyager 1,660212752014880256,132.2715515765222,18.458191434067725,13.992490735686829,0.57650185,11.326711999999999,0.18036504,88.28687711744747,1978-Sep-26 20:06:30.671,-24.54285,-127.02493,132.26958940664696,18.448035951243046,731,13.252314814814815,691.0,17.0,287.8152194028788,105121.63073470745,1978,2265.815219402879,2553.630438805758
177,Voyager 1,3404690703766892672,84.32158951721516,24.0982723537758,9.59067132785181,2.2532834999999998,11.323269,0.025694616,88.31372015279987,1978-Apr-17 09:20:13.792,46.110878,-52.578044999999996,84.32527714448473,24.094067527483805,380,2.739386574074074,368.0,7.0,287.90272769812765,105153.59226446413,1978,2265.9027276981283,2553.805455396256
75,New Horizons,6258245710844705280,230.19605067213016,-17.813166588985904,12.318567276969626,3.2389688,11.89904,0.11321384,84.04039160545027,2006-Oct-19 20:39:13.640,-194.08983999999998,-116.81902,230.18127979367185,-17.822056902662126,452,3.8080847050754456e-05,333.0,7.0,273.97167663376786,100065.41517371738,2006,2279.971676633768,2553.943353267536
155,Pioneer 10,6834157875566540416,317.63206222884634,-17.528440450640662,12.247876715351904,3.3309145,11.219709,0.0833346,89.12886819726576,1973-Mar-27 10:26:42.039,-11.78668,3.649399,317.631110911667,-17.52814590324161,751,8.111377314814815,491.0,13.0,290.56011032308635,106124.17469440406,1973,2263.5601103230865,2554.120220646173
189,Voyager 2,3421649949069573120,77.6486859338573,26.412926546087718,13.26935186655251,3.593195,11.314153,0.14664976,88.38487732672024,1978-Mar-29 15:01:58.150,-107.44519,-87.67347,77.6400862914998,26.40590938245946,404,2.1182523148148147,197.0,7.0,288.134700085108,105238.31785908484,1978,2266.134700085108,2554.269400170216
188,Voyager 2,227608665117141120,65.79364286989927,39.94908406392846,8.468499398102193,2.0602894,11.284186,0.016739557,88.61959274790158,1977-Oct-15 00:24:06.832,120.503784,-202.42325,65.80331330204346,39.932839592434675,56,2.75894675925926,14.0,7.0,288.8998723581592,105517.78938009404,1977,2265.899872358159,2554.799744716318
76,New Horizons,3628733966205106688,197.98938720905488,-6.4696336545671675,9.220868429696926,2.2660055,11.8795185,0.020132795,84.17849589188941,2006-Jun-14 21:29:42.848,-55.753426,-37.201218,197.98513721654518,-6.472469442586907,191,5.140107917524005e-05,179.0,7.0,274.42189660755946,100229.85351694502,2006,2280.42189660756,2554.843793215119
196,Voyager 2,4078183529020396800,281.92246805831815,-23.43338962794125,13.475974568346386,3.0875263,11.509843,0.19789712,86.88215912824195,1989-Nov-23 12:58:13.528,6.462528,-77.75697,281.9229765086147,-23.43950728881939,2710,27.756134259259266,2279.0,7.0,283.23583875806867,103449.05774799704,1989,2272.235838758069,2555.471677516138
291,Pioneer 11,4171051618309403136,272.1318499578011,-7.4667200505047475,13.438713935175247,3.615635,11.604196,0.16744323,86.17572772120306,1994-Apr-26 06:57:35.789,-162.97808999999995,-245.5068,272.119131641376,-7.485878658063086,4585,96.62905092592592,3675.0,13.0,280.932872371122,102607.9223048286,1994,2274.9328723711224,2555.865744742244
180,Voyager 1,3419381381704819712,74.20289390535959,23.63802522421902,10.157195262146523,2.5758457000000003,11.281461,0.029480503999999998,88.64100324367901,1978-Mar-19 15:16:21.688,-26.460017999999998,-58.10621999999999,74.2007699751242,23.63336107178697,307,2.7903356481481483,298.0,7.0,288.9696705743936,105543.2824805915,1978,2266.9696705743936,2555.9393411487868
272,Pioneer 11,2446993162322393088,354.8210613047396,-4.406994932082752,11.405682091685955,-0.15025139,11.200474,0.05807987,89.28193745727805,1974-May-26 17:35:22.480,24.500607,-32.29264000000001,354.8230421743473,-4.409605786242255,810,12.52130787037037,645.0,13.0,291.05911611072634,106306.43156828173,1974,2265.059116110727,2556.118232221453
273,Pioneer 11,2633169270071406336,353.5915725361728,-4.619333150109241,13.97631585890734,3.981676,11.198245,0.2550617,89.2997068439666,1974-May-17 17:29:19.286,178.17049,-196.83086,353.6059804547544,-4.635250056487782,800,11.111469907407407,617.0,13.0,291.11704431133114,106327.58926427057,1974,2265.117044311331,2556.234088622662
271,Pioneer 11,6770064284773325952,288.27501954775386,-25.50093457957665,8.0918455732957,1.8411274,11.178736,0.017990083,89.45555417730145,1973-Oct-07 15:36:56.080,-10.579534,-12.590965,288.27416253106617,-25.501954536389718,284,2.9022569444444444,213.0,7.0,291.6251066180027,106513.15394115931,1973,2264.6251066180025,2556.250213236005
158,Pioneer 10,2641774155443934336,356.31690575718244,-0.7934656752105564,10.003248498924409,2.640499,11.196656,0.030386684,89.31237859911955,1974-Jun-12 22:45:27.330,30.44383400000001,-32.799023,356.3193679749003,-0.7961183744055975,1333,7.3066319444444465,1037.0,7.0,291.15835423312967,106342.6773001083,1974,2265.1583542331296,2556.3167084662587
191,Voyager 1,1164941331362671360,235.81586173042282,9.659748349627089,14.245071894887285,3.7186928,11.409904,0.28202078,87.64315997014748,1985-Jan-24 06:28:23.487,-174.16422,-23.011906,235.8020390457384,9.657921991003956,2128,52.6115625,2013.0,15.0,285.7167015026808,104355.16805683912,1985,2270.716701502681,2556.433403005361
78,New Horizons,6258245710846394368,230.196816599522,-17.81442160070805,8.871200923906226,2.2900286,11.835707000000001,0.021745706,84.49009631898053,2006-Oct-19 20:39:13.640,-192.51355,-117.0065,230.18208728438518,-17.8233738309116,452,3.8080847050754456e-05,326.0,7.0,275.4377139998765,100600.8706613149,2006,2281.4377139998765,2556.875427999753
181,Voyager 1,3427727155994477568,87.64397779474552,24.173032059005237,8.602758831920644,1.8884735000000001,11.262022,0.01695552,88.7940015002008,1978-Apr-26 09:32:09.003,-51.737297,-38.473015000000004,87.63981770393906,24.169938522148872,403,2.747337962962963,382.0,7.0,289.46844489065467,105725.4548118627,1978,2267.4684448906546,2556.9368897813088
157,Pioneer 10,4113135633609628800,255.09604620083275,-24.64753222335732,12.084757169704387,0.06891823,11.146278,0.07417793,89.71604384773079,1972-Sep-18 05:56:41.929,19.46048,-37.84451,255.09762722716584,-24.650606822046576,294,2.748854166666667,196.0,7.0,292.47430294360237,106823.31440712133,1972,2264.474302943602,2556.9486058872044
183,Voyager 1,3713131207442866048,202.66416229656048,4.101988659522822,9.442288963741696,2.4291945,11.311727000000001,0.02675762,88.40383418042265,1981-Oct-15 04:03:45.447,-61.41,-46.201446999999995,202.65924614068703,4.098290019019636,1662,7.545127314814817,1613.0,7.0,288.1964994281778,105260.88945114768,1981,2269.196499428178,2557.392998856356
159,Pioneer 10,6854042199759594752,303.5987544233345,-21.08166134341144,10.830240618542524,2.681116,11.155329,0.039778996,89.64325681081215,1973-Jan-31 16:51:04.723,68.83230999999999,-57.646664,303.60434202502563,-21.086340927444386,643,2.488587962962963,420.0,7.0,292.23701720324766,106736.64816331417,1973,2265.2370172032474,2557.474034406495
165,Pioneer 10,65677579036713600,57.71066227787882,23.343851777929807,12.61860851692709,3.220028,11.2617035,0.11027705,88.79651295920179,1979-Jul-07 03:33:50.444,76.74645,-84.75112,57.716833478526276,23.33703691991207,2235,155.4848726851852,2502.0,32.0,289.4766322469978,105728.4451618935,1979,2268.4766322469973,2557.9532644939954
161,Pioneer 10,60479908396340480,48.190149381238214,20.940688412041983,13.404389700000072,3.6275024,11.214841,0.2024357,89.16756019096887,1977-Jul-06 21:44:30.523,18.5113,-52.339115,48.19164409911669,20.93646222507452,2015,87.224375,1658.0,38.0,290.6862462225585,106170.24457032727,1977,2267.6862462225586,2558.3724924451167
274,Pioneer 11,4052158569827714304,274.7679476105093,-28.0446885918994,9.31237652162256,2.07798,11.136136,0.031418752,89.79775346330014,1973-Aug-21 21:19:39.460,52.738037,-1.3534623,274.7722361052317,-28.044798651287532,188,4.310150462962963,101.0,7.0,292.7406762903584,106920.60460829052,1973,2265.740676290359,2558.4813525807167
186,Voyager 1,3713131207442866176,202.6649896814412,4.102273454066584,12.403304046094096,3.2068232999999995,11.28931,0.14866175,88.57936930315857,1981-Oct-15 04:03:45.447,-57.823036,-45.0561,202.66035148730515,4.098659341981787,1662,7.545127314814817,1620.0,7.0,288.76874392829694,105469.89603237117,1981,2269.768743928297,2558.537487856593
184,Voyager 1,3699537189274433408,181.9806858017527,1.3649324607514712,11.71480997328024,2.9897156000000003,11.256554,0.08795913,88.8371371115595,1980-Sep-30 04:52:32.014,-12.164499000000001,-5.7042418,181.97970720394542,1.3644735714588525,1430,6.877199074074074,1435.0,7.0,289.60906698368393,105776.81562512073,1980,2269.609066983684,2559.218133967368
197,Voyager 2,4114604237568475776,260.2665952627886,-23.16630734288113,4.5328683390337225,0.76243687,11.373988,0.023720335,87.91990871413897,1986-Jan-18 19:28:39.039,-81.98337,-47.33965300000001,260.26006804008665,-23.17007635683733,2428,15.031608796296293,1957.0,7.0,286.61890240809305,104684.68791553189,1986,2272.618902408093,2559.2378048161863
160,Pioneer 10,6836190318514150400,319.9639000515498,-16.088589797992373,7.203180659912663,1.5862969999999998,11.138821,0.018819336,89.7761110968416,1974-Jan-03 06:53:06.328,-2.8394063,-54.53103,319.96366921542773,-16.093023024551705,1027,3.3240972222222216,818.0,7.0,292.6701221757036,106894.835423454,1974,2266.6701221757035,2559.340244351407
281,Pioneer 11,3650490445165133056,221.77271921444404,-1.3028362106348914,6.898653309478098,1.452261,11.27834,0.06675667,88.66552789540036,1982-Feb-04 10:01:25.224,-117.73626000000002,-47.797226,221.7632659787793,-1.3066739276060082,3498,46.11905092592593,2454.0,15.0,289.0496209390052,105572.48355176224,1982,2271.0496209390053,2560.0992418780106
206,Voyager 2,6664825869347228928,291.6045142716698,-44.05384452687654,11.915126024345641,3.015831,11.578113,0.07349825,86.36986306447388,1997-May-31 09:12:12.689,9.74301,30.978235,291.6052762994547,-44.05142163322947,3108,88.946875,2554.0,13.0,281.56575359018484,102839.07584127912,1997,2278.565753590185,2560.1315071803688
182,Voyager 1,663643851066228096,125.45551680483068,20.23980948486629,10.154943983248618,2.6279697,11.198,0.03729241,89.30166137595154,1978-Aug-24 21:56:33.695,-25.784054,-62.124283,125.45343170821164,20.234785638224626,679,16.309675925925927,926.0,20.0,291.123416085602,106329.91649110528,1978,2269.123416085602,2560.246832171204
192,Voyager 1,1166015180561589888,234.12129260949558,10.345904393137722,11.890215136519098,2.9136372,11.330076,0.061030716,88.2606595745648,1985-Sep-10 03:00:33.636,-4.7522464000000015,-15.505695000000001,234.12091278622955,10.344665100521864,2175,24.67614583333333,1999.0,7.0,287.72975021308116,105090.4139678258,1985,2272.729750213081,2560.4595004261632
193,Voyager 1,4456054652939762560,238.19074454880428,10.533872053991127,11.947372099798827,3.0976572,11.347592,0.06827147,88.12442047790817,1986-Sep-28 14:04:32.991,-47.5966,-29.988559999999996,238.18694626293788,10.531478918272246,2266,25.39842592592593,2099.0,7.0,287.28561075798063,104928.19647324484,1986,2273.2856107579805,2560.571221515961
278,Pioneer 11,122990408610369280,46.99687717022636,30.340288081089586,4.273560509939888,0.8920764999999999,11.149307,0.022666477,89.69167119440633,1976-Mar-27 06:44:16.385,31.807705,-67.38372,46.99946061925142,30.33481511763073,1670,2.8882407407407413,1133.0,7.0,292.3948480937646,106794.2943177666,1976,2268.394848093765,2560.789696187529
277,Pioneer 11,4073014763553411200,280.8339314316304,-26.84227262193729,12.641490424324033,2.8367329,11.088786,0.11549773,90.1811964547641,1973-Sep-14 03:39:53.952,65.81954,2.2847776,280.8393065284957,-26.84208603751605,231,3.312708333333333,143.0,7.0,293.99070044253097,107377.16342963002,1973,2266.9907004425313,2560.9814008850617
282,Pioneer 11,6340128025393007360,224.84905520676983,-2.451773978222979,10.506345055262056,2.5963526000000003,11.2590885,0.042759996,88.81713635682165,1982-Oct-17 03:00:37.150,-60.16399000000001,-160.5993,224.8442162822943,-2.4646908061057617,3592,8.823391203703702,2476.0,7.0,289.5438645232385,105753.00107846764,1982,2271.5438645232384,2561.087729046477
188,Voyager 1,632039385755908608,138.25689468438972,17.256346560460113,12.228985116481896,3.1381645000000002,11.198977000000001,0.08029966,89.29386657337973,1979-Jun-21 21:16:10.748,-13.595412,21.376387,138.25579535090338,17.258075068372463,995,3.988611111111111,1179.0,7.0,291.09800502921786,106320.63535687156,1979,2270.0980050292183,2561.196010058436
198,Voyager 2,4116556214399186304,264.9817088909395,-23.061503867578462,3.6909088333541167,0.77347183,11.331834,0.08667923,88.24696992305105,1986-Nov-21 13:16:14.898,-13.95325,-32.719807,264.98059385048964,-23.064118592329226,2493,14.690069444444443,2055.0,7.0,287.68512194914643,105074.11394070623,1986,2273.6851219491464,2561.370243898293
79,New Horizons,6258189494017793792,230.81765021823887,-17.86038477618553,14.086301097130676,0.51452637,11.736236,0.25231168,85.20619664587386,2006-Oct-22 05:00:37.534,8.103044,-80.60753000000003,230.81827544102902,-17.866604373012798,457,3.8244277263374486e-05,340.0,7.0,277.7722010655488,101453.51871718101,2006,2283.772201065549,2561.5444021310973
193,Voyager 2,3866023998706476032,163.80312833343268,8.427213226712563,13.8930042251247,3.3187237,11.184893,0.24467266,89.40631179011974,1979-Nov-19 09:21:48.077,-120.80948,45.71768,163.7933473023978,8.430914642114294,1306,7.464097222222222,856.0,7.0,291.4645764357903,106454.52189740806,1979,2270.4645764357897,2561.9291528715803
300,Pioneer 11,4158780656214242304,273.2960125361649,-8.051754137011468,12.812831461548276,0.33333015,11.49996,0.12413155,86.95682460839924,1995-Jan-27 15:55:46.865,-54.931614,5.234202400000001,273.29168698475496,-8.051341973415866,4623,120.8277662037037,3795.0,12.0,283.4792482233816,103537.96062110786,1995,2278.479248223381,2561.958496446763
187,Voyager 1,63713060995147264,57.446466807602796,21.54256097857019,9.740144221986313,2.4873819999999998,11.163524,0.025780544,89.57745145719606,1978-Jan-24 20:46:03.394,31.006542,-37.523212,57.4489819784248,21.539517192248177,185,3.6673032407407407,165.0,7.0,292.02249175045915,106658.2948869377,1978,2270.0224917504597,2562.0449835009185
190,Voyager 1,3814151999340541056,172.06034682149766,5.734685000757012,11.061820846578224,2.700078,11.179200999999999,0.050728295,89.4518301191871,1979-Dec-30 13:08:16.410,-179.51022,7.563434,172.045805835225,5.735297666652553,1270,38.77484953703704,1388.0,12.0,291.61296618854993,106508.71977070598,1979,2270.6129661885493,2562.2259323770995
185,Voyager 1,58360019915084800,52.227527221739976,20.767677950568626,10.323779738706088,2.7371569,11.140833,0.039578736,89.75989577136127,1977-Dec-30 11:17:11.620,-60.232643,-13.071123,52.22263135365455,20.76661549520859,147,5.4000578703703725,144.0,7.0,292.61726021463767,106875.52812079428,1977,2269.6172602146376,2562.234520429275
192,Voyager 2,151437664934866176,68.977732253304,26.1375222336227,14.001406033264717,3.806179,11.159347,0.23747072,89.61098150199341,1978-Mar-05 13:40:04.052,33.67467,-44.783024,68.98046487834954,26.133888190340876,343,2.8338194444444444,162.0,7.0,292.1317996964985,106698.21852114912,1978,2270.1317996964985,2562.263599392997
289,Pioneer 11,4355432811963710208,244.7218867174744,-5.54274697826257,9.271366850201565,2.3487015,11.261687,0.020791715,88.79664079175288,1984-Nov-19 14:49:04.936,-50.967293,-116.79676,244.7177884193319,-5.55213864732512,3891,12.921875,2729.0,7.0,289.47704898111436,105728.59736986221,1984,2273.4770489811144,2562.954097962229
279,Pioneer 11,106241174322991360,32.862774684547574,26.229276347183752,13.157402420581631,0.17757988,11.0888,0.14242713,90.18108011644856,1975-Sep-29 01:32:24.788,7.301152,5.1646986,32.863370926160364,26.229698117354626,1462,9.136967592592592,1010.0,7.0,293.9903211796223,107377.02490764523,1975,2268.9903211796227,2562.9806423592445
162,Pioneer 10,6040374526875038336,240.8864238924269,-29.236631458768176,10.509056476281913,2.5075226,11.019978,0.03398142,90.74428633688277,1972-Apr-16 01:04:35.358,-92.82667,-18.095379,240.8787959484104,-29.238118429488072,24,2.98269675925926,7.0,7.0,295.8263734582378,108047.62464188678,1972,2267.826373458238,2563.652746916476
168,Pioneer 10,60228090169233024,46.39358604472127,20.49344319447268,11.63644873461086,2.6776514,11.110876,0.08249645,90.0019037649398,1977-Jun-11 07:44:37.048,-56.84348000000001,28.896162,46.38895319946758,20.495798283378416,2001,35.78208333333333,1761.0,18.0,293.4062062737038,107163.68277940757,1977,2270.406206273704,2563.8124125474083
163,Pioneer 10,6251595074252456448,232.4300938451094,-22.91894834550305,10.51605451811441,2.7408237,11.015729,0.032932818,90.77928519243078,1972-Jun-29 17:05:50.579,-119.82212,-57.742355,232.42024377759773,-22.923695099235026,131,6.311759259259259,84.0,7.0,295.9404697273244,108089.29716320793,1972,2267.9404697273244,2563.8809394546493
213,Voyager 1,4448327457017514368,254.94598942665402,12.429802722167747,12.015489102516458,2.9825077,11.549775,0.058726645999999987,86.58177231147991,2000-Mar-06 15:19:13.860,-64.78216,-232.56956,254.9409102030944,12.411568182732534,2901,1047.1362037037038,3140.0,72.0,282.2565777354245,103091.39245208644,2000,2282.2565777354243,2564.513155470849
164,Pioneer 10,6237144845764301440,239.68398884115246,-23.35346954036436,12.276134200950814,3.1713896,11.003483,0.10087942,90.88031639485149,1972-Aug-01 09:03:47.832,-14.628818,-50.120018,239.68278492982483,-23.35759427957709,183,3.45375,105.0,7.0,296.2698314472158,108209.59323778113,1972,2268.269831447216,2564.5396628944322
167,Pioneer 10,86135058021051392,38.01190183426769,18.3756026028729,4.13902512297863,0.7349844,11.075251,0.016783442,90.29141044335422,1976-Oct-28 19:21:46.535,-20.891989,-7.6899977,38.01019362266529,18.374973838258764,1899,18.484930555555557,1522.0,10.0,294.3499980453348,107508.39328607806,1976,2270.3499980453353,2564.6999960906696
221,Voyager 2,6447523991868086784,300.585244744098,-58.13826281599082,10.632985810589016,2.7270975,11.894394,0.029670529,84.07322026244657,2017-Jul-18 20:26:00.792,55.211273,-114.70989,300.5894481457593,-58.14699602795745,3677,425.10973379629615,3169.0,23.0,274.07869805557584,100104.5036778185,2017,2291.078698055576,2565.157396111152
283,Pioneer 11,3872478784796246016,161.5731066382191,12.728728735382845,12.339070606020465,3.2768917,11.101201,0.08358374,90.08034309317688,1978-Sep-19 18:33:00.553,0.42489022,16.056028,161.57314129771268,12.730038470900972,2788,6.306828703703704,1936.0,7.0,293.66191848375666,107257.07910700726,1978,2271.6619184837564,2565.323836967513
280,Pioneer 11,6733987762097199360,280.0304385379652,-34.540545919413205,10.934731888095927,2.8668795,11.005859,0.03850317,90.86069210292813,1973-Jun-02 08:39:19.867,-43.51678,-49.6967,280.02685800028576,-34.54463493765318,74,2.7420601851851854,66.0,7.0,296.2058562555456,108186.22693877551,1973,2269.2058562555453,2565.4117125110915
169,Pioneer 10,86135058021051648,38.011939118304035,18.3736081513603,3.6000513919718777,0.6818776,11.056186,0.021340515,90.44710582044674,1976-Oct-28 19:21:46.535,-20.452631,-9.249571,38.01026394669361,18.372850565771767,1899,18.484930555555557,1512.0,10.0,294.85756497465627,107693.77703134347,1976,2270.8575649746563,2565.7151299493125
204,Voyager 1,4447022061837071744,250.97525510571614,11.313685084503868,11.71245448647727,-0.03250122,11.376969,0.055026777,87.89687045275636,1993-Jan-14 07:16:25.144,-34.283190000000005,-38.181995,250.97252631577183,11.310645967083016,2644,153.78662037037037,2623.0,20.0,286.54379767598573,104657.25666317703,1993,2279.543797675986,2566.087595351972
290,Pioneer 11,6339686605833447936,225.48767680175808,-2.602591080601038,14.299332134958572,3.7263660000000014,11.147131,0.30080655,89.70918194406967,1982-Oct-23 10:36:55.487,4.6961580000000005,-252.0829,225.4880583021926,-2.623069466902814,3597,8.16388888888889,2483.0,7.0,292.45193313766714,106815.14405920153,1982,2274.451933137667,2566.9038662753337
287,Pioneer 11,3817646968848064640,169.4719415824665,6.693252853424269,13.149527821564766,3.6655521,11.085143,0.24335968,90.2108337208347,1979-Sep-07 16:57:31.903,-115.27343,-89.22867600000002,169.46252478220555,6.6859636748260165,2952,5.982800925925926,2028.0,7.0,294.0873179299211,107412.45200072437,1979,2273.087317929921,2567.174635859842
292,Pioneer 11,4414135084933748096,232.55850539247643,-3.078631264483982,8.942544360168096,2.8195467,11.159969,0.021596545,89.60598102422169,1983-Sep-12 23:59:20.421,-25.178108,-22.917362,232.55646235872442,-3.0804908539380187,3724,13.95008101851852,2554.0,7.0,292.11549813896266,106692.26454027474,1983,2275.115498138963,2567.230996277925
166,Pioneer 10,6242146524157081088,242.71574067360686,-23.55763604510468,14.046795835989005,4.182016399999998,10.936425,0.24805331,91.4375566865222,1972-Aug-11 21:57:00.195,-61.445545,-106.39703,242.71065286856395,-23.566445916720948,205,3.1845601851851852,126.0,7.0,298.0864347980623,108873.08944564428,1972,2270.0864347980623,2568.1728695961247
284,Pioneer 11,919036728337564672,117.30328193664783,36.76646332601915,9.271624316956279,2.3694134,11.005252,0.025770873,90.86570761837922,1976-Oct-14 02:26:12.120,-38.910767,-63.22981600000001,117.30008020265524,36.761260523033926,2127,7.0285532407407425,1470.0,7.0,296.22220683591615,108192.19882475004,1976,2272.222206835916,2568.444413671832
194,Voyager 1,3817347626807476608,168.5217431095815,6.828717994801235,9.32567231249502,2.520709,11.0610895,0.020853786000000003,90.40700724660736,1979-Nov-16 12:38:03.375,-136.42616,-50.781982,168.51057408611126,6.8245605433107865,1240,12.479224537037034,1277.0,10.0,294.72684362394,107646.03236520784,1979,2273.7268436239397,2568.4536872478798
208,Voyager 2,4074350567075285120,284.7386996382596,-25.249531320273828,9.331322139992636,2.401744,11.269102,0.026036425,88.73821458281675,1990-May-04 03:12:39.614,-50.568462,-68.09851,284.73463608569983,-25.25500354277505,2743,37.3928125,2314.0,7.0,289.28657953998265,105659.03031118325,1990,2279.2865795399825,2568.573159079965
195,Voyager 1,3814350770427261952,170.73996681044528,6.022370367991497,5.9804673668857244,1.0732211999999999,11.05253,0.024966002,90.4770196398128,1979-Dec-08 02:14:05.893,-91.25463,9.733428,170.7324901329731,6.023167847538929,1259,25.440752314814816,1312.0,16.0,294.9550840257897,107729.39488957943,1979,2273.95508402579,2568.91016805158
81,New Horizons,4126134334929476736,255.15556586309086,-21.62004211961433,13.443140555604765,3.7245312000000004,11.594606,0.20962204,86.24699843541107,2007-Feb-11 21:42:31.173,-7.3246850000000014,-263.5502,255.15499379411682,-21.640625788586238,642,0.0003952189964849109,530.0,32.0,281.16521489944006,102692.78308987149,2007,2288.16521489944,2569.3304297988802
82,New Horizons,4114825617352377344,260.60453706285904,-22.073698148633728,10.548980030240221,2.6887455,11.592283,0.045746412,86.26428275851289,2007-Dec-07 16:44:09.298,102.31161,-20.356195,260.6125293553672,-22.07528831687157,824,7.47604809670782e-05,817.0,7.0,281.221561792752,102713.36322918476,2007,2288.2215617927523,2569.4431235855045
203,Voyager 2,6258228599696872192,230.77975550480912,-17.625359976157895,12.248032423043131,3.2706728,11.114409,0.08709126,89.97329141004829,1983-Sep-30 14:07:50.660,-71.929535,-84.160225,230.77389498272115,-17.632217004465424,2128,9.776099537037037,1701.0,7.0,293.3129299967574,107129.61455201569,1983,2276.312929996757,2569.6258599935145
202,Voyager 2,3615365966395574656,209.1008343547461,-10.089305889138448,11.161497681442249,2.7930182999999995,11.091076,0.055976838,90.16257838889557,1982-Aug-17 06:53:31.778,-1.8538369,-21.659523,209.1006829939893,-10.091074330475024,1908,8.672858796296296,1389.0,7.0,293.9300055477995,107354.99522627828,1982,2275.9300055478,2569.8600110955995
80,New Horizons,3630657974114783616,204.7984902954388,-7.292893078284623,9.424439913703344,2.092329,11.561047,0.018941112,86.49735915522005,2006-Feb-28 18:17:57.309,19.82559,-87.13941,204.80004319875897,-7.29971855390402,53,6.583853094993142e-05,49.0,7.0,281.9813908460173,102990.88319259936,2006,2287.9813908460173,2569.9627816920347
197,Voyager 1,670888808058217984,120.1938815248872,21.18345128717937,13.758916938520205,3.8893527999999997,11.0123415,0.19866017,90.80720935333929,1978-Aug-04 05:34:14.001,50.320873,-61.38783299999999,120.19801946256365,21.178403301937767,639,3.4547453703703703,558.0,7.0,296.03150249188604,108122.54597013646,1978,2274.031502491886,2570.063004983772
172,Pioneer 10,83140057066288000,38.2664647857725,18.461470282910934,10.0141763430913,2.4329405,10.974734,0.030736858,91.11837900464927,1976-Oct-24 19:58:28.582,-84.54334,-70.4794,38.25948887613515,18.45565482878932,1897,18.276168981481486,1502.0,10.0,297.0459155551566,108493.05019736539,1976,2273.045915555157,2570.0918311103133
201,Voyager 1,1189606439488940544,237.07283623468518,11.406277510919548,8.82861037608832,2.298542,11.16131,0.22424987,89.59521619292447,1986-Jul-24 23:21:16.728,6.3172,-99.19294000000001,237.0733487713137,11.398229639482146,2255,46.96726851851852,2085.0,7.0,292.08040478893366,106679.44704511015,1986,2278.0804047889333,2570.1608095778674
170,Pioneer 10,4074576894671396480,285.29330858489607,-23.944352906145397,8.989827204914011,2.28625,10.897106,0.021436492,91.76748251687052,1972-Dec-08 18:29:48.388,-24.505373,-3.3686814,285.2912721732041,-23.9446328456612,509,2.676087962962963,322.0,7.0,299.16199300499784,109265.9263251454,1972,2271.161993004998,2570.323986009996
208,Voyager 1,4459368065591831040,249.3708505148737,12.208513509818735,11.009721868367482,3.0887689999999997,11.250575999999999,0.041164599999999996,88.88433785840637,1991-Mar-22 17:54:49.859,-50.22396,-18.951956,249.36680799979717,12.206988071249251,2556,171.3428240740741,2585.0,19.0,289.76294141840475,105833.01672365816,1991,2280.7629414184053,2570.525882836809
294,Pioneer 11,3650615686411758080,222.03341408536548,-0.7988441042803737,13.485565440703967,0.4309578,11.078461,0.18074195,90.26524782449404,1982-Feb-23 05:33:00.922,-44.72593,4.7524347,222.0297581761881,-0.7984556390202043,3503,32.76653935185185,2396.0,7.0,294.2647079078505,107477.24191626332,1982,2276.2647079078506,2570.529415815701
209,Voyager 1,4459368065591831936,249.37078679352607,12.210998238398993,8.897865578576619,2.2050629,11.2459135,0.014647358999999999,88.92118897287571,1991-Mar-22 17:54:49.859,-51.508663,-19.587088,249.36663915417333,12.209421024577939,2556,171.3428240740741,2604.0,19.0,289.88307605157485,105876.89469707716,1991,2280.883076051575,2570.7661521031496
196,Voyager 1,61680991707984384,51.819785453156406,21.849230249788896,10.239085770205367,2.6254559,10.977716000000001,0.03062246,91.09362634078623,1977-Nov-18 23:56:04.877,36.81661,-9.212314,51.8228224701112,21.84847032230105,118,5.240995370370372,129.0,7.0,296.96522187096315,108463.57763615057,1977,2273.965221870963,2570.930443741926
198,Voyager 1,3817347626806947712,168.52202116782615,6.829650339456111,8.400093401647325,2.2558527,11.0130005,0.017091283999999998,90.80177568902164,1979-Nov-16 12:38:03.375,-136.73148999999998,-49.192215000000004,168.51077826807682,6.825605454573302,1240,12.479224537037034,1287.0,10.0,296.01378874621054,108116.07620166594,1979,2275.0137887462106,2571.0275774924207
286,Pioneer 11,2555708645829343104,8.652480797771876,6.603218037393553,11.678537030837612,3.1034546,10.936784,0.06510317,91.43455874665342,1975-Apr-16 07:24:11.976,-12.292507,-111.84101,8.651462988763361,6.5939576979871335,1201,3.1009953703703705,835.0,7.0,298.0766615140901,108869.51985140626,1975,2273.07666151409,2571.15332302818
83,New Horizons,4114989062286874368,259.47190705198267,-21.94840749854087,12.933353155187024,3.108963,11.550902,0.14569303,86.57332286767857,2007-Nov-30 08:46:40.671,-44.966590000000004,-63.422484999999995,259.4683818054288,-21.953379632152625,816,7.908964013203019e-05,810.0,7.0,282.2290325486321,103081.3318480624,2007,2289.229032548632,2571.458065097264
171,Pioneer 10,6050326893808160256,243.6961259497645,-23.698451399548716,11.392871250024848,3.0463505,10.873477,0.06188371,91.96690273448613,1972-Aug-15 02:22:46.731,-39.590805,-17.386806,243.6928287797604,-23.699899393767144,212,3.122164351851852,140.0,7.0,299.8121029144248,109503.3724684645,1972,2271.812102914425,2571.62420582885
285,Pioneer 11,6856151368002002176,307.7264061166751,-21.13154909735608,13.902304657059105,3.8517208,10.890307,0.2310583,91.82477232653622,1973-Dec-02 14:31:36.320,-36.53277,-58.55935,307.723368325691,-21.136418453584284,428,2.622152777777778,311.0,7.0,299.34875778450805,109334.14029321373,1973,2272.348757784508,2571.697515569016
199,Voyager 1,3673407158001213568,215.66101098720029,6.770813318589708,11.788536171837993,3.0048332,11.037791,0.08301823,90.59783584931108,1982-Oct-13 19:26:02.583,-81.026985,29.048319,215.65436341672242,6.773196484475787,1831,9.904988425925923,1727.0,7.0,295.34894486875413,107873.24862386376,1982,2277.348944868754,2572.6978897375084
297,Pioneer 11,3712037640049668992,203.7664068006333,3.0445434799290214,11.140267920425343,2.9638882,11.006933,0.11727656,90.85182772657465,1981-Mar-29 06:06:18.498,-72.2731,-23.20635,203.76046078824692,3.0426342599974765,3314,54.923773148148136,2192.0,28.0,296.1769583886333,108175.67228186443,1981,2277.176958388633,2573.353916777267
288,Pioneer 11,6731693905944997376,285.11387979589296,-34.97848556135709,10.668825207631253,2.8604307,10.8583,0.097402446,92.09544594898554,1973-May-19 16:44:31.950,-70.43775,-14.858917000000002,285.10800545578115,-34.97972475953345,41,3.1292592592592583,59.0,7.0,300.23115379369284,109656.42661160836,1973,2273.231153793693,2573.462307587386
293,Pioneer 11,876989067228916224,122.57450853511723,30.61706862321959,6.5951283504233,1.2524872,10.922938,0.018564118,91.55045723454194,1977-Jun-04 04:26:20.751,-54.263268,-12.010051,122.5700098882227,30.61607294087151,2328,4.288113425925927,1611.0,7.0,298.45449058460673,109007.51814112176,1977,2275.454490584607,2573.908981169214
203,Voyager 1,1164808432190415616,235.23346243270703,9.127019059801633,12.35476699828635,3.291236,11.071300500000001,0.088100456,90.32362543177335,1985-Jan-04 20:45:27.496,-4.679907,-73.14343000000002,235.23307964849567,9.121036429783793,2122,23.104560185185186,1916.0,7.0,294.4550189075811,107546.75110580493,1985,2279.455018907581,2573.9100378151625
173,Pioneer 10,6050086753593661952,245.01823223657485,-23.834384918167128,13.323983889787405,3.655035,10.825639,0.16930719,92.3733020423283,1972-Aug-19 13:01:05.044,57.56191,-43.89913,245.0230472455581,-23.83805704646423,222,3.0473032407407405,147.0,7.0,301.1369646579903,109987.26497168436,1972,2273.1369646579897,2574.27392931598
200,Voyager 1,3708841114934118784,191.08515748039125,5.688499965871552,8.219873671509722,2.097004,10.989239,0.016076265,90.99811404131478,1981-Apr-29 06:29:41.662,-100.10313000000001,14.748119,191.07690859099807,5.6897152686251475,1565,27.335763888888888,1527.0,7.0,296.65385177468613,108349.85282218637,1981,2277.6538517746867,2574.3077035493725
204,Voyager 2,3895977238067539584,176.4780616668043,3.584664697819385,8.222746183066294,1.9971743,10.960642,0.017098254,91.23553279864572,1980-Sep-14 01:59:28.819,-159.03406,58.479717,176.4649224463612,3.589496228297648,1497,5.28087962962963,1016.0,7.0,297.427836923585,108632.54315797017,1980,2277.427836923585,2574.85567384717
302,Pioneer 11,4402307397838988416,236.62279726672298,-4.333593476770743,12.52234942369452,3.3145475,11.013159,0.10068336,90.80047044829928,1983-Nov-08 03:17:02.293,-16.073622,-37.95057,236.62147561419945,-4.336713959899661,3757,10.517141203703703,2583.0,7.0,296.00953366145563,108114.52207451004,1983,2279.009533661456,2575.019067322912
179,Pioneer 10,64875450943331200,56.3430689295303,23.20461816527339,3.5139434903885842,0.80675983,10.927168,0.03816618,91.51502107791208,1979-Jun-14 01:40:35.293,-55.646824,-52.674076,56.338457365827296,23.200252959132403,2226,50.235162037037036,2320.0,18.0,298.3389687139934,108965.32493309896,1979,2277.338968713993,2575.677937427987
298,Pioneer 11,3866471091917108736,165.81190881293819,8.185173508896659,4.399361391382059,0.8208866,10.921602,0.015210201,91.56165708911793,1979-Aug-06 13:00:40.407,-16.676282999999998,-45.318165,165.8105261117239,8.181415987992713,2921,7.888020833333332,1999.0,7.0,298.49100211052445,109020.85361084797,1979,2277.4910021105247,2575.982004221049
174,Pioneer 10,4109530502450883840,258.6819487652176,-24.823324431104265,8.463035354571383,2.6180973,10.793205,0.018349325,92.65088319889841,1972-Sep-27 23:58:02.067,-20.408506,-49.50663400000001,258.68023647950804,-24.82747806684237,319,2.700173611111111,217.0,7.0,302.0418792284088,110317.77596938405,1972,2274.041879228409,2576.083758456818
304,Pioneer 11,3650490449460572160,221.7716271541317,-1.3026948045485267,9.252318028976259,2.3697157000000004,10.96895,0.021249149,91.16642661682394,1982-Feb-04 10:01:25.224,-117.97991,-50.726353,221.761887165582,-1.3068825860685438,3498,46.11905092592593,2439.0,15.0,297.20255077084596,108550.2596435438,1982,2279.202550770846,2576.4051015416917
177,Pioneer 10,108165903787108352,44.79356788754378,19.989730237307914,2.4382498215049515,0.4974122,10.871113,0.035221986000000004,91.98690292676987,1977-May-23 22:52:32.421,52.2148,-24.63905,44.79791734490257,19.98767782129518,1989,46.21023148148148,1624.0,17.0,299.8773035412698,109527.18634541336,1977,2276.8773035412696,2576.754607082539
84,New Horizons,6247161705932124928,240.46624133595608,-20.038786177991714,7.777112417177203,1.7710123,11.4227085,0.016559502,87.54491099953596,2006-Nov-27 03:24:53.433,75.35451,-21.65104,240.47221520348305,-20.040502604041396,530,4.269078467935528e-05,382.0,7.0,285.39640985848723,104238.18473671387,2006,2291.3964098584875,2576.792819716975
320,Pioneer 11,4171683219016579840,269.1966454762431,-7.140164009921758,10.27340123485721,2.3677778,11.133062,0.03648442,89.82254544382998,1992-May-11 05:12:59.634,-28.819818,-335.9448,269.1943012903598,-7.167489547833903,4483,83.20333333333333,3344.0,12.0,292.82149814688574,106950.12398316855,1992,2284.821498146886,2577.642996293772
211,Voyager 1,1189606473848678784,237.07358421900318,11.406360273135547,9.907044975591123,2.4124508,11.016915,0.031565722000000004,90.76950950708157,1986-Jul-24 23:21:16.728,7.6566353000000005,-96.85529,237.07421357068318,11.398399068341186,2255,46.96726851851852,2092.0,7.0,295.9086009930859,108077.65742671471,1986,2281.908600993086,2577.8172019861718
176,Pioneer 10,6857774663777427712,313.6959698639243,-18.792726401300467,1.7605205305947873,0.40789366,10.779064,0.03276707,92.77243213726177,1973-Mar-09 06:40:38.556,77.84168000000003,14.886538,313.7025093949269,-18.791475773477465,720,8.53111111111111,640.0,14.0,302.43812876747336,110462.50215103198,1973,2275.4381287674732,2577.8762575349465
205,Voyager 2,661424693002866432,130.49680388603605,20.22288252077738,9.296752867613687,2.2457685,10.867202,0.022440987000000003,92.020008271986,1978-Sep-04 00:10:26.263,-55.41406600000001,37.923046,130.4921862708807,20.226042621526343,786,17.223449074074075,396.0,28.0,299.98522696667436,109566.60429730816,1978,2277.9852269666744,2577.970453933349
85,New Horizons,6310768247433232000,220.50815925606136,-14.981076488802529,10.268648899619722,2.5775213,11.398961,0.02810678,87.72729322477299,2006-Sep-14 22:16:15.991,15.780588,-10.322784,220.5094128975658,-14.981896551456222,376,3.687414266117971e-05,270.0,7.0,285.99097591275995,104455.34404237644,2006,2291.99097591276,2577.98195182552
207,Voyager 2,3867481641886805760,164.6889188416926,8.707659553035164,10.781157579634652,2.6649303,10.897575,0.032499198,91.7635313613378,1980-Feb-12 19:49:40.332,-91.322845,2.4013414,164.68133018335885,8.707859097405757,1343,18.112118055555555,863.0,14.0,299.1491122379612,109261.22175379297,1980,2279.149112237961,2578.2982244759223
212,Voyager 1,4455760769799431040,239.34092689326343,9.893516863080725,14.188068403794613,0.6314812,11.006568,0.20752729999999997,90.85484268001754,1986-Jan-13 05:02:22.190,46.41858,102.64841,239.34474594348742,9.901962175911649,2217,48.1,2051.0,13.0,296.18678713685716,108179.26213386572,1986,2282.186787136857,2578.3735742737144
209,Voyager 2,3635567254877257088,198.61854148796797,-5.599795625423933,6.0620965414480406,1.139143,10.905944,0.022637628,91.69311816291963,1981-Nov-04 01:12:42.097,21.67701700000001,-22.492716,198.62034140178574,-5.601663269373042,1786,6.047152777777778,1303.0,7.0,298.919565211118,109177.38199770873,1981,2279.919565211118,2578.839130422236
296,Pioneer 11,2588829092858293248,22.827305495578717,14.680482515765558,12.687672766506939,3.4223766,10.796161,0.11336052,92.62552012504645,1975-Jun-13 04:02:52.480,108.84666,1.2320825,22.836435294252468,14.680585859913911,1327,3.5065509259259264,898.0,7.0,301.9591956076514,110287.57660373859,1975,2276.9591956076515,2578.918391215303
210,Voyager 2,6258389678155901824,231.57599260566337,-17.7924467338321,8.001845036630147,1.9103909,10.939359,0.017602536999999998,91.4130367598489,1983-Oct-08 15:22:45.387,-39.502117,-37.522186,231.5727226342501,-17.795552807261213,2134,8.952719907407408,1708.0,7.0,298.0064998371074,108843.8940005051,1983,2281.0064998371067,2579.0129996742144
303,Pioneer 11,3813413093167115008,172.7443338414029,5.720760603000383,8.931653061229413,2.3098154,10.864029,0.017866235,92.04688301017578,1979-Sep-30 02:25:48.229,-65.88455,1.4839374,172.7388421246373,5.720884294572322,2978,6.5886111111111125,2042.0,7.0,300.07283861317296,109598.60357507534,1979,2279.0728386131727,2579.1456772263464
243,Voyager 2,6443362752673998336,302.8762148318031,-60.1049698754921,10.173744885214075,2.3651228,11.777845,0.02343274,84.90517301829009,2026-Jul-07 06:46:15.455,-131.91922,-1.0496589,302.8660720362225,-60.10505057999898,3832,712.1881828703704,3535.0,31.0,276.7908640396257,101095.09518183288,2026,2302.790864039626,2579.581728079252
295,Pioneer 11,4072303654374819328,283.1464703957022,-26.45078478321868,7.788815527693582,1.8329582,10.747556,0.014864703,93.04441166608056,1973-Sep-21 14:39:33.590,28.642591,-56.54415,283.1488837331374,-26.45554902102177,247,3.1468055555555554,157.0,7.0,303.3247820314226,110786.3433891568,1973,2276.324782031423,2579.649564062845
205,Voyager 1,3709178463141464576,191.64027212704082,6.4640700392592,9.375631807654171,2.5257292000000002,10.889525,0.020238515,91.83136656801094,1981-Jun-12 21:02:24.170,-43.7736,-55.701480000000004,191.6366319812805,6.459437989294888,1575,20.0615625,1556.0,6.0,299.37025501171564,109341.99194047904,1981,2280.3702550117155,2579.740510023431
187,Pioneer 10,64875244784904704,56.35409464214568,23.19229202590279,5.634844924937083,1.0541058,10.850044,0.014373597,92.16552273093241,1979-Jun-14 01:40:35.293,-54.37467,-48.614414,56.34955647427711,23.18823461497665,2226,50.235162037037036,2302.0,18.0,300.45960410283965,109739.86580252118,1979,2279.45960410284,2579.9192082056798
178,Pioneer 10,2609217925382846720,338.6397287033023,-8.937529516880572,11.010233190976717,2.5453262000000003,10.759742,0.047679123,92.93903331088836,1974-Mar-14 16:55:44.836,-1.7425104,-56.749973,338.639582050966,-8.94230568119239,1181,3.3079282407407407,910.0,7.0,302.98124859349605,110660.8712362885,1974,2276.9812485934963,2579.962497186993
206,Voyager 1,3705719227761753216,191.51301871886585,4.868905637632821,5.9458049143903775,1.0757389,10.884566,0.018442873000000002,91.87320576573198,1981-Apr-10 07:51:15.179,-10.836128,-6.1875615,191.512117192457,4.8683908550473705,1557,18.94335648148148,1519.0,8.0,299.50665079628624,109391.80913683557,1981,2280.506650796286,2580.013301592572
202,Voyager 1,662988507775812608,127.49843582085512,19.688911068588297,11.345042716962896,2.6854953999999998,10.829784,0.04706842,92.33794170617935,1978-Sep-02 10:18:30.545,12.823483999999999,-51.93957,127.499508084755,19.684568026904724,694,14.0228125,633.0,20.0,301.02168996214465,109945.16204177373,1978,2279.021689962145,2580.0433799242887
181,Pioneer 10,2579867385898745856,18.303353810286765,9.877499095815807,14.558058555518706,1.1265545,10.769441,0.33125734,92.85533319808223,1975-May-06 07:27:39.363,189.25781,-86.222336,18.319267691629666,9.870249027757064,1596,6.124178240740743,1235.0,8.0,302.70838622574814,110561.21098509224,1975,2277.708386225748,2580.4167724514964
305,Pioneer 11,3813413093167115136,172.74421861817314,5.721968488481253,10.480177737988862,2.7541275,10.840907,0.034585726000000004,92.2432035497644,1979-Sep-30 02:25:48.229,-63.93545,0.7608663,172.73887799961508,5.722032044716528,2978,6.5886111111111125,2049.0,7.0,300.71284357223186,109832.35898632197,1979,2279.712843572232,2580.425687144464
245,Voyager 2,6443292998108675712,303.3741276009049,-60.428701179733494,14.017079106147392,0.6778679,11.779185,0.16888633,84.89551483798843,2027-Aug-01 10:01:21.475,42.04272,-77.5499,303.3773597471773,-60.43466303480192,3850,472.1465856481482,3566.0,22.0,276.75937837184233,101083.59535653167,2027,2303.759378371842,2580.518756743684
180,Pioneer 10,2609217994102323584,338.63435034224295,-8.937476909771217,8.927289559182762,2.0446587,10.742514,0.021179656,93.08808273044266,1974-Mar-14 16:55:44.836,-1.4646188,-57.2442,338.6342268800072,-8.942302395496805,1181,3.3079282407407407,903.0,7.0,303.46714970124305,110838.34175688203,1974,2277.4671497012428,2580.9342994024864
301,Pioneer 11,919685818154791680,118.78362232479557,38.79199981158393,10.944096132455275,2.5991545,10.774331,0.036939204,92.81318639493595,1976-Dec-08 20:24:02.111,63.23615600000001,2.5316496,118.78893716969084,38.79221259056434,2159,9.903530092592593,1492.0,7.0,302.57098764749117,110511.02752836967,1976,2278.570987647491,2581.141975294983
219,Voyager 1,4456380555057425920,242.26717914695809,10.396039518576092,6.34564519838985,1.3315096000000002,10.966184,0.04894078,91.18942658487431,1987-Jan-14 22:20:22.250,-32.146145000000004,13.043498,242.26452460967704,10.397116613573424,2298,69.77024305555554,2127.0,16.0,297.27753066669015,108577.64530070193,1987,2284.2775306666904,2581.555061333381
184,Pioneer 10,2740525314824836352,2.4780596196075835,2.980476184200496,12.815733791037015,3.3477650000000003,10.738524,0.14173248,93.12266372082311,1975-Feb-02 17:19:43.322,-33.639590000000005,-13.953265,2.475222866451963,2.9792995358636025,1462,5.159513888888889,1172.0,7.0,303.5798837298833,110879.51673350258,1975,2278.5798837298835,2582.159767459767
299,Pioneer 11,4073799432561939456,283.5767061941591,-26.30182139473799,12.805884910892106,3.354110700000001,10.693085,0.13665039999999998,93.51838374844101,1973-Sep-22 23:12:45.095,-7.2342815,-64.70682,283.5760935506373,-26.30730116662915,250,3.1204050925925935,171.0,7.0,304.86993101991766,111350.69360571472,1973,2277.8699310199177,2582.7398620398353
311,Pioneer 11,3898447020357117824,181.29010795420842,6.217651950689947,8.593908838722577,1.8744335,10.814832,0.016767383,92.46560876981329,1980-Mar-18 18:21:20.887,-197.33331,-102.94109,181.27358468087127,6.209032403392831,3081,16.06085648148148,2126.0,7.0,301.4378845895913,110097.17296750234,1980,2281.4378845895912,2582.8757691791825
307,Pioneer 11,629733671217156224,149.45162142458432,21.87838680160252,4.883305440525138,0.8513851,10.761229,0.01664711,92.92619279427109,1977-Oct-06 23:00:02.767,-49.280678,-15.534482999999998,149.447474460601,21.87707957645466,2529,11.65730324074074,1761.0,12.0,302.93938850932375,110645.58225914539,1977,2279.939388509324,2582.8787770186473
182,Pioneer 10,6835287589403898368,321.48331892614436,-16.359706638341947,10.747916345641034,2.7318697,10.684013,0.051760588,93.59778630723913,1973-Apr-19 05:35:10.549,61.15671999999999,-74.613235,321.4885024512152,-16.366030711668635,781,13.056423611111107,504.0,13.0,305.12878336159963,111445.23683499065,1973,2278.1287833616,2583.2575667231995
183,Pioneer 10,6854207916777617664,303.20938241837024,-21.098809779930715,10.820549195702558,2.93194,10.681987,0.037465066,93.6155434285268,1973-Jan-30 09:34:03.658,22.263315,-8.884837,303.2112697718425,-21.099562984388136,640,2.4721759259259257,399.0,7.0,305.18667157699736,111466.37992678252,1973,2278.186671576997,2583.373343153995
306,Pioneer 11,954787589433067904,95.42519593292677,36.08258765647903,3.900533116761448,0.62627697,10.733355,0.121036276,93.16751753794712,1976-Jul-29 09:06:21.407,9.132229,9.039015,95.4259664047428,36.08335026397324,1988,2.426412037037037,1344.0,7.0,303.72610717370765,110932.92338412497,1976,2279.7261071737075,2583.452214347415
220,Voyager 1,4456040668526296832,238.4851108485999,10.43391502189736,10.823882410774393,2.8315687,10.912011,0.048592944000000006,91.64213512708756,1986-Oct-06 05:14:44.617,-12.030165,-58.499106999999995,238.4841124999853,10.429060349982754,2268,23.85508101851852,2106.0,7.0,298.75336051430537,109116.67739424492,1986,2284.7533605143053,2583.5067210286106
207,Voyager 1,151225012515254656,66.50954164830446,25.740903641012448,10.829967469013873,2.5613766,10.738737,0.05638551,93.12081952459516,1977-Sep-06 06:43:01.603,-2.3908336,-3.3339461999999997,66.50934003852724,25.740622502186337,5,20.446886574074075,62.0,11.0,303.5738716501802,110877.3208815118,1977,2280.57387165018,2584.14774330036
185,Pioneer 10,6864777350258203520,297.30428093615984,-22.277155467112028,10.870265377362433,2.7959309,10.66499,0.05665606,93.76473490736383,1973-Jan-11 22:26:50.535,-4.9485790000000005,32.879993,297.30386075606947,-22.274363651708736,596,2.8656944444444443,392.0,7.0,305.67303579800614,111644.01959486373,1973,2278.673035798006,2584.346071596012
315,Pioneer 11,6336436964858776320,228.05008493956046,-3.2365454235376965,6.154999894949177,1.2206202,10.820018,0.018413955,92.42128960705598,1982-Nov-18 16:22:46.854,-88.70819,-130.66801,228.04266071339472,-3.247481379760377,3618,8.9578125,2518.0,7.0,301.2934041190025,110044.40292042447,1982,2283.2934041190024,2584.5868082380052
86,New Horizons,6304282228339962752,211.41441767304127,-11.949190323032887,13.521138561483552,3.5348053,11.266281,0.18439567,88.76043377978105,2006-Aug-12 10:20:42.662,-99.28119000000001,-39.210423,211.40643769250184,-11.95234196144378,303,3.778667266803841e-05,235.0,7.0,289.3590141220862,105685.48631795077,2006,2295.3590141220857,2584.7180282441723
316,Pioneer 11,4355563482048074112,245.92898052634442,-5.692041351249348,10.258876431454707,2.6689615,10.85221,0.03161088,92.14712909777846,1984-Dec-05 17:22:23.886,-108.94845,-26.41509000000001,245.91988938720885,-5.694245542934295,3900,12.913159722222225,2750.0,7.0,300.39964085875783,109717.9648272527,1984,2284.3996408587577,2584.7992817175154
210,Voyager 1,53231863324297472,59.770482184760006,21.894659009078293,9.99738795710876,2.2740774,10.7438135,0.031967666,93.07682031439664,1978-Feb-02 12:54:35.869,-112.65383999999999,-130.12682,59.760987009575366,21.88369110135363,202,3.371481481481481,186.0,7.0,303.43043422493304,110824.93179631453,1978,2281.430434224933,2584.860868449866
217,Voyager 1,1161486807562283904,225.171230382527,8.116201008012029,9.449863715154436,2.4654007,10.832509,0.025196245,92.31471639954857,1983-Oct-24 05:45:23.528,-70.27964,-11.660841,225.16535527369518,8.115226206352771,1976,12.091076388888887,1832.0,7.0,300.9459754625284,109917.50807793383,1983,2283.945975462528,2584.8919509250563
213,Voyager 2,3699341029528115840,183.7186159148084,1.1786830453861492,10.257255927788172,2.4978657,10.782567,0.041252777,92.74229390392523,1981-Apr-26 15:34:18.738,7.5201144,-60.07526,183.71924747933517,1.1736377227843606,1650,38.58758101851853,1101.0,12.0,302.33987812679624,110426.61708703106,1981,2283.339878126796,2585.679756253592
186,Pioneer 10,6251264224330675072,231.2595448316811,-22.95222071362203,9.362392475542043,2.2046309,10.623043,0.021565638,94.13498508133715,1972-Jun-20 21:36:26.163,-69.21415,-61.688072,231.25364470425373,-22.957479284152985,123,7.871273148148147,70.0,7.0,306.8800513651591,112084.86996061073,1972,2278.880051365159,2585.760102730318
211,Voyager 2,162332072819240832,62.95402993657801,25.98393452544392,3.9812142414408704,0.71430206,10.721126,0.021745348,93.2737883180935,1978-Feb-15 20:32:10.109,12.79455,13.841718,62.95511062394976,25.98510366149099,301,3.058923611111111,134.0,7.0,304.0725499169848,111059.45813167954,1978,2282.072549916985,2586.145099833969
212,Voyager 2,162332038460899200,62.95409465882494,25.983625892300616,5.544930788838759,0.8507861999999999,10.7198715,0.034743313,93.2847001049766,1978-Feb-15 20:32:10.109,5.0815845,17.298561,62.95452392336466,25.98508718039581,301,3.058923611111111,127.0,7.0,304.1081223422237,111072.45060427376,1978,2282.1081223422243,2586.216244684448
87,New Horizons,3630250325883407232,201.99869922895599,-8.219608964643491,13.739886136860873,3.6070290000000003,11.226981,0.20021255,89.0711390247464,2006-Jul-04 20:03:43.863,-3.2799544000000003,-43.301790000000004,201.9984346713432,-8.22310164052743,225,4.324738511659808e-05,186.0,7.0,290.37191322067326,106055.43758471869,2006,2296.371913220673,2586.743826441347
222,Voyager 1,4457179315895707776,242.3664832469761,11.7479555621482,2.1432936882936247,0.49136734,10.868263,0.06783423599999999,92.01102121759884,1987-Mar-29 11:26:00.032,-8.40243,10.394257000000001,242.3657831468127,11.748821623644945,2311,89.47159722222223,2225.0,14.0,299.95592916937215,109555.90356982153,1987,2286.9559291693718,2586.9118583387444
88,New Horizons,4090978309663142400,275.4912317715797,-21.714760893513656,5.400870558381728,0.97734547,11.274007000000001,0.016784469,88.69960909865989,2009-Feb-13 15:27:32.780,-51.293953,-62.24815,275.48711171365744,-21.719760819788046,1049,0.0010712449899262688,1592.0,35.0,289.1607256616312,105613.06344065418,2009,2298.1607256616307,2587.3214513232624
308,Pioneer 11,2631546085965395840,346.97276428653015,-7.395404258129653,7.273576161398947,1.630166,10.626078,0.016812768,94.10810204402165,1974-Apr-11 18:10:05.854,-94.08473,-155.36476000000005,346.96474636846517,-7.408644471493546,744,7.923148148148146,520.0,13.0,306.79241266351056,112052.86080122061,1974,2280.792412663511,2587.584825327021
191,Pioneer 10,108300898903911808,45.40281591437154,20.569793451561534,12.558037980282874,3.4017677,10.676396,0.1018905,93.66456296209749,1977-Jun-04 23:30:33.537,-44.82414,-29.399984000000003,45.39901399667987,20.567299788011926,1997,41.078761574074065,1726.0,16.0,305.34647525643777,111524.74662266136,1977,2282.3464752564373,2587.6929505128755
310,Pioneer 11,2642482996846014976,358.49572540902267,1.0103226348320673,6.3672803995949785,1.171731,10.641503,0.027515013,93.971685072042,1975-Mar-06 13:59:43.095,107.31022,55.686916,358.5048571491069,1.0150614048378463,1110,3.257060185185185,807.0,7.0,306.3476933348569,111890.43151362313,1975,2281.347693334857,2587.695386669714
312,Pioneer 11,2642482996848177536,358.494913313298,1.0098650824327613,10.711124772586668,2.1258593,10.636751,0.077734515,94.01366860561969,1975-Mar-06 13:59:43.095,110.23293,53.51377,358.50429795745674,1.0144209595657618,1110,3.257060185185185,800.0,7.0,306.4845596543201,111940.42056814386,1975,2281.48455965432,2587.9691193086396
215,Voyager 1,3383377053117322752,97.65160954043732,23.9827304250129,11.369588909922042,2.7268782000000003,10.678726,0.057280757,93.6441277375861,1978-May-24 22:13:59.508,-5.1026144,-4.426321499999999,97.65117683859327,23.9823550728254,475,2.8223148148148147,424.0,7.0,305.2798564245307,111500.41476049561,1978,2283.279856424531,2588.5597128490617
89,New Horizons,4091615407955717120,277.96607726248,-21.31308901588117,10.359044398624562,2.7081347,11.261824,0.036425546,88.79556550588465,2010-Jan-28 04:01:24.110,66.94256,11.43689,277.97146007222005,-21.31216938265277,1164,0.0010863894783093278,2135.0,30.0,289.47354354918394,105727.31704590394,2010,2299.473543549184,2588.947087098368
188,Pioneer 10,4076564261982939136,280.1118723856237,-24.42830114763709,10.015018064720147,2.4738674,10.561394,0.030196121,94.68447298026516,1972-Nov-24 17:52:38.296,17.725306,-120.914894,280.1133921908843,-24.43866864689144,472,2.641319444444445,280.0,7.0,308.67138191566437,112739.13553087725,1972,2280.6713819156644,2589.342763831329
190,Pioneer 10,2556926732914071680,9.76902600546424,6.2038996154227375,6.093112970097788,1.1059523,10.609964,0.020860747,94.25102338316609,1975-Mar-17 09:32:05.265,-30.437592,-9.737178,9.766428169013944,6.203068551128611,1524,4.670416666666667,1207.0,7.0,307.25833622912137,112223.03472432432,1975,2282.2583362291216,2589.516672458243
309,Pioneer 11,6768052968765503232,294.31263706524214,-24.33728569409216,10.905663082749095,2.7631893,10.575485,0.046578452,94.55830898531904,1973-Oct-25 10:38:09.245,0.6607265999999999,4.999104,294.31269364185437,-24.336857631460123,328,2.747650462962963,248.0,7.0,308.26008729214004,112588.91428258123,1973,2281.2600872921407,2589.5201745842805
216,Voyager 1,611315790595622656,135.7864250024996,17.573529059770248,3.928324920135255,0.6890993000000001,10.659375,0.023875837999999996,93.81412907476984,1978-Oct-22 21:55:05.761,-75.13473,-45.301167,135.78004200883476,17.569680545658258,758,57.27506944444447,708.0,40.0,305.83406078374963,111702.83236065671,1978,2283.834060783749,2589.668121567499
323,Pioneer 11,3647769776656991744,213.07528485916907,-0.7411159216800208,9.407847424323844,2.2090435,10.709306,0.024164738,93.37673441280356,1981-Oct-28 19:23:00.296,58.12449,-48.951008,213.0801997432004,-0.7452551155311024,3427,6.7141782407407415,2347.0,7.0,304.40815418573965,111182.03423479953,1981,2285.4081541857395,2589.816308371479
317,Pioneer 11,3893215853270317312,179.34838920623642,4.026031390661327,10.16137148519586,2.596099,10.668588,0.037677698,93.73311909321905,1979-Nov-22 03:20:23.558,-115.94902,-65.01688,179.33854738211934,4.020512718245816,3032,9.313125,2098.0,7.0,305.5699682438941,111606.37520139989,1979,2284.569968243894,2590.139936487788
189,Pioneer 10,6881902175138212096,314.37690777612613,-17.87263760427149,10.003179546290653,2.4105701,10.563548,0.030941697,94.66516284703644,1973-Dec-12 13:22:47.974,133.74434,-120.6145,314.38837296046347,-17.88297723815133,983,3.564328703703704,790.0,7.0,308.6084308813388,112716.14329510018,1973,2281.6084308813392,2590.2168617626776
218,Voyager 1,611315786300838272,135.7873036753174,17.574458698716608,9.642640063100348,1.6771164,10.645474,0.045055162,93.9366306508284,1978-Oct-22 21:55:05.761,-73.6947,-46.583335999999996,135.78103484242058,17.570496091638063,758,57.27506944444447,728.0,40.0,306.2334159217005,111848.69283124193,1978,2284.233415921701,2590.466831843401
313,Pioneer 11,2609942434826358528,343.1375111221305,-8.918891970686412,8.287355540931816,2.0694294,10.576301,0.24395384,94.55101890838232,1974-Mar-26 06:23:29.949,10.102672,-105.06149,343.1383761256947,-8.9278874690283,711,11.214988425925926,451.0,14.0,308.23632164132636,112580.23411627805,1974,2282.2363216413264,2590.472643282653
195,Pioneer 10,84310590272751872,43.784365780009786,19.64921951522536,14.251650247854302,3.8283825,10.619985,0.28825724,94.16209487528623,1977-May-12 11:39:39.195,-57.76325,-124.253914,43.7794403611679,19.63862449875571,1981,10.010219907407407,1617.0,7.0,306.96842929343313,112117.14911513348,1977,2283.968429293433,2590.936858586866
219,Voyager 2,4066636496625333760,272.7963729364833,-22.943775243838658,6.656244443785098,1.3253412,10.785787,0.016491206,92.71460992348436,1987-Dec-01 05:01:36.317,-20.476873,5.5778418,272.7946537330596,-22.9433069377422,2581,16.777210648148152,2147.0,7.0,302.249628350559,110393.65425875818,1987,2289.2496283505593,2591.4992567011177
223,Voyager 1,1190125271535332480,235.34625540409183,11.406420137654445,7.388744663900518,1.9621334,10.748161,0.03124459,93.03916926879441,1985-Apr-11 02:04:58.953,47.781345,-58.181084,235.35028108775,11.401518253122351,2145,27.96670138888889,1985.0,7.0,303.30769181626977,110780.10135897435,1985,2288.3076918162697,2591.6153836325393
199,Pioneer 10,148105453212148480,70.72962957751723,25.276151837152103,7.4738489150922724,1.587923,10.783681,0.016056024,92.73271416365884,1987-Jul-11 18:00:02.834,32.19194,-103.03651,70.73233288577892,25.26749937827493,2722,1328.7805555555556,3877.0,123.0,302.3086481735278,110415.21065889928,1987,2289.308648173528,2591.6172963470553
335,Pioneer 11,4168747209426320768,265.3344711728819,-7.620589347589222,13.166288404480571,3.5875510000000004,10.836924,0.13516495,92.2771108278219,1990-Jan-06 19:05:11.515,71.41246,25.06443,265.340438549262,-7.618494910731963,4344,54.37306712962963,3123.0,14.0,300.82338129869936,109872.73178553695,1990,2290.823381298699,2591.6467625973983
314,Pioneer 11,6743634945817195776,289.76026422108214,-35.01507965295336,9.261002913776537,2.0552397,10.539022,0.018470667,94.88546069185264,1973-May-01 16:28:53.401,-10.9616995,-54.56764,289.75932234664737,-35.019768329525604,12,5.844525462962962,31.0,7.0,309.32660185543966,112978.44806168074,1973,2282.3266018554395,2591.653203710879
342,Pioneer 11,4170792752034740608,270.3607121872575,-7.957923824543384,10.372992258684222,2.5615578,10.883799,0.037705235,91.87968620344904,1993-Jan-05 01:41:22.100,-5.087978400000001,-4.94464,270.36028885612757,-7.958335229615617,4520,159.49451388888892,3724.0,22.0,299.5277770232438,109399.5252799696,1993,2292.527777023244,2592.0555540464875
225,Voyager 1,4455560388102947584,236.3703511807268,9.573268894608702,9.213336304489463,2.4470901,10.732661,0.033922125,93.173536084157,1985-Feb-13 15:29:53.857,-5.278693,5.1447616,236.3699057968964,9.573702978107152,2133,28.22890046296296,2028.0,9.0,303.7457276343518,110940.08956117068,1985,2288.745727634352,2592.4914552687037
193,Pioneer 10,2642804672717176320,355.45191480228743,-0.21906591021488392,7.784937575370049,1.8119488,10.540718,0.019194443,94.8701969393302,1974-Sep-26 10:48:39.585,37.872437,-68.237335,355.45516843477026,-0.2249282003325561,1382,25.5578125,1070.0,14.0,309.27684202221644,112960.27378019431,1974,2283.2768420222164,2592.553684044433
192,Pioneer 10,4113135633591399808,255.0954401076627,-24.647965632201835,13.883402791418508,0.5636463,10.492984,0.21112412,95.30177662900827,1972-Sep-18 05:56:41.929,21.318325,-41.419605,255.0972799030399,-24.651540190621468,294,2.748854166666667,189.0,7.0,310.68379181056696,113474.14812089148,1972,2282.683791810567,2593.367583621134
194,Pioneer 10,2640992883712938496,355.2204968717268,-1.2928904281081663,8.64261988780337,2.187563,10.5267935,0.04261208,94.99568903936104,1974-Jun-04 19:20:38.145,181.16353,5.926675,355.2360812727318,-1.2923805921705958,1324,6.232650462962963,1023.0,7.0,309.68594626831697,113109.6950150401,1974,2283.685946268317,2593.371892536634
90,New Horizons,3678885337248044544,194.12693755908626,-4.5424000343177555,11.619284324621313,2.992669,11.089922,0.05609364,90.1719601266736,2006-May-17 18:12:09.211,26.281431,-107.00877,194.1290835899757,-4.551137919720254,158,9.325810185185184e-05,151.0,7.0,293.96059001295583,107366.165896332,2006,2299.960590012956,2593.921180025912
228,Voyager 2,6714590418454640768,288.9069980934198,-40.831989823277176,12.093976084103526,3.1936045,10.881893,0.07628482,91.89577452050273,1995-Jul-07 05:07:42.595,3.4365258,-69.42959,288.9072840700872,-40.83776753114533,3030,89.87248842592592,2513.0,14.0,299.5802249368389,109418.68135593104,1995,2294.580224936839,2594.160449873678
91,New Horizons,6247142533197893376,240.25975830892338,-20.04448597244659,11.49051122470858,2.8790082999999997,11.081303,0.06034038,90.24209808471693,2006-Nov-26 14:53:05.719,38.51778,-27.544931,240.26290595491506,-20.04673692492268,529,4.25911190414952e-05,375.0,7.0,294.1892397561772,107449.67792854617,2006,2300.189239756177,2594.378479512355
221,Voyager 1,149722117560581504,66.31883155589136,25.64693625724658,11.407697099628232,2.8699474,10.558517,0.07228831,94.71026630036577,1977-Sep-06 03:15:09.775,-28.81679,-32.311465999999996,66.31636007019985,25.644165048952363,3,6.6778125,26.0,12.0,308.75546813919243,112769.84718315865,1977,2285.7554681391925,2594.510936278385
92,New Horizons,3630120239914332160,202.82993792760516,-8.47599350928319,7.320710397126799,1.5949202,11.078757000000001,0.019206317,90.26283130664852,2006-Jul-08 13:44:23.558,-15.832922,-87.18445600000004,202.82864377506075,-8.483119798766232,232,4.2341820987654325e-05,193.0,7.0,294.2568300596741,107474.36461099537,2006,2300.256830059674,2594.513660119348
319,Pioneer 11,2634839398168451328,346.02548014356375,-5.979234449698256,9.852963044224596,2.4917307,10.522448,0.034464266,95.03492336942858,1975-Jan-05 04:18:49.036,49.227383,-19.138422,346.0297166261075,-5.9808814921853575,998,4.689826388888889,758.0,7.0,309.8138501843372,113156.41064132733,1975,2284.813850184337,2594.6277003686746
326,Pioneer 11,3691175781302483840,197.0596841645953,1.7141162078593084,11.256983154778409,2.8881512000000003,10.607268,0.052264217,94.27497905826617,1980-Nov-02 04:11:37.995,-9.712862,-6.1088347,197.0588549649449,1.7135946886998448,3233,6.7283333333333335,2171.0,7.0,307.3364317299477,112251.55832504608,1980,2287.3364317299474,2594.672863459895
322,Pioneer 11,2642655654531698304,356.40669724879183,-0.22142499838284,12.261596928812628,3.2117672,10.512224,0.08776566400000001,95.12734709829547,1975-Feb-25 13:54:45.415,155.29742,-40.33242,356.4200750606817,-0.22489936078692788,1091,3.3474884259259268,793.0,7.0,310.1151515404432,113266.45794863149,1975,2285.115151540443,2595.2303030808857
229,Voyager 2,6714230603274832896,288.53260517408864,-40.810450138914156,9.320890026314768,2.3476114,10.860401,0.024627818,92.07763008568001,1995-Jul-19 11:35:28.559,37.59508,-43.4935,288.53573990746673,-40.81407669112768,3032,223.3541203703704,2485.0,28.0,300.17307407931685,109635.21357672967,1995,2295.173074079317,2595.3461481586332
216,Voyager 2,69687841539296512,53.24063171737029,26.284551177434093,12.477983801403902,3.269205,10.56047,0.18552011,94.69275849317127,1978-Jan-11 14:59:02.954,92.19085,-128.8517,53.248537047861404,26.273502192863717,233,4.481145833333334,106.0,7.0,308.6983926877383,112749.00094526955,1978,2286.6983926877388,2595.396785375477
318,Pioneer 11,6839956390653164032,327.83334002406104,-14.912093156175068,11.430186526076227,2.803113,10.490589,0.09664703,95.3235310694916,1974-Jan-31 06:33:41.288,66.87488,-35.51972,327.8391127185078,-14.915159247451534,585,2.1922106481481483,374.0,7.0,310.7547112865426,113500.05075029681,1974,2284.754711286543,2595.509422573085
327,Pioneer 11,3896163025468235392,177.11470132535,4.50914886030712,11.889387892280748,3.1034775000000003,10.568146,0.16953537,94.62397883897349,1979-Nov-02 11:01:12.624,36.84003,-81.70271,177.11785804952015,4.502147972299119,3014,7.259965277777778,2077.0,7.0,308.4741710150536,112667.10622153814,1979,2287.474171015054,2595.948342030108
331,Pioneer 11,3712812452150011648,203.32285802604733,3.3501405343755013,10.933836016763363,-0.20435238,10.593245,0.049716298,94.399784224126,1981-Apr-09 10:03:19.972,-126.06434,-68.61189,203.31208150210202,3.3442752935601145,3319,27.40053240740741,2220.0,12.0,307.74329657065067,112400.16163946447,1981,2288.7432965706507,2596.486593141301
224,Voyager 1,3891690074728381440,181.58219831569386,1.581433581040298,9.13568815834439,2.2054633999999997,10.570692,0.030414083999999997,94.60118543790449,1980-Sep-27 11:16:48.519,-24.585428,-25.548422,181.5800921632484,1.5792449321114808,1427,6.827638888888887,1428.0,7.0,308.39986452756864,112639.96652004914,1980,2288.3998645275688,2596.799729055137
95,New Horizons,4070477262597750400,268.15024466054024,-21.8580999006038,6.035919293471148,1.1767348999999998,11.068980999999999,0.018773308,90.34255136788613,2008-Feb-03 11:07:32.433,-67.457,-56.76404599999999,268.1447259854516,-21.862743782211624,880,0.00032402651856138545,973.0,19.0,294.51671745930884,107569.28588483793,2008,2302.516717459309,2597.033434918618
321,Pioneer 11,6852131248551378176,301.404570464289,-22.77531968866408,11.101747121232664,3.0397453,10.44783,0.054321233,95.71365353748821,1973-Nov-14 12:20:24.715,61.025192,-22.75654,301.40985976790813,-22.777292091314532,380,2.656875,283.0,7.0,312.02651053221155,113964.56270678494,1973,2285.0265105322114,2597.053021064423
196,Pioneer 10,6251088538689921920,230.19675594185847,-23.90596405291059,7.712877935077167,1.7675734,10.428142,0.017398959,95.89436343881071,1972-May-31 06:32:37.237,-7.3903604,-19.749228,230.19611417964504,-23.90767903125532,111,11.385729166666666,63.0,7.0,312.6156248105229,114179.73080579538,1972,2284.615624810523,2597.231249621046
228,Voyager 1,1160727285545703296,226.77123205389336,7.931597190057173,11.302828154182933,2.8855705,10.614529,0.049225338,94.21049510608131,1983-Nov-14 23:51:53.678,-22.801731,-61.16563000000001,226.76928677196238,7.926378972416983,1988,13.026724537037033,1853.0,7.0,307.12621404582507,112174.77841809716,1983,2290.126214045825,2597.2524280916505
330,Pioneer 11,3893816667654801664,182.74967949157883,4.0628840865762585,11.815625657028852,2.8526793,10.56131,0.08140946,94.68522537152565,1980-Jan-10 15:27:25.242,-92.45463,52.943672,182.7417521728596,4.067423625295539,3060,30.062719907407413,2105.0,7.0,308.67383471117364,112740.03138990904,1980,2288.673834711173,2597.3476694223473
218,Voyager 2,3695654023443644672,188.4241686902229,-0.7908424768858832,8.107133621485282,1.7556801,10.558779,0.017872242,94.70792242768532,1980-Dec-21 19:33:14.552,141.83372,-269.87616,188.43633282617577,-0.8139879614820963,1599,31.374178240740733,1086.0,15.0,308.7478271142541,112767.05637521016,1980,2288.747827114254,2597.495654228508
232,Voyager 1,4455848082192931840,238.83041091877254,10.32368534615414,10.895517596766117,2.9313755,10.662175,0.0360411,93.789492599396,1986-Oct-16 20:23:23.939,124.13174,-151.08891,238.8409536337331,10.310853113360935,2271,22.15108796296296,2113.0,7.0,305.75374587403087,111673.49814303106,1986,2291.753745874031,2597.507491748061
198,Pioneer 10,79623578362575232,35.83973934979717,17.04007633088476,9.82121637845301,2.1948137,10.48938,0.02823496,95.33452035983196,1976-May-24 10:45:19.031,55.69599,-251.91245,35.84454762783189,17.018328534619354,1834,7.568194444444442,1414.0,7.0,310.79053637305213,113513.13550489355,1976,2286.790536373052,2597.581072746104
94,New Horizons,4127068782370779008,253.0027725368888,-21.382169627501188,6.5374545742553725,1.2584514999999998,11.039284,0.021650871000000002,90.58558711101558,2007-May-25 17:20:38.927,-28.014925,-31.500046,253.0004744628616,-21.384753587195746,690,0.00033691272290809333,595.0,28.0,295.3090139819108,107858.66426675311,2007,2302.3090139819105,2597.618027963821
96,New Horizons,4117044500606846592,267.03741057442,-21.983776938053683,8.375383159467173,2.0205773999999996,11.05627,0.019755611,90.44641927575826,2008-Jan-24 14:02:08.786,-15.219361,-63.684493999999994,267.03616404293615,-21.988992973420512,872,0.00033197029856824414,1167.0,20.0,294.85532683897185,107692.95957466609,2008,2302.855326838972,2597.710653677944
325,Pioneer 11,216682238251347456,55.99938355794015,32.18737949542041,10.147307319136372,2.689168,10.486663,0.04239057,95.35922084113196,1976-Apr-20 18:42:00.394,-25.468992,-92.59251,55.99718423045535,32.17938384163224,1732,2.709791666666667,1189.0,7.0,310.8710599420901,113542.545933249,1976,2286.8710599420897,2597.7421198841807
197,Pioneer 10,2579873265707808128,18.304064974376537,9.878148377175387,10.352756033605397,2.6265125,10.46951,0.04056094,95.51545320733312,1975-May-06 07:27:39.363,188.51476,-84.76732,18.320370486211342,9.870816460281887,1596,6.124178240740743,1243.0,8.0,311.38037745590594,113728.56906199508,1975,2286.380377455906,2597.760754911812
227,Voyager 2,6760354222732196480,284.1278151932923,-30.89497858827383,3.793704003132524,0.8238964,10.738737,0.02246588,93.12081952459516,1991-Nov-08 13:57:27.199,65.44519,18.240871,284.1333339337738,-30.893440405942698,2837,33.772199074074074,2345.0,6.0,303.5738716501802,110877.3208815118,1991,2294.57387165018,2598.14774330036
93,New Horizons,6299047590920102272,218.8515988710989,-14.420489317178593,11.8895150494856,3.0912476000000004,11.006878,0.06888424,90.85228428630198,2006-Sep-09 00:15:01.610,-62.701202,-7.093354,218.84644032676778,-14.421072900600135,363,3.6883921682098765e-05,256.0,7.0,296.17844677334443,108176.21589949632,2006,2302.178446773345,2598.356893546689
227,Voyager 1,3706135186754386432,194.21004049249268,6.0183485947797895,12.115788074309902,3.1690892999999996,10.550115,0.07338825,94.7856999581563,1981-Jul-27 09:00:41.787,-137.97163,73.36766999999998,194.19819786481403,6.0246460194963465,1594,9.80574074074074,1569.0,7.0,309.00138186358953,112859.66471185745,1981,2290.001381863589,2599.002763727179
233,Voyager 1,4454893877898866304,241.00442019506144,9.946361030653318,12.483847421624676,3.328573200000001,10.631308,0.10079268,94.06180664160088,1986-Dec-10 00:00:17.045,-25.265371,-39.112762,241.00226813470118,9.94302947361518,2288,23.51258101851852,2120.0,7.0,306.6414896516188,111997.73768035727,1986,2292.641489651619,2599.282979303238
229,Voyager 1,3716947371784775936,197.92257876157157,5.0567144982752215,12.790816504006756,3.2488479999999997,10.543253,0.13179572,94.84738772954617,1981-Sep-04 12:49:56.783,-82.33055999999998,27.841824,197.91550741889145,5.059105822690869,1624,8.22275462962963,1576.0,8.0,309.20248399832053,112933.11525554654,1981,2290.2024839983205,2599.404967996641
233,Voyager 2,6663757968677937152,292.4247734684985,-45.413198535915384,6.934104232263747,1.4483137,10.835107,0.014666433,92.29258316270493,1998-May-17 22:38:24.923,-57.179287,-21.324678,292.4199946450768,-45.41498076997463,3146,104.1187962962963,2619.0,14.0,300.873821110418,109891.15442236909,1998,2298.8738211104182,2599.7476422208365
329,Pioneer 11,918931175219973760,119.05490540124642,37.138741039895294,12.065863553393907,3.1423655,10.451958,0.24410479,95.6758559927706,1976-Oct-25 20:09:41.824,-32.08798,-20.6402,119.05212530290063,37.13695277563368,2138,12.007199074074075,1484.0,8.0,311.9032905364321,113919.55783552649,1976,2287.903290536432,2599.806581072864
352,Pioneer 11,4171188816726302080,270.9950535010722,-7.53244134298908,13.801263672090911,3.7326088,10.742907,0.2641172,93.08467810304602,1993-Feb-13 20:42:46.466,13.319345000000002,-128.54703999999998,270.9961762341855,-7.543277012196668,4528,158.69846064814809,3705.0,19.0,303.45605061593,110834.28792696226,1993,2296.45605061593,2599.91210123186
222,Voyager 2,6259371537737392768,228.8080068923304,-16.580712420352604,13.770427094512305,0.65628433,10.567721,0.20519525,94.62777880706169,1983-Feb-15 12:32:06.810,-64.845665,-61.57590500000001,228.80245021676026,-16.585988907628742,2067,66.92126157407408,1551.0,11.0,308.48655891102106,112671.63077666133,1983,2291.486558911021,2599.973117822042
226,Voyager 1,52803534825288576,63.329021484810546,22.406848260839162,5.9535495933792175,1.1260462,10.475833,0.016924802,95.4578032896098,1978-Feb-14 15:27:54.698,-1.6083668,-46.194396999999995,63.32888245369893,22.4028551056865,228,3.099895833333333,200.0,7.0,311.1924387241279,113659.92631960048,1978,2289.192438724128,2600.384877448256
324,Pioneer 11,6852131248551378432,301.40406493499694,-22.77471061323924,12.332128846046484,3.415371,10.3920765,0.22470614,96.2271592919883,1973-Nov-14 12:20:24.715,53.272034,-23.367334,301.40870701251566,-22.776746821921634,380,2.656875,290.0,7.0,313.70053929188185,114575.98497096695,1973,2286.700539291882,2600.401078583764
200,Pioneer 10,64689736556724352,54.451550847567844,22.698303110533427,12.850257768193725,3.611007700000002,10.468813,0.12478251,95.52181374259315,1978-Jul-24 07:11:14.699,15.67589,39.30725,54.45290681798051,22.701703202613288,2141,355.42016203703696,1942.0,56.0,311.40111280085364,113736.14243938377,1978,2289.4011128008538,2600.8022256017075
239,Voyager 1,4453922631173730560,244.7372419873708,10.94102482416532,7.780375426362591,1.7336206000000003,10.629866,0.014591379,94.07456625213457,1988-Jan-29 09:31:03.533,-30.065277000000002,16.627382,244.73468073199902,10.942441307773215,2373,99.06616898148148,2196.0,17.0,306.6830859819587,112012.93032405061,1988,2294.683085981959,2601.3661719639176
235,Voyager 1,1189346748582562816,235.7522010233153,11.020540507414026,12.26083266927382,2.5661669,10.574005,0.09771701,94.57154483980732,1985-Mar-24 16:37:58.878,-160.3437,162.75327,235.7384692115208,11.034478673679946,2141,28.83421296296296,1957.0,7.0,308.3032361777718,112604.6739815694,1985,2293.303236177772,2601.606472355544
220,Voyager 2,3869463618970846720,161.0903049959766,9.372616071794923,4.4876727855171605,0.8356228000000001,10.463821,0.016792191,95.5673802819366,1979-Oct-31 11:47:54.618,26.597673,-37.990437,161.09260680229085,9.369328317058898,1284,4.9308796296296284,849.0,7.0,311.5496597191132,113790.39771580893,1979,2290.5496597191127,2602.0993194382268
97,New Horizons,3630691126966891392,204.41831104834702,-7.137150640462132,11.35727444891473,2.7662935,10.9365425,0.07615979,91.4365759558332,2006-Mar-02 04:34:21.035,26.506306,-65.515236,204.4205057960524,-7.142575365254829,56,3.684507351680384e-05,70.0,7.0,298.0832376160162,108871.92170687376,2006,2304.083237616016,2602.1664752320316
254,Voyager 2,6447988672970202496,300.72328269138364,-56.429890626272716,12.258197470848591,3.2628202,11.065115,0.08637,90.37411741871271,2013-May-20 22:11:53.364,92.49262,-65.47075,300.73085218119326,-56.435248677043816,3587,358.4649768518519,2984.0,22.0,294.61962278500346,107606.87102599467,2013,2307.6196227850032,2602.2392455700065
328,Pioneer 11,6742969603841922432,290.54886132065644,-34.876415342884215,9.106354530129492,1.974494,10.355426,0.020619748,96.56773327982049,1973-Apr-07 00:00:00.000,-59.397923,47.132507,290.5436671197987,-34.87229372213378,0,8.59633101851852,21.0,10.0,314.81081049221484,114981.50042417653,1973,2287.810810492215,2602.6216209844297
230,Voyager 1,663819807285868160,126.17255065837195,20.254598246045674,10.993430821892122,2.8565855,10.428307,0.04537109,95.89284629943542,1978-Aug-28 06:09:09.597,-79.73034,-42.18727,126.16562716521588,20.25093485659643,685,14.141030092592592,1037.0,18.0,312.61067893615945,114177.92437464287,1978,2290.6106789361593,2603.2213578723185
224,Voyager 2,6323097999028324608,219.92399309629863,-13.981402402733364,4.077139836247179,0.7614850999999999,10.494334,0.018743962,95.28951326990914,1982-Nov-14 15:36:42.696,49.32083,-34.686446999999994,219.9282489916777,-13.984395496852589,1996,6.731481481481483,1452.0,7.0,310.64381325990377,113459.54635504725,1982,2292.6438132599037,2603.2876265198074
332,Pioneer 11,106177368288904960,33.20964474661469,26.05799805400109,10.252698893680185,2.4921522,10.375275,0.03923527,96.38299061407095,1975-Sep-26 07:34:36.000,139.0799,-170.68863000000005,33.22178367078834,26.043100312481595,1460,9.52113425925926,1003.0,7.0,314.20854940187127,114761.53058353947,1975,2289.208549401871,2603.417098803742
333,Pioneer 11,2583648503305812736,18.881521410272367,12.393225298367328,6.712112919218707,1.3487129,10.373587,0.017516766,96.3986741799168,1975-May-27 08:06:33.978,62.555637,-26.45238,18.886982168652878,12.39091615313848,1292,3.2903819444444444,863.0,7.0,314.25967782652873,114780.20472936134,1975,2289.259677826529,2603.5193556530576
344,Pioneer 11,6339490274289311360,226.33013791734,-2.839859953428943,10.303874925283353,2.6023407000000005,10.487667,0.031145303,95.3500899690428,1982-Nov-01 04:28:07.547,20.249275,12.959826,226.3318863384315,-2.838740938861319,3604,8.715520833333333,2490.0,7.0,310.8412932990795,113531.6739645558,1982,2292.84129329908,2603.6825865981587
207,Pioneer 10,149518944129116032,65.71172176907987,24.61682633296777,6.850447485244592,1.4471655,10.48348,0.01587541,95.38816850342673,1982-Aug-06 07:35:47.705,81.9905,-10.459681,65.71880405570938,24.615922832507447,2474,307.90391203703706,3131.0,38.0,310.9654293211711,113577.01340526453,1982,2292.965429321171,2603.9308586423417
261,Voyager 1,4540927432956071808,257.8978545624757,11.891550483027455,13.14120456486568,3.5769386,10.98969,0.13689533,90.99437889013996,2011-Feb-08 11:59:20.374,5.7015176,85.10051,257.89832437055344,11.898562810231613,3165,3045.443287037037,4670.0,144.0,296.6416751818562,108345.40544342117,2011,2307.641675181856,2604.2833503637116
231,Voyager 1,663621001840331136,125.50002810282629,20.06612538060344,10.452681426762213,2.6305962000000003,10.40344,0.040011067000000004,96.12204754364322,1978-Aug-24 21:56:33.695,36.236214000000004,-70.14197,125.50318224504898,20.060019948505413,679,14.588009259259259,614.0,19.0,313.3578749922769,114450.8302621792,1978,2291.3578749922767,2604.715749984553
334,Pioneer 11,2633207860351808128,352.4827404145044,-5.168306816269742,10.517614797939707,2.7027893,10.337394,0.13167092,96.73618158994341,1974-May-09 23:59:22.033,148.89941000000005,65.78761,352.49578401162506,-5.1625438176454646,790,9.701273148148148,604.0,13.0,315.35995198321547,115182.06886234965,1974,2289.3599519832155,2604.719903966431
237,Voyager 1,1173461897938144896,222.84142131635545,8.773994746751324,10.366775600575801,2.602088,10.485259,0.032117024,95.37198791660371,1983-Sep-17 09:14:43.735,-118.980354,-61.511555,222.831145613441,8.76868231962201,1957,14.77832175925926,1813.0,7.0,310.91268060812814,113557.7474653127,1983,2293.912680608128,2604.825361216256
336,Pioneer 11,640496245081233536,146.95050436154344,22.6492779938858,9.180289945742386,2.2502794,10.379348,0.020529024,96.3451672641288,1977-Sep-21 17:08:59.862,14.505156,-61.457195,146.95176987792885,22.643916101192275,2509,14.971585648148148,1723.0,14.0,314.0852452810599,114716.49498645432,1977,2291.08524528106,2605.17049056212
98,New Horizons,6052387619118482432,247.50002480610118,-21.16029529239105,10.858484535308408,2.748639,10.875544999999999,0.044007692,91.94941877008918,2006-Dec-27 01:40:31.454,-2.0823047,-90.1946,247.49985142222104,-21.16780537970461,583,5.135821223422497e-05,403.0,7.0,299.75510519049067,109482.55461977485,2006,2305.755105190491,2605.5102103809813
345,Pioneer 11,3711724141796857728,204.7216353978887,2.3328391006508995,10.27963630493655,2.7429333,10.435698,0.11936392,95.824931172803,1981-Mar-06 22:51:47.094,-13.120648,-78.971924,204.7204968553544,2.3259863223688897,3306,27.174872685185186,2285.0,13.0,312.38927562333777,114097.05902866788,1981,2293.389275623337,2605.7785512466753
340,Pioneer 11,691513275373480704,136.0795643733422,26.232567456581783,11.028887690083632,2.9791098,10.36897,0.065320924,96.44159525738566,1977-Aug-01 03:00:32.317,11.906097,6.339731,136.0806041720269,26.233121126180826,2427,4.093865740740742,1688.0,7.0,314.3996005390772,114831.31010089256,1977,2291.3996005390773,2605.7992010781545
351,Pioneer 11,4364446848806515968,256.2329729630873,-5.5982093282422,4.526065430450728,0.78796005,10.534882,0.016123962,94.92275649103293,1987-Jun-25 16:50:28.333,-6.1867332,17.772558,256.2324411645004,-5.5966816364916525,4153,34.43988425925926,2877.0,7.0,309.4481861607673,113022.85551335865,1987,2296.4481861607674,2605.896372321535
238,Voyager 1,1173461897938143744,222.84370332289646,8.770804187557951,10.944755824772578,2.3973846,10.464774,0.043260213,95.55867975818344,1983-Sep-17 09:14:43.735,-117.44776999999999,-61.436737,222.833540125526,8.765487835540476,1957,14.77832175925926,1806.0,7.0,311.52129601167803,113780.03815530527,1983,2294.521296011678,2606.042592023356
201,Pioneer 10,6859639401140960128,307.3658070731729,-20.063580179405484,9.171000028090349,2.2797499,10.299441,0.020380603,97.0926448554767,1973-Feb-13 16:48:53.164,49.622707,1.927502,307.37017004324224,-20.06341070792482,672,43.21681712962963,726.0,18.0,316.52202222885404,115606.50339886664,1973,2289.522022228854,2606.044044457708
339,Pioneer 11,183640913107529472,80.23240814008949,35.30332033121089,7.417882572887356,1.6435708999999998,10.338398,0.021079749,96.72678513247796,1976-Jun-20 07:59:15.503,54.42607,-142.87305,80.23717540389936,35.29080585990751,1891,2.70675925925926,1266.0,7.0,315.3293195318781,115170.88066582318,1976,2291.3293195318784,2606.658639063757
234,Voyager 1,3870186238627616512,159.4334006328076,10.178869498170254,7.545719868143388,1.801384,10.387775,0.07906587400000001,96.26700226543859,1979-Sep-23 23:15:35.051,-104.63965999999999,-3.8624660000000004,159.4242786504047,10.178532786960345,1165,4.237627314814815,1235.0,7.0,313.8304273853298,114623.42529821786,1979,2292.83042738533,2606.66085477066
348,Pioneer 11,4415393750869565824,231.65593242350326,-1.415203724859288,5.3111877441462765,0.8909321,10.447272,0.020243738,95.71876478524082,1983-May-27 09:04:17.052,-14.745385,29.338394,231.6546543122645,-1.41266071015492,3697,23.42857638888889,2532.0,7.0,312.04317319988513,113970.64857952601,1983,2295.043173199885,2607.0863463997707
209,Pioneer 10,65945791154458752,60.224873753088,23.901175572894353,8.433203143378371,2.034955,10.397162,0.017314196,96.18008817474251,1980-Jun-28 12:46:08.140,17.262836,-61.23158000000001,60.2263772854275,23.89584251773871,2319,155.91138888888892,2779.0,30.0,313.5470874496606,114519.93822011404,1980,2293.5470874496605,2607.094174899321
223,Voyager 2,3432079061674391424,95.11344609575019,25.91025379710425,10.81260544922818,2.68892,10.36178,0.03923121,96.50851339433714,1978-May-15 15:26:42.796,27.04712,-69.606445,95.1158098487154,25.904170619053026,527,2.695289351851852,232.0,7.0,314.61775366553906,114910.98834880149,1978,2292.617753665539,2607.2355073310778
338,Pioneer 11,94222412719669760,32.023732196366005,20.974390896907675,12.308782423938494,3.165247,10.306452,0.08698852,97.02660233117159,1975-Aug-01 21:44:11.505,185.09535,-32.499054,32.039995238376235,20.971535430935358,1412,5.517858796296296,968.0,7.0,316.3067235996194,115527.86772752498,1975,2291.3067235996195,2607.613447199239
341,Pioneer 11,2555619722826382720,7.874877139492855,6.118605481408435,9.000732289430976,2.2751322,10.301429,0.02009176,97.07391274682968,1975-Apr-13 04:59:28.605,11.092126,-57.09806,7.875852202705992,6.1135862254985085,1194,3.1004976851851853,828.0,7.0,316.4609555546648,115584.19940678574,1975,2291.460955554665,2607.9219111093303
204,Pioneer 10,2555330070231980032,8.165976716698683,5.524754877491341,10.36604976777304,2.6195383,10.299448,0.06653110000000001,97.0925819236253,1975-Mar-08 17:00:21.369,5.618157,-113.86222,8.166470680769889,5.5147437925346985,1511,4.6840972222222215,1193.0,7.0,316.52181707101846,115606.4284670188,1975,2291.521817071018,2608.0436341420373
208,Pioneer 10,61341208255595008,50.717275207303715,21.713272702349848,3.7767969420502494,0.71576023,10.344534,0.02500776,96.66941088943241,1978-May-21 12:06:10.711,-2.876776,-12.448882,50.717023375507814,21.71218293228827,2112,59.237523148148135,1981.0,20.0,315.14227949954966,115102.56616441553,1978,2293.1422794995497,2608.2845589990993
203,Pioneer 10,2613350474195987584,330.39659153240297,-12.191223737571695,11.474941487053833,2.9519444,10.275657,0.06018741,97.31738118371864,1974-Feb-11 09:55:38.192,18.119644,-78.197624,330.3981883507908,-12.198115009998148,1112,3.171226851851852,867.0,7.0,317.2546626589227,115874.09298954494,1974,2291.254662658923,2608.5093253178457
99,New Horizons,6247046875683556480,239.07557926699425,-19.7714476323352,7.490893167541953,1.6663141,10.820889999999999,0.01481991,92.41383662276894,2006-Nov-21 23:18:38.841,-1.2498125,-43.105556,239.07547467527405,-19.775054960922922,520,4.1761777692043896e-05,361.0,7.0,301.26910739022674,110035.52878320642,2006,2307.269107390227,2608.538214780454
202,Pioneer 10,6882184096791003392,316.49387071609385,-17.197373694895152,10.298637812546561,2.4743977000000004,10.258505,0.032965023,97.4800921684862,1973-Dec-21 03:27:30.480,17.985928,6.3958764000000015,316.4954584006429,-17.196809107158266,1000,3.4632060185185187,804.0,7.0,317.785100469265,116067.83009539435,1973,2290.785100469265,2608.570200938529
236,Voyager 1,3883283204526449408,156.26478441930038,11.347738509206133,13.753057441644485,3.8306637,10.356091000000001,0.22439679999999998,96.56153503018835,1979-Sep-08 19:53:05.409,-51.019234000000004,-34.244279999999996,156.2603232003416,11.344744123991642,1139,3.9992592592592593,1228.0,7.0,314.7906041984141,114974.12027742875,1979,2293.7906041984147,2608.5812083968285
230,Voyager 2,6304460039986981120,212.12718955461847,-11.215055973805931,4.514428008733839,0.7811861,10.398311,0.16865894,96.16946757709671,1982-Sep-15 02:13:41.468,-9.888876,-10.044729,212.12632836340958,-11.215930737787687,1933,7.191574074074074,1396.0,7.0,313.5124643013353,114507.29246141971,1982,2295.512464301335,2609.02492860267
256,Voyager 2,6641468149267257472,297.60037798291376,-54.20949332616024,13.088769405267467,3.6434822,10.84371,0.12408776,92.2193608100433,2008-Jun-08 09:08:22.224,-40.351917,-15.338718,297.5970082015129,-54.21077425979429,3465,165.07138888888892,2905.0,14.0,300.6351162407411,109803.96985576829,2008,2308.635116240741,2609.270232481482
337,Pioneer 11,4051725293559391232,277.7971521598452,-27.362521301183016,10.018425306487172,2.466158,10.242977,0.030258587000000007,97.62786601046128,1973-Sep-03 01:34:29.245,-16.787691,-74.44407,277.7956680015868,-27.369102717227612,209,3.661678240740741,129.0,7.0,318.26684319410367,116243.78180821445,1973,2291.266843194104,2609.533686388208
366,Pioneer 11,4169156055952069504,265.18976002128045,-6.647846807189407,11.123820133319953,2.821742,10.522814,0.047917187,95.03161600040602,1990-Jun-03 10:21:45.610,-5.184376,5.19794,265.18931387216855,-6.647399490798027,4368,34.609849537037036,3193.0,7.0,309.8030681613236,113152.47261524186,1990,2299.803068161324,2609.606136322647
243,Voyager 1,1189346989101800448,235.75080780751045,11.030262950256924,10.414898762511053,2.475565,10.437847,0.03381951,95.80519687934336,1985-Mar-24 16:37:58.878,-161.27834,162.58711,235.73681578332366,11.044368519994274,2141,28.83421296296296,1964.0,7.0,312.3249418266593,114073.56175276905,1985,2297.324941826659,2609.6498836533183
104,New Horizons,4079749787668812288,281.79206844609723,-21.2978833725882,10.59455254198951,2.5807933999999997,10.883807000000001,0.03747894,91.87961374629694,2011-Feb-22 01:14:48.134,61.69656,24.562624,281.797201733222,-21.295839709187728,1265,0.00424194637345679,1992.0,90.0,299.527540812928,109399.43900651383,2011,2310.527540812928,2610.0550816258565
206,Pioneer 10,2586188104583371136,23.816914430004825,13.069196951651902,9.993915544863386,2.7269516,10.266778,0.030933015,97.40154123864416,1975-Oct-15 13:06:05.181,57.686207,-23.300049,23.822002502123706,13.067141827292874,1695,19.196203703703706,1305.0,12.0,317.52902443798,115974.30088572779,1975,2292.52902443798,2610.05804887596
225,Voyager 2,866901249907385728,112.23989244206398,24.087166597743373,12.569152032920787,3.5557842000000006,10.31479,0.14455745,96.94817074326444,1978-Jul-03 02:07:35.720,-28.280514,-130.12691999999998,112.23740963849686,24.075742491720032,649,2.916423611111111,302.0,7.0,316.0510366230421,115434.48061619989,1978,2294.051036623042,2610.102073246084
226,Voyager 2,869824305865369344,111.4022128105719,24.11997344983641,11.664231158494275,2.989297,10.311419,0.05831394700000001,96.979867199467,1978-Jun-30 14:30:51.603,-1.8870219,-46.205814,111.40204709093538,24.115915621591697,643,3.319224537037037,288.0,7.0,316.15436707026237,115472.22102874266,1978,2294.154367070262,2610.3087341405244
343,Pioneer 11,2581666259935048704,15.721229028483169,10.546927743978825,7.503493155018082,1.5953608,10.260485,0.017357398,97.46128274475694,1975-May-14 10:39:31.456,2.1824307000000003,-93.845055,15.721421642567663,10.538645291337797,1264,3.1885648148148147,856.0,7.0,317.72378174790765,116045.43404560574,1975,2292.723781747908,2610.4475634958153
347,Pioneer 11,3867382758855297024,167.4501614840233,10.157202984126053,3.3934854418303453,0.6264515,10.301069,0.08467838,97.0773008893062,1978-Nov-11 16:10:02.207,-104.522095,-23.07229,167.44097305543468,10.155174723082693,2837,14.367731481481481,1957.0,8.0,316.4720008991382,115588.23360840125,1978,2294.472000899138,2610.944001798276
100,New Horizons,4117664281521350272,263.6489989886772,-21.8872427881398,12.042249810260925,3.1937474999999997,10.793994,0.07922709,92.64411344330782,2007-Dec-29 07:53:46.603,-9.192527,-74.41062,263.64822778661545,-21.89348542696657,847,0.0005095964345421814,1108.0,20.0,302.0198098251835,110309.71534055,2007,2309.0198098251835,2611.039619650367
245,Voyager 1,1189346748583631104,235.75252503410488,11.018406537522186,3.9568521690033087,0.73911476,10.399171,0.017263928,96.16151248665552,1985-Mar-24 16:37:58.878,-160.27448,162.81975,235.73856838706203,11.032584826061322,2141,28.83421296296296,1950.0,7.0,313.486530706497,114497.82047524095,1985,2298.486530706497,2611.973061412994
368,Pioneer 11,4168061943100005504,261.7089060086016,-7.452999559005853,11.029143894438649,2.9682474,10.446931,0.043846484000000005,95.72189296338522,1988-Dec-05 14:55:19.241,-0.9551127,-65.86976,261.70882321794187,-7.458709252524699,4265,47.869027777777774,2995.0,11.0,312.05337106063575,113974.3732461866,1988,2300.053371060636,2612.106742121272
205,Pioneer 10,6047659238078649728,249.0060616354073,-24.18557194047627,6.512751907657705,1.592886,10.1853695,0.19728959,98.1800415612763,1972-Aug-31 11:38:02.223,-44.4458,-34.977917,249.0021100680096,-24.188681741467892,250,2.3156597222222217,168.0,7.0,320.0669354897607,116901.2475182802,1972,2292.066935489761,2612.1338709795223
361,Pioneer 11,4405743195578253312,240.1199841066476,-2.9529784988794057,7.39509353688821,1.6927651999999995,10.374434,0.0147230895,96.39079631595983,1984-Jun-16 01:10:08.731,-87.42885,-60.179447,240.1123526793326,-2.9582313997933842,3841,32.37928240740741,2673.0,7.0,314.2339959900291,114770.8246953982,1984,2298.233995990029,2612.4679919800587
242,Voyager 1,3674014393362387456,213.4735191636136,7.246818192775259,12.326039770262904,3.097476,10.33901,0.10064239,96.72105713388085,1982-Sep-18 20:16:42.248,-89.71003,41.467216,213.46566178860283,7.250450155355952,1814,10.533240740740741,1705.0,7.0,315.31064625645155,115164.06043870635,1982,2297.3106462564515,2612.621292512903
346,Pioneer 11,298510917246485888,27.42765819221005,26.81141161675324,12.048781034270663,3.3756237,10.223424,0.10951954,97.8145877668146,1975-Nov-09 21:41:52.677,-124.64101399999998,-47.409374,27.41661791318723,26.807212254900666,1501,8.13670138888889,1033.0,7.0,318.87555611981554,116466.10811720144,1975,2293.8755561198154,2612.751112239631
264,Voyager 1,4541097925977835904,257.03808580032063,12.069927941332285,9.452210806009369,2.3975067,10.739616,0.021785363999999998,93.11319541680076,2006-Feb-11 18:02:33.046,-113.42678000000001,-118.78306599999999,257.02852174050554,12.059912243634852,3057,3240.532199074074,3682.0,178.0,303.54901705877046,110868.24299054533,2006,2309.5490170587705,2613.098034117541
101,New Horizons,4115484808910638208,257.10480003246147,-22.158376105837537,10.840242523673256,2.611889,10.753561999999999,0.03989102,92.99244310467778,2007-Mar-02 21:32:33.932,-347.21573,-349.3473,257.0755610338426,-22.187794602999066,654,0.0002737442665466392,480.0,14.0,303.1553645212495,110724.46533774117,2007,2310.155364521249,2613.310729042499
251,Voyager 2,6659668644415120000,294.3983365499237,-47.13993893941987,12.188378663792093,3.1715927,10.627958,0.08505517,94.09144936272806,2000-Mar-05 21:43:52.344,5.2775483,-39.156338,294.3987862239705,-47.14327525920464,3213,78.57434027777778,2653.0,7.0,306.73812492249345,112033.03274669152,2000,2306.7381249224936,2613.4762498449877
267,Voyager 1,4541001821789678848,258.0068948038902,12.085424497152506,4.497702628820033,0.73988247,10.821804,0.0140735395,92.40603467693808,2011-Mar-01 05:44:32.164,-27.37759,-31.800827,258.0046038782172,12.082763440040507,3166,4720.209375,4451.0,216.0,301.2436730468181,110026.23914361984,2011,2312.243673046818,2613.487346093636
231,Voyager 2,611003975970087296,137.5120973222636,17.048787151337244,10.121504577929887,2.2912474,10.270137,0.030688927,97.36968613389948,1979-Jul-16 08:46:22.312,45.62979,-53.61386,137.5161206711928,17.044059817185012,1094,3.549224537037037,716.0,7.0,317.4251767965123,115936.37157315815,1979,2296.4251767965125,2613.850353593025
212,Pioneer 10,60617656587263872,46.78443232009807,20.924921741739713,7.271564329303263,1.5686312,10.233429,0.014408651,97.71895660679512,1977-Jun-21 11:07:14.138,17.282532,-51.389545,46.7859616515879,20.92037428010154,2007,32.987939814814816,1710.0,16.0,318.56379853815207,116352.24177807465,1977,2295.563798538152,2614.1275970763045
244,Voyager 1,3665626292168808832,209.10262295628368,3.9277627985890335,9.027914026154768,2.2203912999999997,10.296828999999999,0.038028125,97.11727545260688,1981-Dec-15 01:05:40.805,27.851554999999998,-47.3164,209.1050723656964,3.9236015504040553,1713,10.871307870370373,1648.0,7.0,316.6023179754984,115635.83061737106,1981,2297.6023179754984,2614.204635950997
350,Pioneer 11,640274452969871104,148.56446540304708,22.073117279279064,5.9484315852654825,1.0147924,10.230399,0.015862485,97.74789694119266,1977-Oct-01 09:14:32.551,-51.710545,-21.812416,148.55988818100633,22.071186526616764,2522,15.234652777777775,1737.0,13.0,318.65814402828806,116386.70052489193,1977,2295.658144028288,2614.316288056576
211,Pioneer 10,83185583719677568,39.56450895507593,18.45712087811401,9.344199846879064,2.24401,10.214363,0.030705934,97.90135619729956,1976-Jul-03 10:59:31.193,-108.894394,-70.848465,39.5548549021189,18.450839794138275,1864,34.22325231481481,1584.0,19.0,319.1584212031965,116569.42176025553,1976,2295.158421203197,2614.3168424063933
241,Voyager 2,4075293913686945152,283.81273494843083,-23.83666194902319,10.073209332664446,2.324607,10.442509,0.1569678,95.76242921765257,1990-Jan-15 00:54:49.733,-0.24732843,-122.75588,283.81271350053737,-23.84730712666301,2724,26.63230324074074,2293.0,7.0,312.1855192495473,114022.63905070467,1990,2302.1855192495473,2614.3710384990945
349,Pioneer 11,128026446743637888,39.4989597321313,28.724495850152483,7.33256943503704,1.4579325,10.212007,0.020274704,97.92394797752908,1976-Mar-04 01:18:29.021,19.218735,-12.681167,39.50066396585081,28.72337133950717,1617,3.2466435185185185,1091.0,7.0,319.2320704067448,116596.32139535947,1976,2295.232070406745,2614.464140813489
102,New Horizons,6299045632415010560,218.82017207882475,-14.487886187890801,10.341603678387832,2.8955897999999998,10.713433,0.0939367,93.34075969865715,2006-Sep-09 00:15:01.610,-62.551613,-7.5921910000000015,218.81488488428693,-14.488527920215736,363,3.6883921682098765e-05,249.0,7.0,304.2908766176223,111139.19977582037,2006,2310.2908766176224,2614.581753235245
103,New Horizons,3617773072226845184,204.73443083863626,-9.348272298154674,9.280658141485091,2.4863472,10.710403,0.022492789,93.36716449380768,2006-Jul-16 20:06:54.225,-21.809309,-24.277033,204.7325868785241,-9.350324902398512,248,4.0725067515432095e-05,200.0,7.0,304.376956249813,111170.6395006817,2006,2310.376956249813,2614.7539124996256
240,Voyager 1,611303760391626496,136.2403462693821,17.525832257664533,13.370200820725314,3.6913318999999998,10.235172,0.17395067,97.7023125211277,1978-Oct-28 22:58:30.792,-95.968414,7.9769573000000005,136.23185546942779,17.52653801850623,762,44.413819444444435,767.0,19.0,318.50953881887625,116332.42395820635,1978,2296.509538818876,2615.019077637752
241,Voyager 1,3377618910721895808,95.84416015985794,24.020765485526447,9.043604929668463,2.1732244,10.234999,0.017868552,97.70396939147648,1978-May-19 17:07:22.420,-2.1644871,-131.88278,95.84396865373621,24.00909696607533,462,2.8024652777777783,410.0,7.0,318.5149402162133,116334.39676456974,1978,2296.5149402162133,2615.0298804324266
358,Pioneer 11,3707040325342494464,189.94938302981015,3.9012338938224302,10.251909930350394,2.5634995,10.2653475,0.033784594,97.4151144783857,1980-Sep-10 13:55:57.732,-4.0038223,-9.534481,189.94902983314938,3.90039281082877,3175,6.373877314814815,2150.0,7.0,317.57327319953737,115990.46230339905,1980,2297.573273199537,2615.1465463990744
213,Pioneer 10,85627908282618624,36.76217214859624,17.610985007330587,9.925470946674203,2.5959244,10.198522,0.032551184,98.05342753011641,1976-Jun-04 00:15:15.213,164.36678,-110.31221,36.77676675077695,17.60119006661452,1843,37.61082175925926,1532.0,17.0,319.65417374817946,116750.49041978508,1976,2295.65417374818,2615.308347496359
232,Voyager 2,3698455682149658368,184.28297597166332,0.3524885300126511,12.052688304232099,3.3024836000000004,10.258231,0.11265943,97.48269307913748,1980-Nov-06 19:22:53.014,-21.52772,-116.93921,184.2810755892997,0.34216559680992464,1563,16.575914351851853,1060.0,12.0,317.7935794379882,116070.9269539308,1980,2297.793579437988,2615.5871588759765
105,New Horizons,3679162890919335424,193.4357895569324,-4.033429415227035,11.088880700795203,2.8689327000000002,10.694642,0.059149099999999996,93.50476563304649,2006-Apr-19 20:40:34.873,-196.51033,-19.809635,193.41915027508603,-4.0351067728621475,147,0.00032774227859224965,133.0,11.0,304.8255359637315,111334.4787553933,2006,2310.8255359637315,2615.651071927463
106,New Horizons,4068998797424428672,267.12743059524985,-22.174909132057948,10.249266686468793,2.5396585,10.72749,0.068450235,93.21844722035804,2008-Jan-24 14:02:08.786,11.444059,24.425682000000002,267.12839664037523,-22.17284724909061,872,0.00028454258294753084,860.0,18.0,303.89213793836717,110993.56446060924,2008,2311.892137938368,2615.784275876735
367,Pioneer 11,4355439409033609856,244.97973561992168,-5.6191283074978005,11.639591920582054,3.1562014,10.3189745,0.075327024,96.90885470168884,1984-Nov-23 04:24:36.538,-9.423098,13.144772,244.9789086825916,-5.617974769376781,3893,12.960127314814816,2736.0,7.0,315.92286632750563,115387.66769745815,1984,2299.9228663275053,2615.8457326550115
269,Voyager 1,4541320233485245184,258.88632141016205,12.175878715494006,11.333600340543349,2.898572,10.902885000000001,0.042365674000000006,91.71883954731176,2018-Feb-25 10:55:56.095,1.4515428999999995,-4.1777277,258.88644197033443,12.175531727756116,3292,12858.650416666667,6422.0,496.0,299.0034169242363,109208.00799740807,2018,2317.0034169242363,2616.0068338484725
234,Voyager 2,6244615580594652288,243.40886643013755,-20.74269910619045,11.64038967676188,2.94277,10.313042,0.06630149,96.96460368810529,1984-Feb-09 19:57:36.863,-194.00206,-97.57479,243.39183170953427,-20.751266846668976,2225,54.898449074074065,1868.0,19.0,316.1046080232232,115454.04703440206,1984,2300.104608023223,2616.2092160464467
210,Pioneer 10,2635269135416175488,347.0048540462083,-5.223002410672031,4.277615885380472,0.8153467,10.151751,0.28838995,98.5051783570734,1974-Apr-19 03:45:10.543,191.37222,-39.238617,347.021924827958,-5.2265025731086014,1252,3.828877314814815,967.0,7.0,321.1268814440593,117288.38217862822,1974,2295.126881444059,2616.2537628881178
356,Pioneer 11,881730367526465664,117.55115840736131,32.335608139257715,13.987491025632279,3.7450466,10.187052,0.22284727,98.16382818858595,1977-May-11 16:57:36.983,2.65746,-205.828,117.55139463660822,32.317311497127605,2292,4.817048611111111,1583.0,7.0,320.0140798947902,116881.94254077319,1977,2297.0140798947896,2617.02815978958
108,New Horizons,4069559823118912384,270.0449998519208,-22.18936154457003,9.978405764323721,2.48378,10.699038,0.038419235,93.46635107606424,2008-Feb-23 04:47:00.735,44.335014,-94.98343,270.04875232502576,-22.19740085092531,893,0.0008274747620884772,910.0,20.0,304.70030450796935,111288.73921849077,2008,2312.7003045079696,2617.400609015939
353,Pioneer 11,130756602834720768,37.51778918654564,28.26296471645081,7.9434964800477275,1.8161516,10.164623,0.017324502,98.38042929600937,1976-Feb-26 07:42:37.859,-97.95887,-35.553345,37.50906212725607,28.25979730396861,1603,3.4103819444444445,1084.0,7.0,320.7201995049905,117139.84566720274,1976,2296.7201995049904,2617.440399009981
246,Voyager 1,3817662598233640320,169.63821584379758,7.012198255193512,13.511629513198226,3.9849663,10.2276535,0.21516712,97.77413750532429,1980-Mar-02 12:53:18.874,7.9676538,-23.129862,169.6389212997352,7.010150337591474,1289,21.60224537037037,1358.0,13.0,318.7436882673572,116417.94470276956,1980,2298.743688267357,2617.487376534715
107,New Horizons,4115484808910637568,257.1057310642221,-22.159128034161586,11.671388887485158,2.820177,10.678502,0.07403304,93.64609307970257,2007-Mar-02 21:32:33.932,-344.01685,-347.2466,257.0765578138321,-22.18857517461849,654,0.0002737442665466392,466.0,14.0,305.28626343983035,111502.75485876363,2007,2312.2862634398307,2617.5725268796605
354,Pioneer 11,897818456023654784,108.4318747571536,36.312477351259886,10.48106584842793,2.5305395,10.158935,0.1281854,98.43551908182323,1976-Sep-05 23:59:53.312,-116.26977,-67.880974,108.4215105976638,36.30642651575468,2070,3.832361111111111,1386.0,7.0,320.8997922067437,117205.44010559107,1976,2296.899792206744,2617.7995844134875
249,Voyager 1,3704116723924172672,191.92580749590354,4.165445694352232,5.160883254533697,0.92022324,10.223324,0.015667727,97.81554584488035,1981-Mar-29 04:10:31.781,-105.21831499999999,25.303278,191.9164875225083,4.167686994996585,1551,13.705393518518518,1512.0,7.0,318.87867945430986,116467.24888389214,1981,2299.8786794543103,2618.75735890862
255,Voyager 1,1189750406791860224,237.84400821427613,12.13387871065918,6.234550652191926,1.2382088,10.300028,0.022311108,97.08711615406963,1986-May-27 03:41:15.262,-4.1668389999999995,-75.91513,237.84364187474858,12.127204415764554,2245,36.38949074074074,2078.0,7.0,316.503998662267,115599.92047140641,1986,2302.5039986622673,2619.007997324534
214,Pioneer 10,6864776525624382592,297.157102045707,-22.304986029994755,6.080467064954302,1.1925383,10.090469,0.024998283,99.10341771903057,1973-Jan-11 12:40:05.371,-104.43957,-68.85084,297.1477292501598,-22.311164960453066,595,2.8623032407407414,385.0,7.0,323.0771417640396,118000.69525789785,1973,2296.07714176404,2619.15428352808
375,Pioneer 11,4169580540456185216,261.7944859377671,-7.15802865758072,8.011862530570129,1.8509283,10.325711,0.017667526,96.84562891204662,1988-Feb-18 18:43:11.261,30.712759,-11.587371,261.7971794211631,-7.159044860359192,4212,101.12097222222219,3065.0,17.0,315.71675025327204,115312.38586250506,1988,2303.716750253272,2619.433500506544
357,Pioneer 11,2581834519573781504,13.284325165874431,9.141705926398648,10.47145473470824,2.7031736,10.115833,0.04267023,98.85493088669793,1975-May-04 12:48:34.751,101.00502,-152.41652,13.293367004321814,9.128061797215064,1242,3.1380671296296296,849.0,7.0,322.26707469063524,117704.82636000762,1975,2297.267074690635,2619.5341493812703
377,Pioneer 11,4171531726918761472,268.3238595411549,-8.002888696448606,10.603931090551663,2.3747015,10.371478,0.033913035,96.41827251759793,1991-Feb-25 06:09:53.126,-72.29035999999998,-182.92555,268.31754771283914,-8.018860323774023,4418,73.35412037037038,3304.0,15.0,314.32356840736924,114803.54012510755,1991,2305.3235684073693,2619.6471368147386
254,Voyager 1,1190185882113775744,234.9093507707426,11.60406632760185,7.730830442042147,1.737915,10.27317,0.017754821,97.34093314271921,1985-Apr-27 00:12:23.858,-55.16955,-8.098424000000001,234.90448770200626,11.603352470210533,2149,27.95084490740741,1992.0,7.0,317.3314420452646,115902.13589261244,1985,2302.331442045265,2619.6628840905296
249,Voyager 2,4075181140724023296,282.60815367768686,-23.60311491760879,10.343760378060614,2.610443,10.334994,0.040297326,96.75864053859051,1989-Dec-13 11:58:52.845,-61.351727,-60.30596,282.6027780151999,-23.608398949760733,2715,24.70280092592593,2286.0,7.0,315.43316815580505,115208.81033722626,1989,2304.433168155805,2619.86633631161
364,Pioneer 11,645260772561841024,142.04568822711582,24.28610021582049,10.112666694090306,2.2933893,10.139276,0.033447426,98.62637571941008,1977-Aug-28 03:23:28.907,1.9570409,-125.07027,142.04586301383245,24.27492997343927,2472,3.840104166666667,1702.0,7.0,321.5219848452768,117432.68974488892,1977,2298.521984845277,2620.0439696905537
362,Pioneer 11,897621914023902592,108.9839254717474,36.290941900161336,6.266978936136348,1.1594848999999998,10.116236,0.016648836,98.8509981765976,1976-Sep-08 04:09:48.174,-16.171968,10.058773,108.98247783569131,36.291842312660265,2074,3.9119675925925934,1393.0,7.0,322.25425405570815,117700.14375130685,1976,2298.2542540557088,2620.508508111417
116,New Horizons,4083653603675326080,288.2881495233794,-20.421882979884863,2.9059385355296463,0.5980449000000001,10.801021,0.026148558,92.5838432286383,2017-Mar-25 10:20:46.104,25.171082000000002,-5.7525377,288.2902598638521,-20.42236527196143,1627,0.05824226707175927,3436.0,468.0,301.8233289253608,110237.9526566988,2017,2318.8233289253612,2620.6466578507216
215,Pioneer 10,2580650517349359232,13.893950320401295,7.9240150180655995,10.324417497969833,2.430232,10.096909,0.038770422,99.04021544148428,1975-Apr-09 22:24:31.502,49.714874,25.895134,13.898409072928693,7.9263374617154465,1559,4.8147569444444445,1228.0,7.0,322.87110233923875,117925.44141838356,1975,2297.871102339239,2620.7422046784773
248,Voyager 1,616028945973474816,148.22293033201004,14.147673491495652,13.401759283204573,3.3757343,10.159742,0.19888386,98.42769285126002,1979-Aug-04 05:12:40.054,-52.853733,32.803154,148.21821938283216,14.150597296161365,1074,3.7702546296296298,1214.0,7.0,320.8742786951076,117196.12155060114,1979,2299.8742786951075,2620.748557390215
247,Voyager 1,3380351742576120064,103.4458158927246,23.56511075678721,12.83160294260605,3.3519955,10.143361,0.12848054,98.58665100927642,1978-Jun-11 01:06:56.705,90.78348000000001,-187.12428,103.45392065678499,23.54840509404555,517,2.9041319444444444,466.0,7.0,321.3924822902411,117385.39023168766,1978,2299.392482290241,2620.7849645804818
355,Pioneer 11,6742980903898504192,291.06418969655687,-34.84292597728104,11.86204676221958,3.275856,10.064705,0.076259345,99.35711085725374,1973-Apr-07 00:00:00.000,45.964832,-70.0727,291.0683253113601,-34.84923066029526,0,23.613993055555557,10.0,11.0,323.9041813946472,118302.76321258096,1973,2296.9041813946474,2620.808362789295
111,New Horizons,4070477262515266432,268.16059007225067,-21.8522957630885,13.230113130506165,0.6444149,10.637427,0.15651086,94.00769274147356,2008-Feb-04 18:49:13.280,-65.11139,-56.607707999999995,268.15504718809984,-21.857114735182492,881,0.00029215668938614546,992.0,17.0,306.4650783372038,111933.30521188033,2008,2314.465078337204,2620.930156674408
216,Pioneer 10,2586182156053386240,23.76740242909207,13.044970115348873,14.034016668231981,0.5375385,10.087254,0.28527057,99.13501162683842,1975-Oct-17 06:05:06.414,55.66322,91.01038,23.772399446128176,13.053140329752937,1696,19.253159722222215,1317.0,12.0,323.18013790349323,118038.31356787187,1975,2298.1801379034932,2621.3602758069865
260,Voyager 1,4447145275863860352,249.72779009167044,11.166778783564313,14.025597132197928,3.4762745,10.341667,0.23623951,96.69620797593218,1991-Dec-28 23:31:43.718,1.6028662,65.982704,249.72793044481705,11.172556483727453,2595,235.40668981481483,2433.0,36.0,315.2296380015389,115134.47298368205,1991,2306.229638001539,2621.459276003077
363,Pioneer 11,102817840574548608,34.26311350456944,24.50059473733755,12.630281922418465,3.6132584,10.08152,0.12946405,99.19139098156886,1975-Sep-03 18:14:42.682,43.690712,-47.619823,34.26703795230059,24.496317363505195,1445,10.488761574074074,996.0,7.0,323.36393459991444,118105.44347327275,1975,2298.3639345999145,2621.727869199829
373,Pioneer 11,4356470029390599552,242.50376541753639,-4.8048034964043165,12.81081943950286,3.8157082,10.223223,0.14430232,97.81651306653671,1984-Jan-28 02:24:25.556,-8.492713,25.375053,242.5030131469686,-4.802555815847208,3804,32.75414351851852,2652.0,13.0,318.88183259690965,116468.40053769527,1984,2302.8818325969096,2621.763665193819
242,Voyager 2,6255301940266537344,232.6401633254808,-18.1431614286008,11.361135004909848,2.8744001,10.2031355,0.056587365,98.00908759264972,1983-Oct-18 20:14:19.684,-7.179244500000001,-48.10495,232.63952614782443,-18.14743087494583,2142,8.596574074074073,1715.0,7.0,319.50962555203813,116697.6956366264,1983,2302.509625552038,2622.019251104076
359,Pioneer 11,6768173227850460032,293.2048409758446,-24.50230512784054,9.067780632998957,2.2054844,10.042353,0.041660324,99.57825942031326,1973-Oct-22 06:41:50.819,72.84438,-111.53061,293.2114096247292,-24.512362257555584,320,2.770046296296296,234.0,7.0,324.6251257102212,118566.08091440119,1973,2297.625125710221,2622.2502514204425
258,Voyager 1,4456015517198088960,239.72453698027385,11.083497573654833,8.352254167459767,1.9739971,10.247008000000001,0.04150534,97.5894591292673,1986-Mar-06 07:54:50.418,40.934444,24.00027,239.7281544695984,11.085618543531847,2228,36.808703703703706,2064.0,7.0,318.14163676141135,116198.05141073787,1986,2304.1416367614115,2622.283273522823
258,Voyager 2,6659885072110336640,292.38852010363337,-48.19485396484853,13.397618042534964,3.8132477,10.476792,0.18357822,95.44906188610607,2000-Jul-22 07:09:56.021,22.24196400000001,-57.669586,292.3904425766426,-48.19983860654604,3227,142.26060185185185,2660.0,11.0,311.16394174870567,113649.51808429726,2000,2311.163941748706,2622.327883497412
250,Voyager 1,3379792576490707712,100.66259542940777,23.749949971783977,10.503370575221957,2.3443490000000002,10.118936,0.03906107,98.8246235582523,1978-Jun-02 20:03:02.229,294.51352,99.2225,100.68895181488868,23.758829518506413,497,2.8603935185185185,445.0,7.0,322.1682727999025,117668.73995743637,1978,2300.1682727999028,2622.336545599805
109,New Horizons,3614210963790384384,210.61120161702,-11.597268970547535,5.624445021439263,1.0747366000000005,10.577657,0.038984653,94.538896848454,2006-Aug-09 03:32:21.559,-105.49975,-70.17684,210.6021697527949,-11.603276830442312,296,3.800435635288066e-05,228.0,7.0,308.19680372596,112565.80059286962,2006,2314.1968037259603,2622.3936074519197
360,Pioneer 11,6853222032805452672,305.3113489907976,-21.79353374347795,7.427925763827847,1.5819416000000002,10.0392065,0.014626343,99.60946609871063,1973-Nov-25 11:23:12.892,-123.17053,-96.70304,305.300238765212,-21.8022565490204,409,2.6302662037037043,304.0,7.0,324.7268594817966,118603.2381571314,1973,2297.7268594817965,2622.453718963593
217,Pioneer 10,6840898049347292800,328.76576601897517,-12.887787472627773,8.870733734938726,2.0994625,10.053466,0.022278924,99.46818496193684,1974-Feb-05 01:42:50.501,203.86543,96.20204,328.7841290020272,-12.879122166125324,1098,3.171712962962963,860.0,7.0,324.26628297591407,118435.01719412285,1974,2298.2662829759147,2622.5325659518285
110,New Horizons,3629573512052393728,196.9639060166096,-5.9257093442067506,11.067627533468599,2.5634909,10.573851,0.048053443,94.57292663097842,2006-Jun-08 18:33:54.244,-121.453804,-27.17304600000001,196.95350457830799,-5.928036473973433,182,5.563512731481481e-05,165.0,7.0,308.3077408169896,112606.31925599731,2006,2314.3077408169893,2622.6154816339795
251,Voyager 1,674575023870110720,117.33992683804308,21.68353233032147,12.766962034924248,3.6629772000000003,10.112372,0.21185249,98.88876325011029,1978-Jul-25 04:18:27.666,-81.90228,-35.15664,117.33259254263376,21.680384076473047,618,3.30375,543.0,7.0,322.3773681953595,117745.10995967312,1978,2300.3773681953594,2622.754736390719
252,Voyager 1,146587336891838848,70.8575557480704,23.214287799379694,11.146117510353204,3.0564175,10.111721000000001,0.053304172999999996,98.89513329739351,1978-Mar-09 23:05:13.293,55.36401400000001,-41.827213,70.8625138783505,23.21054195873378,283,2.8423148148148147,277.0,7.0,322.39813454950286,117752.69466286043,1978,2300.398134549503,2622.796269099006
268,Voyager 1,4540889705963402624,257.4138149418907,11.867514162653055,12.593582805356224,3.2231503,10.600311999999999,0.09669821,94.33684386103286,2008-Feb-08 13:01:25.921,-7.088075,-82.9713,257.4132094266158,11.860426146893749,3102,2431.183564814815,3842.0,126.0,307.5381109869671,112325.21965687988,2008,2315.538110986967,2623.0762219739345
370,Pioneer 11,3887449872558719104,156.74215424128488,14.996029559356725,6.409261458229523,1.2615128,10.106941,0.020456694,98.9419031853115,1978-Aug-16 00:29:46.760,15.348547,-85.31844,156.74352943213654,14.988385243393779,2747,5.815648148148147,1901.0,7.0,322.5506043841155,117808.38274525435,1978,2300.550604384116,2623.101208768231
237,Voyager 2,3818121717352567552,168.17396775530943,7.135140026653231,10.522517638256687,2.560916,10.133207,0.15210512,98.68543772030857,1980-Jul-21 17:17:53.163,-135.36642,14.445583,168.16187070528602,7.136430959356012,1426,5.856030092592592,981.0,7.0,321.71452696820586,117503.01382986752,1980,2301.714526968206,2623.429053936412
253,Voyager 1,3417198236944668032,79.7272567032989,24.011318544417072,11.646978318502438,3.0662822999999997,10.096689,0.062677905,99.0423670364043,1978-Apr-04 11:07:11.244,47.71781,-110.83636499999999,79.73153643925873,24.001377804049703,347,2.7471064814814814,340.0,7.0,322.878116538678,117928.00328458675,1978,2300.878116538678,2623.756233077356
263,Voyager 1,4447825564318909568,252.76961567895881,11.531034208001275,13.660424378385613,3.556858,10.369012,0.18229333,96.441204974258,1995-Jan-28 22:40:18.872,26.692232,-8.132216,252.7719467900344,11.530323997639305,2728,297.5796064814815,2735.0,31.0,314.39832821608104,114830.84539764145,1995,2309.398328216081,2623.7966564321623
264,Voyager 2,6443379623305531264,303.04816187441537,-59.834271481475106,5.712873801355407,1.01966,10.888104,0.012308555,91.84335121163562,2025-Jun-11 22:48:20.498,-61.87056,-10.058651,303.04301614182333,-59.83510805267129,3814,1019.7925462962963,3339.0,47.0,299.4093249499321,109356.2618447132,2025,2324.409324949932,2623.818649899864
376,Pioneer 11,4355431540653391872,244.70526576845842,-5.549677319030963,6.434777695911405,1.2523108,10.1890745,0.021884557,98.14434062687458,1984-Nov-19 14:49:04.936,-4.8361225,-15.272331,244.7048359569867,-5.5510346508907435,3891,12.921875,2722.0,7.0,319.9505504436111,116858.73904402454,1984,2303.950550443611,2623.901100887222
121,New Horizons,4083653599374456832,288.2849069412486,-20.42103810624797,10.452149050246756,2.5254526000000004,10.742722,0.034025673,93.08628122181429,2017-Mar-25 10:20:46.104,25.300863,-6.4115043,288.28703967414106,-20.421578563144628,1627,0.05778142361111111,3359.0,462.0,303.46127678311456,110836.19673226477,2017,2320.4612767831145,2623.922553566229
365,Pioneer 11,107044058329488384,32.08370088124005,26.54079900023777,12.56614402974251,3.2913342000000005,10.042864,0.10808964,99.5731910092258,1975-Oct-06 14:38:17.237,69.15908,-63.183537,32.0899368952528,26.535101795817265,1468,7.82644675925926,1017.0,7.0,324.60860269007605,118560.04604652338,1975,2299.608602690076,2624.217205380153
236,Voyager 2,635201478117912064,138.68842611128682,18.103081234756342,13.517722508289664,3.5734672999999995,10.083313,0.24442013,99.17375382101028,1978-Oct-16 01:39:54.250,-137.41212,-90.657715,138.67608548350358,18.094939499683488,849,13.352604166666667,495.0,14.0,323.3064374564935,118084.44321660967,1978,2301.306437456493,2624.6128749129866
239,Voyager 2,664071526728950912,125.51505557167006,20.523390300613826,10.322244548883864,2.47017,10.091981,0.039030842,99.08857403969247,1979-Apr-25 17:00:10.493,-13.215905,-10.06273,125.51386970479034,20.52248736904311,1001,11.71511574074074,639.0,7.0,323.0287513693975,117983.02115015873,1979,2302.028751369397,2625.057502738795
240,Voyager 2,664071526728950784,125.51563220370129,20.524244825250605,7.1972924882776725,1.5184546,10.088198,0.013603223,99.12573374668492,1979-Apr-25 17:00:10.493,-12.363064,-8.888708,125.51452244649792,20.52344693987136,1001,11.71511574074074,646.0,7.0,323.1498920141928,118027.26655926376,1979,2302.149892014193,2625.299784028386
235,Voyager 2,124272271666102912,50.66557440768612,31.50585606205389,12.197473680710695,3.1116142000000004,10.05316,0.087063506,99.47121387445546,1977-Nov-26 03:19:36.447,34.997240000000005,-38.94775,50.66872684629249,31.5023477740438,173,3.6352314814814815,56.0,7.0,324.27615723072483,118438.62366694992,1977,2301.276157230725,2625.55231446145
238,Voyager 2,612467666465146752,135.0920275333479,19.105219965801226,9.875072047110773,2.5600537999999995,10.068335,0.029635025,99.32129212703035,1978-Sep-24 18:08:14.541,-26.12306400000001,-5.371246299999999,135.08967799832712,19.10473687042787,821,9.39037037037037,523.0,14.0,323.78741233411887,118260.11448091359,1978,2301.787412334119,2625.574824668238
218,Pioneer 10,84545026767457408,40.286218162180816,18.98681952570844,13.293423324451554,3.639494000000001,10.034829,0.21002248,99.6529174615276,1976-Jul-18 23:30:06.238,117.45044,-162.18561,40.296817045485625,18.972183681517784,1872,39.55581018518519,1486.0,16.0,324.86851092457994,118654.97493009358,1976,2300.8685109245803,2625.7370218491596
112,New Horizons,6244570015285749888,244.5274735595337,-20.72903409733155,13.70408923055279,3.7935333,10.519895,0.19970436,95.05798660835657,2006-Dec-14 00:10:49.167,-25.973522,-84.326126,244.52523774947812,-20.736292920348397,561,4.667767811213992e-05,396.0,7.0,309.88903634324237,113183.87163400586,2006,2315.8890363432424,2625.778072686485
250,Voyager 2,4116719693585631872,264.39992084870306,-23.09136260457511,13.450453270813961,0.55405617,10.189571,0.2468503,98.13955490830676,1986-Nov-13 00:16:42.123,7.0363229999999986,19.591915,264.40054617299853,-23.089621453635484,2489,14.735902777777778,2048.0,7.0,319.93494900108004,116853.04077315447,1986,2305.93494900108,2625.86989800216
369,Pioneer 11,2589367754771960192,24.418902493637557,15.585083716122485,7.754914482571259,1.8420677,10.016422,0.02037577,99.83604653155581,1975-Jun-20 05:49:41.977,-29.88662,-100.15603,24.416200529273084,15.576028894116009,1341,3.6358912037037037,905.0,7.0,325.46551169287187,118873.02349070455,1975,2300.465511692872,2625.931023385744
256,Voyager 1,3671604646126528896,210.10122193204208,4.138123335865696,9.198726515495737,2.4944324,10.106769,0.034907904,98.94359302925207,1981-Dec-27 14:03:10.158,76.67379,-86.44274,210.1080918263396,4.130378153368186,1721,12.175254629629633,1663.0,7.0,322.55611327536167,117810.39481269312,1981,2303.556113275362,2626.112226550724
371,Pioneer 11,128033254267377792,39.62885776766272,28.82569596984877,9.42270576888496,2.4088717,10.028553,0.02317914,99.71528286276708,1976-Mar-04 12:32:44.362,66.93353,-95.90287,39.634901718453825,28.817036151599652,1618,3.2365740740740736,1098.0,7.0,325.0718221326207,118729.2323157184,1976,2301.071822132621,2626.143644265241
372,Pioneer 11,3453717240054610560,92.64726679803724,35.991274451778075,7.620546225918233,1.588501,10.0262575,0.01341107,99.73811250195348,1976-Jul-21 19:17:20.681,184.86435,-167.4217,92.66396346399323,35.9761531786515,1970,3.3414699074074075,1315.0,8.0,325.14624675636827,118756.41516529596,1976,2301.1462467563683,2626.292493512737
244,Voyager 2,3882246334996488832,158.29679602354548,10.341419299394378,9.758060301429072,2.4730177,10.063924,0.03394706,99.36482194422726,1979-Oct-15 07:07:36.134,-39.507057,-13.848824,158.29324116121478,10.340173176178565,1261,4.6855671296296295,807.0,7.0,323.92931953818083,118311.94466812516,1979,2302.929319538181,2626.858639076361
126,New Horizons,4082930223797532160,289.04114394438886,-20.2450980526114,10.522338334183678,2.7900677000000003,10.721779,0.03215745,93.26810524255957,2019-Mar-15 13:34:39.975,-13.08716,-12.78871,289.04003860914844,-20.246178180868927,1693,0.020986281909079217,4397.0,171.0,304.0540230907442,111052.6913936634,2019,2323.054023090744,2627.108046181488
257,Voyager 1,3695829395547663104,190.12472055379035,-0.5335928974626718,10.8442755361214,2.7726727,10.075189,0.039548066,99.25372477389351,1980-Dec-09 16:18:24.560,-77.66039,69.81705,190.1177404505974,-0.5273177528724261,1497,9.688912037037037,1470.0,7.0,323.5671427628928,118179.66322271898,1980,2303.567142762893,2627.134285525785
219,Pioneer 10,65025431201292288,55.450513895187385,22.786945250801026,8.274347461590567,1.852148,10.059409,0.014030363,99.40941718639124,1979-May-27 01:35:52.014,79.91496,-131.99861,55.45770790582785,22.775062627292208,2218,59.46703703703704,2366.0,20.0,324.0747000276354,118365.04343809355,1979,2303.074700027636,2627.149400055271
381,Pioneer 11,4170852808549696000,269.708401395885,-7.728276115872347,13.508100742783258,0.42687225,10.253819,0.17769751,97.52463492762077,1992-Feb-04 18:00:08.132,2.5550861,-63.187893,269.70862704587853,-7.733856494329354,4472,175.5895601851852,3319.0,25.0,317.9303098640437,116120.86637474332,1992,2309.930309864044,2627.8606197280883
260,Voyager 2,6645759130833098624,296.0606004387245,-51.43713302475226,11.422119508561009,2.9031906000000003,10.4476595,0.05185499,95.71521743396835,2004-May-17 07:47:28.749,58.15201999999999,-154.87567,296.0656407950351,-51.450556953522536,3351,142.3629861111111,2739.0,14.0,312.0316088347368,113966.42481079928,2004,2316.0316088347367,2628.063217669473
374,Pioneer 11,627273896202321664,148.34723594970146,19.02965764081277,13.515098827925307,3.7650318,10.0245905,0.21823847,99.75469828650309,1978-Jun-12 23:17:49.610,-73.71966,-21.954615,148.3405765954644,19.027674403774114,2677,7.657731481481481,1880.0,7.0,325.20031641400004,118776.1635670494,1978,2303.200316414,2628.4006328279997
113,New Horizons,6051662280738437504,248.4999335419406,-21.380165410235872,6.7994760120357105,1.393404,10.475171000000001,0.018014885,95.46383457484984,2006-Dec-31 12:10:18.338,-19.46777,3.2649589,248.4982505946275,-21.37988316148088,590,4.6229316700960217e-05,410.0,7.0,311.2121007140105,113667.1076647852,2006,2317.212100714011,2628.4242014280208
247,Voyager 2,3869353255490429824,162.50587086765324,9.55443973543728,12.56422167802542,3.2146301,10.054445,0.11017348,99.45849556808643,1980-Mar-10 21:33:29.760,-94.69123,52.309658,162.49734247683568,9.559151018665316,1361,18.702951388888884,917.0,12.0,324.23469555196175,118423.48020339852,1980,2304.234695551961,2628.469391103923
117,New Horizons,4090252352763963904,276.35714789949964,-21.45490255198337,7.1072082477776695,1.4655571000000005,10.520777,0.015129281000000001,95.05001616231716,2009-Mar-02 07:36:16.324,-24.966322,19.076252,276.3549989697993,-21.453260599093827,1056,0.0009245489594050068,1796.0,28.0,309.863052689154,113174.3813641866,2009,2318.863052689154,2628.726105378308
114,New Horizons,6052454070850824448,248.6941941356781,-20.885232844752725,10.38531357346747,3.0619354,10.486804,0.040278316,95.357937384068,2007-Jul-02 14:12:58.136,-133.3438,-81.41404,248.68267963501927,-20.892263108195344,721,0.0003241445366083676,623.0,14.0,310.8668758720617,113541.0177435118,2007,2317.866875872061,2628.733751744123
246,Voyager 2,3882246712953610624,158.30223455499188,10.344413167103161,9.364225576964044,2.3385563,10.02895,0.03462611,99.71133829257872,1979-Oct-15 07:07:36.134,-40.37583,-14.398593,158.29858885042395,10.343113057260233,1261,4.6855671296296295,814.0,7.0,325.0589628338066,118724.53558541955,1979,2304.0589628338066,2629.117925667613
259,Voyager 1,3695829395547663232,190.1259494358751,-0.5338203154587029,11.110322878993218,2.5502272,10.038846000000001,0.043998163,99.61304301442085,1980-Dec-09 16:18:24.560,-78.672066,69.337166,190.11885280513943,-0.5275657413913845,1497,9.688912037037037,1477.0,7.0,324.738520227012,118607.49712771385,1980,2304.738520227012,2629.477040454024
115,New Horizons,4070353425701626880,269.0780778227189,-22.017649067532147,14.422634864155686,1.0573635000000001,10.488781,0.31754994,95.33996394346607,2008-Feb-11 18:44:52.045,69.81291999999999,-34.875865999999995,269.0841051702184,-22.02066009993841,886,0.0003929682141632372,1245.0,21.0,310.8082824556994,113519.61708411964,2008,2318.8082824557,2629.616564911399
248,Voyager 2,618979421001529216,142.95230900067645,15.457768800436153,8.292211485929569,1.8165169,10.018159,0.03003313,99.81874002182433,1979-Aug-06 20:00:13.975,51.594055,-31.84298900000001,142.9569726640384,15.454890465316375,1136,3.6112847222222224,730.0,7.0,325.4090924711473,118852.41693416185,1979,2304.409092471147,2629.8181849422945
380,Pioneer 11,4361285374920311936,258.6507973060938,-6.376404156959655,10.430240706279926,2.8818922,10.140845,0.04540427,98.61110889065418,1987-Feb-17 03:35:30.986,-2.0867703,-191.46619,258.65061096187003,-6.393501687047707,4129,113.99851851851852,2863.0,14.0,321.47221498353264,117414.51180058545,1987,2308.4722149835325,2629.944429967065
118,New Horizons,4093778593965230464,272.717678372222,-21.805871490069734,10.807629082274305,2.5653954,10.498674000000001,0.04309636,95.25012040523012,2009-Jan-10 22:39:42.565,-59.378292,-92.86264,272.71255673654855,-21.813881296263236,1029,0.00044368811085390946,1492.0,20.0,310.51539252105016,113412.64196438836,2009,2319.51539252105,2630.0307850421004
383,Pioneer 11,4171194894104141952,270.9132166668029,-7.366584183770801,7.934142493342844,1.8929987,10.234632,0.014612879,97.70747449469981,1993-Apr-24 14:34:52.223,-5.7297115,-27.748579,270.91270970412023,-7.369039367418902,4535,86.65619212962963,3467.0,12.0,318.52636685272137,116338.57022928794,1993,2311.526366852721,2630.052733705443
253,Voyager 2,6247201215327782400,241.0942274116269,-19.967928977435246,12.540225519402885,3.618440600000001,10.080196,0.14802928,99.2044164856802,1984-Jan-06 13:11:33.734,-44.71793,-27.875174,241.09021016824525,-19.970433148735896,2206,73.50388888888891,1750.0,14.0,323.40639774331737,118120.95271176926,1984,2307.406397743317,2630.812795486635
252,Voyager 2,6306146003629702784,226.5773314911724,-15.979888666606774,10.244152235513088,2.7156363,10.063315,0.051159624,99.37082970097755,1983-Jan-12 00:47:20.447,-49.29675,-45.91368,226.5728954798771,-15.984020249547104,2049,57.809074074074076,1498.0,17.0,323.9489048251868,118319.09799835124,1983,2306.948904825187,2630.897809650373
120,New Horizons,4090252352764975744,276.3546193908596,-21.455790580829195,8.527150108763943,1.9899653999999998,10.482643,0.019259905,95.3957878602397,2009-Mar-02 07:36:16.324,-25.808748,17.826906,276.3523898697581,-21.45425058116785,1056,0.0009245489594050068,1768.0,28.0,310.9902684243814,113586.08563932106,2009,2319.9902684243816,2630.980536848763
255,Voyager 2,4117423385385738624,262.9923645760712,-23.086520937667213,11.35153161307618,2.937357,10.107948,0.08735607599999999,98.93204535693718,1986-Mar-15 00:00:44.503,-51.72736,-10.114033,262.9877303976916,-23.08742703904347,2448,81.75451388888891,2021.0,13.0,322.5184678636152,117796.6452025068,1986,2308.518467863615,2631.0369357272307
221,Pioneer 10,3419918875386344576,74.53250278582381,25.80584776701386,12.564851761612616,0.09028053,10.21563,0.13249457,97.88921890718552,1993-Aug-11 08:33:40.538,7.2807145,-17.870947,74.53314817891477,25.804263611279012,2912,3424.246631944445,4533.0,129.0,319.1188536374248,116554.97010253304,1993,2312.1188536374248,2631.237707274849
379,Pioneer 11,4355431540653393536,244.6961538225746,-5.546956965691498,10.091461666964967,2.6785965,10.067238,0.03065598,99.33211219423842,1984-Nov-19 14:49:04.936,-5.2212167,-15.908853,244.6956841698633,-5.548387979994311,3891,12.921875,2715.0,7.0,323.82268575321723,118272.99774450506,1984,2307.822685753217,2631.6453715064345
266,Voyager 2,6444597053259382784,302.2861713203725,-58.0563390449645,14.079611694629893,0.6160220999999999,10.624792,0.26597527,94.1194887092625,2018-May-19 17:49:59.539,28.849451,-183.65106,302.28863017334044,-58.071991715716436,3694,667.6537384259259,3281.0,24.0,306.8295331921957,112066.41870311755,2018,2324.829533192196,2631.659066384392
378,Pioneer 11,3664057353499743360,207.09964515934087,1.2590352088333052,12.552909939038196,3.7000885,10.014091,0.14413337,99.85929288364832,1981-Sep-06 12:09:02.562,-199.32013,40.54543,207.08162099686518,1.2627016594136018,3378,8.018599537037037,2333.0,7.0,325.5412948006935,118900.7025130053,1981,2306.541294800693,2632.082589601386
384,Pioneer 11,4174845169631404288,267.1761195518562,-6.942095576835118,9.653009969516905,2.8646498,10.169498,0.025358994,98.3332664384237,1991-Jun-02 09:49:46.533,-6.521333,1.007832,267.17553885121674,-6.942005833113004,4429,36.91131944444445,3240.0,7.0,320.56644858926126,117083.68968274178,1991,2311.5664485892607,2632.132897178523
220,Pioneer 10,149497885906756096,65.40591958804731,24.56095684450755,12.916199217082813,3.8129864,10.023641,0.14455865,99.76415123510678,1982-Jul-25 18:16:30.946,-39.70319,9.555877,65.40233272033903,24.561820142036122,2472,299.7757986111111,3269.0,37.0,325.23113302644816,118787.41902657993,1982,2307.2311330264483,2632.462266052897
262,Voyager 1,1173463100529021184,222.9820527032464,8.825180419393108,2.3415742595976106,1.1632891,10.037177999999999,0.12820229,99.62959669137794,1983-Mar-15 18:37:18.875,-113.224014,-33.701344,222.9718376092453,8.822139877204501,1907,30.289328703703703,1820.0,12.0,324.79248521389206,118627.20729952195,1983,2307.7924852138917,2632.5849704277844
257,Voyager 2,4068785698283127040,266.89629333689817,-23.173646468793866,6.373874289651767,1.1573191,10.073811,0.025728209,99.26730231002932,1986-Dec-19 17:50:01.611,82.03662,-60.909462,266.9036677834247,-23.179121750007386,2507,13.43699074074074,2069.0,7.0,323.61140553069555,118195.82975603125,1986,2309.611405530696,2633.2228110613914
119,New Horizons,6246984478398822656,239.35690438054328,-19.85994012636205,9.681944150730267,2.456994,10.38604,0.024994286,96.28309015006771,2006-Nov-22 23:55:37.804,-80.05879,-50.371829999999996,239.34992407391758,-19.86433203397537,522,4.193565672153636e-05,368.0,7.0,313.8828738892207,114642.58085929898,2006,2319.8828738892207,2633.765747778441
266,Voyager 1,4453746571874680064,245.53249532977662,10.979525394041321,12.40151347791377,0.25681114,10.089213,0.08608684,99.11575493555485,1988-Dec-25 11:30:14.648,-46.212357,-78.96011999999997,245.52834754459641,10.97243833671088,2431,50.339872685185185,2279.0,11.0,323.11736108990885,118015.38496447827,1988,2311.117361089909,2634.234722179817
122,New Horizons,4114988551237882880,259.4415812791177,-21.979567435146734,13.135823179620385,3.4141025999999997,10.391202999999999,0.15798414,96.23524889853731,2007-Nov-30 08:46:40.671,-19.541173999999998,-29.737818,259.43987833549323,-21.982158979919767,816,7.908964013203019e-05,803.0,7.0,313.72691140923166,114585.61712310776,2007,2320.7269114092314,2634.4538228184633
271,Voyager 1,4544204046325901184,255.589113756241,12.414015761011793,4.4682170736843005,0.750638,10.282347,0.015246161999999999,97.25406336702646,2001-Mar-21 09:03:03.429,10.301478,11.355652000000001,255.59002099742767,12.415015842231163,2931,1262.9877083333333,3247.0,80.0,317.04824657650624,115798.70157960315,2001,2318.0482465765062,2635.0964931530125
259,Voyager 2,6756608427116250368,285.3687113784098,-33.48555139151433,10.445075307534012,2.8784733,10.129616,0.123955145,98.7204274430617,1992-Jul-18 18:43:26.308,-10.53382,-15.720813,285.36776968751104,-33.486956783491635,2882,52.46037037037037,2358.0,9.0,321.8285934643812,117544.67547693054,1992,2313.828593464381,2635.657186928762
382,Pioneer 11,4357293834175012352,247.70559341589328,-4.06734252741942,5.348095852891852,0.9387455,10.014547,0.017589338,99.85473783769837,1985-May-28 00:44:35.158,-197.7273,-233.50279,247.68771410618297,-4.088456803748588,3953,26.97599537037037,2792.0,8.0,325.52644535089667,118895.2788999615,1985,2310.526445350897,2636.052890701793
265,Voyager 1,1190120426811231488,235.3852260173764,11.309960482558827,14.119206104012251,3.352682,10.013398,0.3081014,99.86619756607,1985-Apr-11 02:04:58.953,-29.324783,-61.988804,235.3825740463624,11.304354558408738,2145,27.96670138888889,1971.0,7.0,325.5638040653882,118908.92379684238,1985,2310.563804065388,2636.127608130776
123,New Horizons,6310722995656827904,220.9345561248905,-15.180875246653555,8.085540708693385,1.7634859,10.337913499999999,0.027262889,96.73131804834057,2006-Sep-16 17:57:42.896,-131.49445,43.547295,220.92303778310628,-15.177060692965634,380,3.688070666152264e-05,277.0,7.0,315.34409683759026,115176.27792896148,2006,2321.3440968375908,2636.688193675181
262,Voyager 2,6642404452135414656,298.0667648023337,-53.04300217924817,6.508062235641518,1.2436323,10.354194,0.017881772,96.57922482299469,2007-Mar-06 06:05:03.697,20.911345,-13.676682,298.06859366510486,-53.04419831349833,3432,173.5454976851852,2821.0,13.0,314.8482729229627,114995.18320238288,2007,2321.848272922963,2636.696545845925
124,New Horizons,6244608743007022208,243.84506720117128,-20.68512330541698,11.498222910436835,-0.10280990599999999,10.332651,0.05915957700000001,96.78058289346049,2006-Dec-11 04:26:37.363,-17.503584,-52.65519000000001,243.84353318244573,-20.68973802015968,556,4.588504158093279e-05,389.0,7.0,315.5047002326812,115234.93671298448,2006,2321.504700232681,2637.009400465362
261,Voyager 2,6660765407264080256,293.5714942095412,-45.768909033281744,11.121453860416839,2.782011,10.218643,0.04254778,97.86035010280891,1999-Feb-21 07:12:30.201,-20.344442,-55.69414499999999,293.5696913246365,-45.77384454008213,3175,74.88650462962963,2633.0,7.0,319.02474133515705,116520.59652525275,1999,2318.0247413351567,2637.049482670315
125,New Horizons,3631652825978882688,202.8121118830117,-6.533838833942287,12.931413581837704,3.3456040000000002,10.329781,0.1627286,96.80747740860966,2006-Mar-07 23:46:53.560,77.52483000000002,-16.008343,202.8189080680284,-6.535242199211561,69,3.447989004629629e-05,77.0,7.0,315.59237635206745,115266.95953882912,2006,2321.5923763520677,2637.1847527041346
274,Voyager 1,4541330850644466304,258.8171260953036,12.3038653987292,11.655777755696663,2.67375,10.494725,0.06127279,95.28596302772762,2017-Mar-19 11:46:25.762,3.922453,86.02951,258.8174645512234,12.311288610086253,3276,15858.416435185183,6667.0,610.0,310.632239470392,113455.31914416596,2017,2327.632239470392,2638.264478940784
273,Voyager 1,4541002161089831680,258.0140393783128,12.127885272501498,8.295847251547784,1.867629,10.388554,0.013683381000000001,96.2597909812995,2011-Mar-01 05:44:32.164,-5.8325887000000005,-142.45029,258.01353095938407,12.11546807213032,3166,4872.998634259259,4559.0,222.0,313.80691859903635,114614.83894911205,2011,2324.8069185990357,2638.6138371980724
385,Pioneer 11,4170902664529325184,271.3149940288665,-8.181218963372821,7.868221792293756,1.7382258999999998,10.080878,0.015671622,99.19770623467974,1993-Feb-20 08:09:31.077,-23.644676,98.99334,271.3128700487448,-8.172326480197718,4529,116.2783449074074,3557.0,19.0,323.3845223250559,118112.96293400346,1993,2316.384522325056,2639.769044650112
127,New Horizons,4127572427427088000,255.5997272131448,-21.714311208640428,7.292686146242008,1.5508451,10.297556,0.013964546000000001,97.11042187414623,2007-Feb-14 09:49:57.096,-106.0327,-103.311615,255.5904028086251,-21.723396323831512,644,0.0004978689771947874,512.0,36.0,316.5799753097167,115627.67018212091,2007,2323.579975309717,2640.159950619433
129,New Horizons,4079604445952559488,280.52818297168903,-21.386334128015235,13.576580822329595,3.4752502,10.328986,0.21044403,96.81492295023224,2010-Mar-27 03:09:15.329,-23.427951999999998,-124.28667,280.526129011257,-21.397230509312962,1182,0.0021164142875514397,1955.0,37.0,315.6166488177571,115275.8248141976,2010,2325.616648817757,2641.2332976355137
128,New Horizons,4114784385663629952,261.2592812127419,-22.10958243775964,10.068395088222276,3.0128574,10.268543,0.029582052999999997,97.38479707352265,2007-Dec-12 07:17:59.072,-33.691704,5.5500607,261.25631002849167,-22.1090929922515,829,7.543442965534979e-05,824.0,7.0,317.4744384596838,115954.36390301492,2007,2324.4744384596843,2641.948876919368
270,Voyager 1,4448835289654248192,250.8699409647027,12.207255969510133,13.607969917244985,3.613325,10.043206,0.17916909,99.56979659702034,1993-Mar-20 22:21:01.396,8.042327,47.665264,250.8706661095916,12.211553758318493,2651,197.2019328703704,2565.0,20.0,324.59753690628634,118556.00437965199,1993,2317.597536906286,2642.1950738125724
265,Voyager 2,6642564469733869056,296.36138997569907,-53.08705607024569,5.764907715226975,0.8606148000000001,10.232431,0.2657692,97.72848307122378,2006-Jun-27 12:05:46.149,-6.708653,-15.785521,296.36079626902415,-53.08845306737131,3413,198.94165509259255,2807.0,14.0,318.5948548121895,116363.5847716041,2006,2324.5948548121896,2643.189709624379
130,New Horizons,4090742460071005952,273.81961676203144,-21.870357375264707,7.434469008797508,1.667758,10.275348,0.015962327,97.32030761940041,2009-Jan-23 04:02:03.929,14.556295,-43.832454999999996,273.82089959401736,-21.874220286353086,1037,0.0004282316315157752,1572.0,20.0,317.2642028392453,115877.57744500595,2009,2326.264202839245,2643.528405678491
268,Voyager 2,6641564219093313152,298.1345240422985,-53.9259243113384,8.83586593284899,2.0364723,10.259021,0.015121818,97.47518978396471,2008-Apr-25 15:59:15.867,38.44878,-124.06505,298.13791788805656,-53.93687544260849,3462,250.97125,2885.0,20.0,317.76911869572496,116061.9929124266,2008,2325.769118695725,2643.53823739145
272,Voyager 1,4544204042031997696,255.58657381825503,12.414881506251824,12.8122159636817,3.3656292000000003,10.132921000000001,0.1540447,98.68822409647758,2001-Mar-21 09:03:03.429,9.015659,11.787754,255.587379527364,12.415934951204614,2931,1262.9877083333333,3207.0,80.0,321.7236105545169,117506.33151893175,2001,2322.723610554517,2644.447221109034
270,Voyager 2,6443383471596249472,302.84620220315446,-59.79285535998265,10.343393120240023,2.4985247000000004,10.495937,0.029749494,95.2749589579592,2024-Jul-13 08:40:49.667,43.30813,9.040628,302.84993869150327,-59.79207536315322,3798,948.3289583333334,3386.0,43.0,310.5963662029469,113442.21679196435,2024,2334.596366202947,2645.1927324058943
267,Voyager 2,6642767737650248064,297.0677322820977,-51.8999220281272,7.769864006716143,1.7993851000000003,10.18086,0.016042711,98.22353343971493,2005-Mar-18 16:33:50.308,-0.61267275,-70.10183,297.06767778673316,-51.90615737118045,3377,183.2808101851852,2769.0,15.0,320.20871901347067,116953.03253248007,2005,2325.208719013471,2645.417438026941
133,New Horizons,4079642310438157056,279.5220978861617,-21.397277587881508,5.9132149761585975,1.0420284,10.256211,0.082518406,97.50189154837496,2010-Feb-21 05:13:21.548,31.535046,-56.39236999999999,279.5248822241422,-21.40225666464533,1174,0.0019321053294324426,2198.0,35.0,317.8561664477023,116093.78623335881,2010,2327.8561664477024,2645.712332895405
263,Voyager 2,6663740342132057344,291.7844898254945,-45.61143827695202,9.598564409956623,2.579627,10.0459175,0.0276027,99.54292367087317,1998-Jun-19 21:22:46.828,93.84777,-3.0055144,291.7929494249308,-45.61170919918701,3150,95.47385416666668,2580.0,13.0,324.5099311670465,118524.00725945205,1998,2322.5099311670465,2647.019862334093
132,New Horizons,4117232860703242240,264.6867311823981,-21.912716813302026,0.9997166081972928,1.0437021,10.199705,0.32295275,98.042050025217,2008-Jan-06 06:41:23.085,-33.56608,-6.6683410000000025,264.6837510989028,-21.913308845928558,855,0.0003737007298096707,1128.0,19.0,319.6170830822074,116736.94342494545,2008,2327.6170830822075,2647.234166164415
131,New Horizons,3617256542279902848,205.95752169994668,-9.86329975387033,4.7148955138223805,0.7431364,10.159877,0.016288904,98.4263901403148,2006-Jul-21 20:22:49.239,0.39947963,-62.608574,205.95755730581985,-9.868880095864096,258,3.9922384044924546e-05,214.0,7.0,320.87003185742617,117194.57043560635,2006,2326.870031857426,2647.740063714852
275,Voyager 1,4541355069963293312,259.18880436994704,12.45215859644615,13.47453215231292,3.7431068,10.38675,0.16215222,96.27650407476723,2021-Mar-15 13:11:11.462,-43.94700200000001,-87.08585,259.1849729035911,12.444566121425025,3340,6439.3965625,8825.0,231.0,313.8614032837412,114634.7389353536,2021,2334.8614032837413,2648.7228065674826
134,New Horizons,4090742464460455552,273.8182335961153,-21.870231894668283,11.409156043385648,2.9501324,10.178473,0.064799555,98.24655953492693,2009-Jan-23 04:02:03.929,13.468656,-45.967476,273.81943187262334,-21.87432151936309,1037,0.0004282316315157752,1552.0,20.0,320.28378408386175,116980.44929878967,2009,2329.283784083862,2649.567568167724
135,New Horizons,4127572427427090560,255.59806250170647,-21.713141109064274,10.867270378347023,2.7295694,10.104322999999999,0.05044038,98.96753713090072,2007-Feb-14 09:49:57.096,-105.99108000000001,-102.502785,255.58856350948685,-21.72232747779698,644,0.0004978689771947874,494.0,36.0,322.63417104673636,117838.90463311,2007,2329.6341710467364,2652.2683420934727
269,Voyager 2,6645917391787699072,295.3264817250948,-51.642223997776355,12.394986269043628,3.222475,10.033148,0.13358264,99.66961702836305,2004-Jun-29 13:46:45.981,30.395279,-135.7599,295.3292250949957,-51.65447720434693,3355,167.47380787037036,2753.0,16.0,324.9229515124635,118674.85881041214,2004,2328.9229515124634,2653.845903024927
137,New Horizons,4082923283128273536,288.6766478345478,-20.430842007889247,12.202941302387295,3.0662993999999997,10.212100999999999,0.11541485,97.92304264297779,2018-Mar-20 20:46:29.802,-40.885098,-19.856884,288.67302235563164,-20.43260281362749,1660,0.014973124571330591,3669.0,138.0,319.22911901610763,116595.24342944313,2018,2337.229119016108,2656.4582380322154
271,Voyager 2,6447860717304597888,299.7738971071783,-57.120158638289716,10.004919532801807,2.5952158,10.120519,0.02562758,98.80916494356035,2014-Jul-11 21:24:50.750,-6.1324778,-146.37778,299.7733483898723,-57.1332561206855,3613,947.3382407407408,3028.0,54.0,322.1178777160067,117650.33365699428,2014,2336.117877716007,2658.235755432013
136,New Horizons,4070351883838806400,269.16678360523497,-21.998288208955692,7.002344961058839,2.2930994,10.002310000000001,0.048525855,99.97690734199692,2008-Feb-13 06:36:31.736,-7.516939,-40.17323,269.1661030612804,-22.001925280865702,887,0.000397129120584705,1266.0,21.0,325.92471793490995,119040.74397854652,2008,2333.9247179349104,2659.84943586982
276,Voyager 1,4540571878383788672,259.1824851539573,12.118914916377175,5.153546310008106,0.85715103,10.170428999999999,0.014090541000000003,98.32426708955386,2020-Mar-08 05:05:37.757,20.516617,-9.855217999999999,259.184311915718,12.118037425930213,3324,7196.384166666668,7627.0,264.0,320.5371107119456,117072.97431643099,2020,2340.537110711945,2661.074221423891
138,New Horizons,4082316116509482752,285.9506066890752,-20.73015445421329,5.32035089652717,0.97969437,10.066591,0.09337866,99.33849243424288,2014-Mar-03 18:45:21.406,47.09325,37.31957,285.95484303754887,-20.72679731286712,1490,0.024490717699759943,2736.0,208.0,323.84348533563184,118280.59458398615,2014,2337.843485335632,2661.686970671263


==> combined_stars_cropped.csv <==
,spacecraft,source_id,ra,dec,g_abs,bp_rp,parallax,parallax_error,dist,date,pmra,pmdec,adv_ra,adv_dec,eph_pt,time_total,num,num_hit,reach_time_years,reach_time_days,year,reach_year,return_year
0,Pioneer 10,2611561706216413696,343.48356406407754,-6.7848302060775545,15.764733952284036,1.420248,117.13884,0.03412185,8.536878138591662,1974-Apr-03 13:34:42.502,2485.7988,-681.2536,343.50278083918795,-6.790096721250415,1222,3.5378009259259264,952.0,7.0,27.830222731808814,10164.710550565853,1974,2001.8302227318088,2029.6604454636176
1,Voyager 2,6306068659857135232,226.94794579637428,-16.46512505032577,18.60239125866537,4.8324833,134.9474,0.26107797,7.410294515561155,1983-Jan-19 14:09:29.247,-151.79462,-896.01215,226.9469271878985,-16.471137684937485,2054,49.101585648148145,1620.0,19.0,24.157560120729364,8823.307258495193,1983,2007.1575601207294,2031.3151202414588
0,Voyager 2,3698534434669937024,183.56472559955643,0.6227271293051196,12.28953558181262,3.3687391000000004,123.64296000000002,0.0448867,8.087803812507984,1980-Nov-01 06:08:25.209,-951.3357,-284.04938,183.5577580535325,0.620646762591032,1557,11.922893518518519,1051.0,9.0,26.366240428776027,9630.005654206156,1980,2006.3662404287759,2032.732480857552
0,Pioneer 11,640862653425455360,145.26076749717325,22.022373130313945,12.242591898963619,3.0965118,81.023735,0.031308867000000004,12.342062476229865,1978-Apr-02 04:09:27.335,461.7216,-487.4464,145.2659278971907,22.01692521855683,2642,23.441655092592594,1859.0,7.0,40.23512367250936,14695.476570147319,1978,2018.2351236725092,2058.470247345019
2,Voyager 2,117709729140217216,52.207647981299324,26.48616945277209,11.206700760746283,2.765005,65.13194,0.032710668,15.353449594669025,1978-Jan-05 22:35:08.306,225.89886,-133.00423999999998,52.210788746444365,26.484320239905482,225,5.009791666666667,99.0,7.0,50.05224567862103,18281.08221165954,1978,2028.052245678621,2078.1044913572423
0,Voyager 1,3814369840081992448,170.40697509246232,6.1335228685553735,10.952994841982393,2.542982,50.12897,0.029280723999999998,19.948544286059008,1979-Dec-03 23:46:40.808,-766.2313,-1582.6664,170.39313348407757,6.104932744924837,1256,22.19736111111111,1297.0,15.0,65.03225437255236,23752.380587031024,1979,2044.0322543725524,2109.064508745105
4,Voyager 2,3429699684156117760,90.97724324420338,26.146118361178626,10.821682641628179,2.5510902,44.92557,0.045850974,22.25903795789901,1978-May-04 12:51:13.077,338.1935,-544.28845,90.98406014711159,26.135147241387426,498,2.67457175925926,218.0,7.0,72.56446374275077,26503.44473740229,1978,2050.564463742751,2123.128927485501
2,Pioneer 10,148133112801536000,69.9536024884882,25.157046651618792,10.854072358486476,2.719630200000001,47.2566,0.0319613,21.161065589584275,1986-Jul-10 17:16:43.682,-93.40466,-49.537273,69.95181261828455,25.15609739184191,2677,408.53197916666664,3785.0,46.0,68.98507382204474,25196.108362763618,1986,2054.985073822045,2123.970147644089
1,Pioneer 11,129200553364168064,42.95680788206044,29.486211908541797,11.273611267004947,2.9325514,43.615116,0.053086042,22.927830737920452,1976-Mar-14 22:10:14.798,-70.22798,-153.3108,42.955349777728756,29.48302880195477,1641,3.048599537037037,1126.0,7.0,74.74472820562067,27299.76452982089,1976,2050.7447282056205,2125.489456411241
2,Voyager 1,4540984195244025088,257.46817080562016,11.925767768358645,11.299846324551375,2.9291964,54.328345999999996,0.32495409999999997,18.406597457493234,2008-Feb-27 08:23:51.571,-363.3307,-77.59402,257.46211473343385,11.92447441499419,3103,5633.857962962963,3771.0,284.0,60.00550771142794,21916.41163652194,2008,2068.005507711428,2128.011015422856
5,Voyager 2,663767443044739840,127.05152834465488,20.136505290091094,10.169940150819494,2.437481,42.562508,0.02322565,23.494856287776138,1979-May-13 07:42:00.102,-261.22934,-634.08246,127.04597045151907,20.123014605817307,1013,7.6997337962962975,653.0,7.0,76.5932314981502,27974.911872384386,1979,2055.59323149815,2132.1864629963
1,Pioneer 10,6233452028580863744,236.8746760655141,-27.919921092193647,10.172965144980733,2.4603882,40.19231,0.030303655,24.88038114028689,1972-Apr-28 01:35:27.459,95.05887,23.440449,236.87681779746586,-27.91939296516125,53,2.9100347222222216,21.0,7.0,81.11004251733526,29624.631929031533,1972,2053.1100425173354,2134.2200850346712
3,Pioneer 10,4110228589254067328,262.76546808946375,-24.87933735251089,9.90708944235366,2.588153,37.619877,0.020443624,26.581692536624807,1972-Oct-09 02:43:42.641,-121.440926,-140.96507,262.7625448583956,-24.88273055359053,348,2.6583449074074075,231.0,7.0,86.65631766939688,31650.35346557052,1972,2058.6563176693967,2145.3126353387934
1,Voyager 1,865699110037321600,113.66379783055443,22.337198814248747,8.626734507888294,2.0994568,38.698074,0.018810311,25.841079098480076,1978-Jul-12 19:20:40.070,173.97565,-96.765175,113.66786895663417,22.334934455794805,591,3.156064814814815,536.0,7.0,84.24191786104504,30768.518079568086,1978,2062.241917861045,2146.4838357220897
4,Pioneer 10,84210874016975360,43.26206752683281,19.48530195843993,12.575896762574176,3.3083887,35.072506,0.041644199999999985,28.5123624014539,1977-May-06 20:45:47.297,-190.16098,-22.790089,43.257157656118295,19.484713528633094,1977,9.876238425925926,1610.0,7.0,92.9503014287397,33949.168093832894,1977,2069.9503014287397,2162.9006028574795
3,Voyager 1,3367558512468755968,108.34340351931557,23.06630409293805,10.269328401425748,2.8566742,33.078136,0.035145655,30.23144915343662,1978-Jun-25 18:07:17.610,237.75142999999997,25.272953,108.3499122688274,23.066995972342216,552,3.0028587962962963,508.0,7.0,98.55452424020338,35996.05443349188,1978,2076.554524240204,2175.109048480407
4,Voyager 1,1174143182830505984,222.75866853667813,9.72392000919409,4.9474233128012095,0.8879099,33.291656,0.023258043,30.03755611187449,1983-Apr-03 11:20:56.041,-216.19577,56.33984,222.75278786091462,9.72545249214148,1913,20.425891203703703,1778.0,7.0,97.92243292471085,35765.18940142138,1983,2080.922432924711,2178.8448658494212
2,Pioneer 11,3691265460219482240,198.37319834336398,1.3156945673838798,12.954947011130752,3.4540977,30.44753,0.059867054,32.84338583404721,1980-Nov-12 20:20:41.498,130.18513000000002,-516.0815,198.37707024901843,1.300345512288139,3244,7.126909722222222,2178.0,7.0,107.06943781899392,39106.04146900933,1980,2087.0694378189937,2194.1388756379874
3,Pioneer 11,100380639907919872,33.074556343426764,21.982406427032114,5.575302748131263,0.95652723,29.08669,0.025358412,34.37998510538136,1975-Aug-10 19:26:00.420,-116.7354,-60.28371,33.07092201896847,21.9805296135854,1423,6.4623726851851835,975.0,7.0,112.07875144354324,40935.643177239726,1975,2087.0787514435433,2199.1575028870866
4,Pioneer 11,2631967439437024384,349.78695015291197,-6.2209444760271095,15.04522016030084,1.3017502,27.549347,0.20146462,36.29850111383493,1974-Apr-25 10:34:50.293,-605.80817,-1589.9503,349.76703703514664,-6.273206676607576,768,7.051215277777778,580.0,12.0,118.33311363110188,43219.986422623646,1974,2092.3331136311012,2210.6662272622034
0,New Horizons,3618803417701443072,208.80174216827487,-8.707085138213362,9.196508313491623,2.4833622,28.743696000000003,0.056077782,34.790236878296085,2006-Jan-20 14:11:26.161,-263.0916,27.56662,208.793453593928,-8.706216665155491,16,0.0002456629372427983,0.0,11.0,113.41617222324524,41424.12274281809,2006,2119.4161722232448,2232.8323444464904
1,New Horizons,4117657650084825472,263.3719437368399,-21.825692784434448,11.429568840963073,2.644228,27.464309999999998,0.02911619,36.410891487920715,2007-Dec-27 09:18:04.282,-256.09283,-168.99721,263.36349981536085,-21.83126497919909,845,0.0006220857178069274,1089.0,19.0,118.69950625062151,43353.807662977015,2007,2125.6995062506217,2244.3990125012438
2,New Horizons,3635672468691948672,199.0015645758204,-5.295677781278198,13.527578730999627,3.7725867999999996,26.199251,0.07313506,38.16902984452553,2006-Mar-21 14:28:27.372,114.10433,-191.11123999999998,199.0055085013052,-5.302283389175198,101,3.644105259773663e-05,119.0,7.0,124.43103729315321,45447.19206095128,2006,2130.431037293153,2254.8620745863063
3,New Horizons,4127569403769839488,255.8942060382795,-21.730916080109573,12.664875697868615,3.2540312,26.233634999999996,0.044016864,38.11900264505256,2007-Feb-18 12:50:45.544,-4.3059363,-203.04753,255.8940574020841,-21.737925057985137,647,0.000233863811728395,766.0,16.0,124.26794862287134,45387.62555501754,2007,2131.2679486228712,2255.5358972457425
4,New Horizons,4084898525733384832,284.0462265284358,-20.96409261327819,12.317519092851054,3.2099189999999997,26.656643,0.03803892,37.51410120295443,2012-Mar-15 09:57:12.067,64.882774,-197.32709,284.04843066959376,-20.970796037403613,1354,0.017359770983367627,2462.0,220.0,122.29596992163141,44667.38005417666,2012,2134.2959699216312,2256.5919398432625


==> figures/combined_stars_error.csv <==
,spacecraft,source_id,ra,dec,g_abs,bp_rp,parallax,parallax_error,dist,date,pmra,pmdec,adv_ra,adv_dec,eph_pt,time_total,num,num_hit,reach_time_years,reach_time_days,year,reach_year,return_year
0,Pioneer 10,2611561706216413696,343.48356406407754,-6.7848302060775545,15.764733952284036,1.420248,117.13884,0.03412185,8.536878138591662,1974-Apr-03 13:34:42.502,2485.7988,-681.2536,343.50278083918795,-6.790096721250415,1222,3.5378009259259264,952.0,7.0,27.830222731808814,10164.710550565853,1974,2001.8302227318088,2029.6604454636176
1,Voyager 2,6306068659857135232,226.94794579637428,-16.46512505032577,18.60239125866537,4.8324833,134.9474,0.26107797,7.410294515561155,1983-Jan-19 14:09:29.247,-151.79462,-896.01215,226.9469271878985,-16.471137684937485,2054,49.101585648148145,1620.0,19.0,24.157560120729364,8823.307258495193,1983,2007.1575601207294,2031.3151202414588
0,Voyager 2,3698534434669937024,183.56472559955643,0.6227271293051196,12.28953558181262,3.3687391000000004,123.64296000000002,0.0448867,8.087803812507984,1980-Nov-01 06:08:25.209,-951.3357,-284.04938,183.5577580535325,0.620646762591032,1557,11.922893518518519,1051.0,9.0,26.366240428776027,9630.005654206156,1980,2006.3662404287759,2032.732480857552
2,Voyager 2,664214600677732864,126.32931321958031,21.262974079619628,20.253211622148854,2.5265713,92.60058,0.8220848,10.799068626469566,1978-Aug-18 11:40:03.190,-504.45374,-302.6708,126.32438008356364,21.260014212036136,753,9.132638888888893,370.0,13.0,35.204963722290785,12858.260949929487,1978,2013.2049637222906,2048.4099274445816
0,Pioneer 11,640862653425455360,145.26076749717325,22.022373130313945,12.242591898963619,3.0965118,81.023735,0.031308867000000004,12.342062476229865,1978-Apr-02 04:09:27.335,461.7216,-487.4464,145.2659278971907,22.01692521855683,2642,23.441655092592594,1859.0,7.0,40.23512367250936,14695.476570147319,1978,2018.2351236725092,2058.470247345019
3,Voyager 2,117709729140217216,52.207647981299324,26.48616945277209,11.206700760746283,2.765005,65.13194,0.032710668,15.353449594669025,1978-Jan-05 22:35:08.306,225.89886,-133.00423999999998,52.210788746444365,26.484320239905482,225,5.009791666666667,99.0,7.0,50.05224567862103,18281.08221165954,1978,2028.052245678621,2078.1044913572423
0,Voyager 1,3814369840081992448,170.40697509246232,6.1335228685553735,10.952994841982393,2.542982,50.12897,0.029280723999999998,19.948544286059008,1979-Dec-03 23:46:40.808,-766.2313,-1582.6664,170.39313348407757,6.104932744924837,1256,22.19736111111111,1297.0,15.0,65.03225437255236,23752.380587031024,1979,2044.0322543725524,2109.064508745105
1,Voyager 1,3427930123268526720,88.3093291243733,24.25613224072797,8.326477893922169,2.1873139999999998,47.731255,0.5114587,20.950633056867627,1978-Apr-28 08:37:30.296,156.74197,-605.1116,88.31230282954908,24.24465207769403,408,3.1697685185185187,389.0,7.0,68.29906376538845,24945.550049670484,1978,2046.2990637653884,2114.5981275307768
5,Voyager 2,3429699684156117760,90.97724324420338,26.146118361178626,10.821682641628179,2.5510902,44.92557,0.045850974,22.25903795789901,1978-May-04 12:51:13.077,338.1935,-544.28845,90.98406014711159,26.135147241387426,498,2.67457175925926,218.0,7.0,72.56446374275077,26503.44473740229,1978,2050.564463742751,2123.128927485501
3,Pioneer 10,148133112801536000,69.9536024884882,25.157046651618792,10.854072358486476,2.719630200000001,47.2566,0.0319613,21.161065589584275,1986-Jul-10 17:16:43.682,-93.40466,-49.537273,69.95181261828455,25.15609739184191,2677,408.53197916666664,3785.0,46.0,68.98507382204474,25196.108362763618,1986,2054.985073822045,2123.970147644089
1,Pioneer 11,129200553364168064,42.95680788206044,29.486211908541797,11.273611267004947,2.9325514,43.615116,0.053086042,22.927830737920452,1976-Mar-14 22:10:14.798,-70.22798,-153.3108,42.955349777728756,29.48302880195477,1641,3.048599537037037,1126.0,7.0,74.74472820562067,27299.76452982089,1976,2050.7447282056205,2125.489456411241
7,Voyager 2,4116870812104603520,265.6143477599134,-23.11518170919483,11.858930052212491,3.080287,45.983753,0.021350494,21.74681121734741,1986-Dec-01 19:20:11.005,88.81967,-17.79864,265.6160968822844,-23.115532217112694,2498,13.966273148148147,2062.0,7.0,70.89460456855255,25893.54537261813,1986,2056.8946045685525,2127.789209137105
3,Voyager 1,4540984195244025088,257.46817080562016,11.925767768358645,11.299846324551375,2.9291964,54.328345999999996,0.32495409999999997,18.406597457493234,2008-Feb-27 08:23:51.571,-363.3307,-77.59402,257.46211473343385,11.92447441499419,3103,5633.857962962963,3771.0,284.0,60.00550771142794,21916.41163652194,2008,2068.005507711428,2128.011015422856
6,Voyager 2,663767443044739840,127.05152834465488,20.136505290091094,10.169940150819494,2.437481,42.562508,0.02322565,23.494856287776138,1979-May-13 07:42:00.102,-261.22934,-634.08246,127.04597045151907,20.123014605817307,1013,7.6997337962962975,653.0,7.0,76.5932314981502,27974.911872384386,1979,2055.59323149815,2132.1864629963
1,Pioneer 10,6233827481743360128,236.89587317299686,-27.895119507549467,12.779029285072482,3.660349,40.67302,0.39504564,24.586323182446232,1972-Apr-28 01:35:27.459,98.83529,21.553896,236.89807367145855,-27.894639625157648,53,2.9100347222222216,28.0,7.0,80.15141357477471,29274.50229405072,1972,2052.1514135747752,2132.3028271495496
2,Pioneer 10,6233452028580863744,236.8746760655141,-27.919921092193647,10.172965144980733,2.4603882,40.19231,0.030303655,24.88038114028689,1972-Apr-28 01:35:27.459,95.05887,23.440449,236.87681779746586,-27.91939296516125,53,2.9100347222222216,21.0,7.0,81.11004251733526,29624.631929031533,1972,2053.1100425173354,2134.2200850346712
2,Pioneer 11,6768045340904025088,294.6538886875693,-24.28259228181168,10.020928359872693,2.4904804,40.12007,0.3649621,24.92517996173139,1973-Oct-26 05:31:21.115,42.609222,77.26167,294.65485042685805,-24.28084839675106,330,2.7424652777777787,255.0,7.0,81.25608667524433,29677.973097266236,1973,2054.256086675244,2135.5121733504884
8,Voyager 2,635202989946889728,138.67126400912932,18.162353698683194,13.170207209640994,3.635357,40.892246,0.043835465,24.45451379647689,1978-Oct-16 01:39:54.250,-151.51822,-9.157337,138.6679086474816,18.162150910013935,849,13.352604166666667,481.0,14.0,79.72171497651465,29117.559178022213,1978,2057.7217149765147,2137.443429953029
10,Voyager 2,6300158578700499712,217.81383326651127,-13.307811086199536,12.752891136513007,3.5617437000000005,41.175476,0.08898441,24.286300860189233,1982-Oct-29 15:15:04.990,-268.55145,-186.5033,217.8079271185411,-13.311912780871792,1979,5.979930555555558,1431.0,7.0,79.17334080421689,28917.270995332183,1982,2061.173340804217,2140.3466816084338
9,Voyager 2,3881626244798724480,151.73952171152746,12.680989227055733,9.169292094578989,2.1764164,40.152676,0.023284262000000003,24.904940563566623,1979-Sep-13 02:04:00.115,-321.48932,-43.752056,151.7322712190739,12.680002494576168,1207,3.9079282407407407,758.0,7.0,81.1901062372272,29653.874402084857,1979,2060.1901062372267,2141.3802124744548
4,Pioneer 10,4110228589254067328,262.76546808946375,-24.87933735251089,9.90708944235366,2.588153,37.619877,0.020443624,26.581692536624807,1972-Oct-09 02:43:42.641,-121.440926,-140.96507,262.7625448583956,-24.88273055359053,348,2.6583449074074075,231.0,7.0,86.65631766939688,31650.35346557052,1972,2058.6563176693967,2145.3126353387934
2,Voyager 1,865699110037321600,113.66379783055443,22.337198814248747,8.626734507888294,2.0994568,38.698074,0.018810311,25.841079098480076,1978-Jul-12 19:20:40.070,173.97565,-96.765175,113.66786895663417,22.334934455794805,591,3.156064814814815,536.0,7.0,84.24191786104504,30768.518079568086,1978,2062.241917861045,2146.4838357220897
11,Voyager 2,676841387916344960,123.07561364066851,21.97998256140275,11.136345660304883,2.9561987000000003,37.564793,0.28032225,26.620671376208,1978-Aug-07 00:44:41.676,-425.54895,8.075746,123.0653551380312,21.980177239494,729,3.2774884259259265,337.0,7.0,86.78338868643806,31696.764883834643,1978,2064.7833886864387,2151.5667773728765
12,Voyager 2,3883317121883053184,155.5396277249419,11.308799924326308,5.419804304478,0.9577656,36.928047,0.02669662,27.079688105923825,1979-Sep-30 21:35:32.323,21.675209,-324.4053600000001,155.54015924835488,11.30084479704597,1238,4.667002314814815,772.0,7.0,88.27978322531166,32243.30802521283,1979,2067.279783225312,2155.559566450624
5,Pioneer 10,84210874016975360,43.26206752683281,19.48530195843993,12.575896762574176,3.3083887,35.072506,0.041644199999999985,28.5123624014539,1977-May-06 20:45:47.297,-190.16098,-22.790089,43.257157656118295,19.484713528633094,1977,9.876238425925926,1610.0,7.0,92.9503014287397,33949.168093832894,1977,2069.9503014287397,2162.9006028574795
14,Voyager 2,6449124395465377920,299.63827373646814,-54.937440156706494,6.33863901817184,1.2453165000000002,42.33558,0.022039475,23.620794271553716,2010-Apr-26 19:53:54.040,108.509026,-123.550964,299.6405947400319,-54.94008290671795,3514,241.3119328703704,2935.0,16.0,77.00378932526512,28124.864013159833,2010,2087.0037893252647,2164.0075786505304
6,Pioneer 10,2586931030846447488,23.543295434694404,12.96453919434149,11.455087409800575,3.0265179,33.564117,0.029884242,29.79372247867623,1975-Oct-20 16:01:16.276,-162.25072,-51.205463,23.538917927788084,12.963157676443537,1698,19.16383101851852,1329.0,12.0,97.12753528048452,35474.86098584416,1975,2072.1275352804846,2169.2550705609688
3,Pioneer 11,3702983196155254016,193.0944715613297,2.8670391304510567,14.66341706483788,4.577717,34.35129000000001,0.38515243,29.11098685894535,1980-Oct-03 23:49:55.210,28.423746,-287.14413,193.09522085780586,2.859469541019565,3201,6.262465277777778,2164.0,7.0,94.90181716016184,34661.93969957752,1980,2074.901817160162,2169.803634320324
4,Voyager 1,3367558512468755968,108.34340351931557,23.06630409293805,10.269328401425748,2.8566742,33.078136,0.035145655,30.23144915343662,1978-Jun-25 18:07:17.610,237.75142999999997,25.272953,108.3499122688274,23.066995972342216,552,3.0028587962962963,508.0,7.0,98.55452424020338,35996.05443349188,1978,2076.554524240204,2175.109048480407
5,Voyager 1,1174143182830505984,222.75866853667813,9.72392000919409,4.9474233128012095,0.8879099,33.291656,0.023258043,30.03755611187449,1983-Apr-03 11:20:56.041,-216.19577,56.33984,222.75278786091462,9.72545249214148,1913,20.425891203703703,1778.0,7.0,97.92243292471085,35765.18940142138,1983,2080.922432924711,2178.8448658494212
6,Voyager 1,1174143182830505856,222.75710872318845,9.722406353251976,6.873264932965464,1.4470538999999998,33.282955,0.018506238,30.04540897591464,1983-Apr-03 11:20:56.041,-214.38213,55.79991,222.7512758553017,9.723924546574167,1913,20.425891203703703,1771.0,7.0,97.94803326148173,35774.53966842359,1983,2080.9480332614817,2178.8960665229633
8,Voyager 1,4448282823717198592,253.8597205608001,12.436684370574355,10.104597688427662,2.3089218,35.725338,0.016924359,27.991337702637523,1997-Mar-23 21:47:35.611,93.45437,-260.49622,253.862089417056,12.430081382401928,2806,739.0917129629628,2935.0,60.0,91.25176091059832,33328.79315498693,1997,2088.2517609105985,2179.503521821197
13,Voyager 2,675806064576497664,124.38047510248295,20.99685142278909,9.081744478451176,2.3096228,32.01277,0.023206223,31.237532703936964,1979-Mar-21 23:28:26.023,-373.74857,-208.38087,124.36990274826924,20.99095688132369,993,29.64481481481481,633.0,6.0,101.83435661483448,37193.98041000215,1979,2080.8343566148346,2182.6687132296693
7,Voyager 1,3895751464522132096,177.02336302564296,3.4381944960071347,11.99097681553316,3.2931633000000002,31.412440999999998,0.035155192,31.834520339402733,1980-Aug-23 19:24:33.508,-156.45473,-104.977066,177.0188527566198,3.4351682224156974,1388,6.289722222222222,1421.0,7.0,103.7805363064529,37904.80308056886,1980,2083.780536306453,2187.5610726129057
7,Pioneer 10,6046895455473782144,252.47013649866653,-24.447428981874534,6.585436222393973,1.3377056,30.13391,0.015914143999999998,33.185206490068545,1972-Sep-10 16:40:00.699,-276.59317000000004,-109.08212,252.46182457735642,-24.45070701661607,275,2.800173611111111,175.0,7.0,108.18377315762345,39513.04130809039,1972,2080.183773157624,2188.3675463152467
4,Pioneer 11,3691265460219482240,198.37319834336398,1.3156945673838798,12.954947011130752,3.4540977,30.44753,0.059867054,32.84338583404721,1980-Nov-12 20:20:41.498,130.18513000000002,-516.0815,198.37707024901843,1.300345512288139,3244,7.126909722222222,2178.0,7.0,107.06943781899392,39106.04146900933,1980,2087.0694378189937,2194.1388756379874
5,Pioneer 11,100380639907919872,33.074556343426764,21.982406427032114,5.575302748131263,0.95652723,29.08669,0.025358412,34.37998510538136,1975-Aug-10 19:26:00.420,-116.7354,-60.28371,33.07092201896847,21.9805296135854,1423,6.4623726851851835,975.0,7.0,112.07875144354324,40935.643177239726,1975,2087.0787514435433,2199.1575028870866
17,Voyager 2,4066590798160123776,272.3238553237349,-22.91048389012115,5.141361060445012,0.9809737,30.708014,0.022628432,32.564789606954555,1987-Nov-23 16:35:05.063,40.413452,-459.825,272.325047086118,-22.92404378474073,2578,17.613472222222214,2140.0,7.0,106.16121411867184,38774.321844703714,1987,2093.161214118672,2199.322428237344
15,Voyager 2,3698568141572462336,183.97382289323124,0.8453198686646551,15.103055331828328,4.669746400000001,29.626472,0.17069301,33.753596581789104,1980-Nov-04 22:17:42.092,213.24933,-416.51227,183.9803410255841,0.8325888457463352,1561,37.12707175925926,1128.0,17.0,110.03672485663247,40189.81338663645,1980,2090.0367248566326,2200.0734497132653
18,Voyager 2,4066590592001656960,272.3260951280291,-22.922127154020966,10.842877656768751,2.8954315,30.539827,0.02551865,32.74412748455579,1987-Nov-23 16:35:05.063,40.3872,-456.65567,272.32729267514145,-22.93566774824963,2578,17.613472222222214,2133.0,7.0,106.74585559965185,38987.856299216844,1987,2093.7458555996523,2200.491711199304
22,Voyager 2,6642655488681211392,296.21813354038875,-52.336746245303075,6.07138364096241,1.1398401000000002,33.308846,0.01676072,30.02205523451639,2005-Jun-08 00:29:27.717,-33.99139,-91.83039,296.2172094279974,-52.339242806979215,3383,167.83496527777774,2784.0,16.0,97.87190006452343,35746.73277956654,2005,2102.8719000645237,2200.7438001290466
7,Pioneer 11,4171266057417283328,270.1720723598571,-7.285026529188544,10.063649919279412,2.5268507,30.816805,0.018981833,32.44982741409063,1992-Mar-18 16:00:36.662,266.68033,57.982086,270.17990879997484,-7.283322717178707,4478,95.05810185185184,3491.0,12.0,105.78643736993544,38637.43838499522,1992,2097.786437369936,2203.5728747398707
8,Pioneer 11,4171266057429634048,270.1703313868798,-7.2841012970523025,10.595581874836759,2.64857,30.810175,0.014705724,32.45681018955446,1992-Mar-18 16:00:36.662,272.27158,51.64994,270.1783338482716,-7.282583229463882,4478,95.05810185185184,3479.0,12.0,105.80920121794752,38645.75265284316,1992,2097.809201217948,2203.6184024358954
16,Voyager 2,3441022283096212480,84.91230409837722,26.38510979874835,12.925973349894994,3.4206324,28.447071,0.041140795,35.15300388388233,1978-Apr-18 03:30:36.594,93.27243,-46.172695,84.91527324183996,26.383639982261595,455,2.6658912037037044,211.0,7.0,114.59879266145641,41856.06303167033,1978,2092.598792661456,2207.197585322913
9,Voyager 1,4456798781792997888,242.36049445075557,11.574901242468474,4.658389586750754,0.7587943,29.60316,0.019976897,33.78017654234873,1987-Mar-23 07:45:58.595,-99.95981,99.78655,242.35743669511143,11.57795369823983,2310,92.47094907407408,2143.0,15.0,110.12337552805685,40221.46167786748,1987,2097.123375528057,2207.2467510561137
19,Voyager 2,3683020802347714304,190.73698093291569,-2.25299748441088,10.089306929561042,2.600072,28.73115300000001,0.03290301,34.805424725189845,1981-Sep-09 10:39:39.460,-201.79361,58.276024,190.73062074725414,-2.2511607249015237,1719,5.913240740740743,1275.0,7.0,113.46568460411888,41442.20664480839,1981,2094.465684604119,2207.931369208238
20,Voyager 2,3683020806638595584,190.73279371109933,-2.2508562754255084,6.071064544621277,1.1121035,28.63971,0.019838225,34.91655531473703,1981-Sep-09 10:39:39.460,-202.00256,54.773922,190.72640661104492,-2.249124383938816,1719,5.913240740740743,1282.0,7.0,113.8279703260427,41574.52788188384,1981,2094.8279703260428,2208.655940652085
8,Pioneer 10,61689890880210176,52.01130611378993,22.021662109830903,7.961635696175199,1.8165913,28.222935,0.13951185,35.43217634233442,1978-Jun-09 01:35:00.891,328.74084,-313.21393,52.021854036582425,22.011612381038688,2122,47.94511574074074,2040.0,20.0,115.5088948760102,42188.46876451397,1978,2093.5088948760103,2209.0177897520207
9,Pioneer 11,4360275817086026624,260.66254968206556,-7.074797542518686,11.662248187540074,2.9670029,29.34991500000001,0.07405671,34.07164945130586,1988-Jan-12 18:28:00.432,37.277287,-49.975063,260.66369982786443,-7.076339462934098,4202,42.38748842592592,2919.0,13.0,111.07357721125707,40568.51334063953,1988,2099.073577211257,2210.147154422514
6,Pioneer 11,2631967439437024384,349.78695015291197,-6.2209444760271095,15.04522016030084,1.3017502,27.549347,0.20146462,36.29850111383493,1974-Apr-25 10:34:50.293,-605.80817,-1589.9503,349.76703703514664,-6.273206676607576,768,7.051215277777778,580.0,12.0,118.33311363110188,43219.986422623646,1974,2092.3331136311012,2210.6662272622034
11,Pioneer 11,4360275817088229632,260.6620655727855,-7.074838075743892,11.343920895414312,2.8553667000000003,29.02069,0.048573807,34.45817340554183,1988-Jan-12 18:28:00.432,31.161089,-56.03169000000001,260.6630379176502,-7.076586478210112,4202,42.38748842592592,2906.0,13.0,112.33364530206636,41028.74061012672,1988,2100.3336453020665,2212.667290604133
9,Pioneer 10,4067477554248982528,268.97634115420817,-24.94684725406353,11.987375742067055,-0.054403305,26.620733,0.030317232000000006,37.56470530663224,1972-Oct-25 17:27:50.331,10.384363,18.432213,268.97669439862085,-24.946220246312908,392,2.628587962962963,273.0,7.0,122.46093929962109,44727.63346979361,1972,2094.4609392996213,2216.9218785992425
10,Voyager 1,663664535628765824,124.93767874801756,20.190591837683,10.537845443965065,2.4809522999999998,26.987059000000002,0.0158399,37.05479775907696,1978-Aug-22 17:28:12.762,127.77928999999999,-9.313807,124.94196640823928,20.19027931099715,675,15.678333333333333,576.0,19.0,120.79864069459087,44120.495527292376,1978,2098.798640694591,2219.597281389182
11,Pioneer 10,150907081855211520,67.81836951648343,25.03017546383104,5.5151466611345805,0.9768996,27.40421,0.023467626,36.49074472472904,1984-Jul-10 18:15:55.154,-55.6874,-63.550266,67.8165293584524,25.02807548194777,2580,351.0526736111111,3306.0,44.0,118.95982780261666,43448.88750662772,1984,2102.9598278026165,2221.919655605233
10,Pioneer 11,183132839955842560,83.6470981120845,35.55149459474423,12.30265954342435,3.2801638,26.471655,0.04120814,37.77625554885227,1976-Jun-28 21:07:29.521,108.83623,-285.7727700000001,83.65082123893968,35.54171872980254,1913,3.167546296296296,1287.0,7.0,123.15059308925841,44979.52261992074,1976,2099.1505930892586,2222.301186178517
24,Voyager 2,6306971633782725760,225.2067740365368,-15.552850105342738,11.786538696298303,3.1253176,26.790165,0.044889312,37.32713113037228,1982-Dec-28 14:17:13.776,-377.57254,-139.247,225.19401139824475,-15.557556906892922,2038,8.28800925925926,1473.0,7.0,121.68644748501364,44444.75807942638,1982,2103.6864474850136,2225.3728949700267
13,Pioneer 11,4361790394355496576,261.68041030444124,-6.665739020408568,10.304735645013023,2.630456,27.263493,0.25529465,36.67908639770106,1988-Feb-14 01:38:55.896,-153.3214,48.54014,261.6753177377988,-6.664126760831637,4211,153.8924074074074,3028.0,19.0,119.57382165650544,43673.14262182205,1988,2107.573821656505,2227.147643313011
21,Voyager 2,3421680597955802624,76.98200375071784,26.3276714086822,4.52726384090302,0.82223654,26.131037,0.02375694,38.26866914025785,1978-Mar-27 16:38:53.383,-69.8962,-66.11773000000001,76.97958153741901,26.325380136221856,399,2.7044907407407406,190.0,7.0,124.75586139724058,45565.83081672816,1978,2102.7558613972406,2227.511722794481
23,Voyager 2,3417930713549307008,82.34951174117856,26.332307700762925,8.975934215854576,2.2212152,26.06124,0.020397145,38.37116073771215,1978-Apr-11 06:50:11.791,136.59663,-103.34601,82.35425809796206,26.328716711633106,437,2.670127314814815,204.0,7.0,125.0899840049416,45687.865757964886,1978,2103.089984004941,2228.179968009883
10,Pioneer 10,82716092254529280,37.50736118929618,17.782000743336404,8.682222243865802,2.265215,25.759039,0.22262275,38.82132415362874,1976-Jun-10 06:10:25.500,8.737995,31.458597,37.50766837258837,17.783106666982164,1848,31.17293981481481,1567.0,17.0,126.5575167408297,46223.86741442064,1976,2102.5575167408297,2229.1150334816593
25,Voyager 2,3618253627527608832,206.05377972433064,-8.488357586416202,5.968229691845098,1.0842638,26.347317,0.018285606,37.954529100417254,1982-Jan-07 22:46:45.714,-9.301129,-8.848533999999997,206.0534600448669,-8.488661710182438,1848,62.12572916666666,1369.0,20.0,123.73176486736023,45191.78980015466,1982,2105.73176486736,2229.4635297347204
0,New Horizons,3618803417701443072,208.80174216827487,-8.707085138213362,9.196508313491623,2.4833622,28.743696000000003,0.056077782,34.790236878296085,2006-Jan-20 14:11:26.161,-263.0916,27.56662,208.793453593928,-8.706216665155491,16,21.225277777777773,0.0,11.0,113.41617222324524,41424.12274281809,2006,2119.4161722232448,2232.8323444464904
13,Voyager 1,4447282646097778048,250.405019951295,11.655301276724579,7.66209155304892,1.7765006999999997,27.071383,0.030423138,36.93937681852036,1992-Feb-07 14:50:38.412,32.80985,-384.71686,250.40611746320042,11.642432234428279,2601,171.55109953703703,2643.0,20.0,120.42236842837634,43983.06584478018,1992,2112.4223684283766,2232.844736856753
26,Voyager 2,6254299662396908288,235.1180104399561,-18.696846890349047,6.950147843637677,1.5021353000000002,25.955662,0.040149555,38.52723959494548,1983-Nov-10 18:40:27.558,-59.25974,-150.49217,235.1159429515908,-18.70209734910645,2161,8.286516203703703,1736.0,7.0,125.59880107952223,45873.70610628471,1983,2108.598801079522,2234.1976021590444
14,Pioneer 10,77966889217209472,30.24053787968511,15.008846691302494,7.031209641313349,1.5846223999999998,25.122711,0.013883099,39.80462111632235,1976-Apr-07 06:43:15.439,-2.0845098,-238.49393,30.24046274285089,15.000250100282642,1789,7.1277083333333335,1400.0,7.0,129.76306483921087,47394.66180187338,1976,2105.763064839211,2235.526129678422
12,Pioneer 11,919034563674060544,117.19349318114112,36.67053370998221,6.583489529803152,1.3706036,25.006714,0.016304327,39.98926069659028,1976-Oct-13 04:28:47.131,-157.63994,-156.98183,117.18778464075018,36.66484900147378,2126,6.8591203703703725,1463.0,7.0,130.3649898708843,47614.508900441775,1976,2106.3649898708845,2236.729979741769
12,Pioneer 10,6233466601410210176,236.62487380440777,-27.854780998472858,10.18964870738247,2.8802567000000003,24.482199,0.13330379,40.846004545283506,1972-Apr-28 21:24:17.659,7.6960588,-68.46091,236.6251584689681,-27.85731325486753,55,3.348773148148148,42.0,7.0,133.15797481762422,48634.618722389074,1972,2105.157974817624,2238.315949635248
13,Pioneer 10,4080421348724719872,287.40149583554273,-23.693682032097502,10.964783672144632,2.6124468,24.450542,0.022593673,40.89888811452512,1972-Dec-14 12:24:22.671,56.11169,-21.044443,287.40357400185894,-23.69446143924869,524,2.6978125,329.0,7.0,133.3303752533519,48697.58625753425,1972,2105.330375253352,2238.660750506704
27,Voyager 2,636173132864189824,136.6704761810397,18.625654622746985,10.489471352321443,2.577917,24.82006,0.021123251000000003,40.289990055990756,1978-Oct-03 01:29:18.887,-94.6764,-87.07712,136.6670219264823,18.622477626855048,833,10.404212962962962,438.0,14.0,131.34536758252986,47972.58205584321,1978,2109.3453675825303,2240.6907351650602
12,Voyager 1,3673624208468512896,213.81117944250684,7.203763902442304,11.264918080982499,2.7532701,25.185051,0.025104288,39.70609396087009,1982-Sep-21 21:44:55.064,21.75262,-275.01662999999996,213.81196158197147,7.193875376163876,1816,12.278425925925927,1712.0,8.0,129.4418663124365,47277.347251954314,1982,2111.441866312437,2240.883732624873
15,Pioneer 10,6233827825340751360,236.90370464066555,-27.857452571402348,10.939350643471329,2.5391464,24.219677,0.026417326,41.28874225611639,1972-Apr-28 01:35:27.459,168.79926,-391.4197,236.910015923262,-27.872087472410367,53,2.9100347222222216,35.0,7.0,134.60129975493942,49161.778722494084,1972,2106.60129975494,2241.2025995098793
14,Pioneer 11,2634858433463493120,346.53609503697146,-5.794333510320678,11.64012272877265,2.9013433,24.398006,0.029690161,40.986955327339494,1975-Jan-07 21:21:52.353,-76.24858,-61.60329,346.53326499503845,-5.796619977732362,1002,4.5547106481481485,765.0,7.0,133.6174743671267,48802.44633784937,1975,2108.6174743671268,2242.234948734253
11,Voyager 1,3881856695563336448,151.5220927336959,12.975671616805565,12.9527521576555,3.59311,24.697603,0.07596741,40.489758899320606,1979-Aug-18 06:21:21.679,25.29507000000001,-301.81744,151.52302019657031,12.96460525221982,1100,3.8133449074074073,1221.0,7.0,131.99661401178517,48210.44330166441,1979,2110.9966140117854,2242.9932280235707
28,Voyager 2,3877312207847496960,155.5301009132022,11.280677253219205,9.652424415946626,2.3260927,24.647732,0.03499096,40.5716846030686,1979-Sep-30 21:35:32.323,-318.0544700000001,59.05208199999999,155.51841560971218,11.282846823394394,1238,4.667002314814815,765.0,7.0,132.26369180600358,48307.99079522477,1979,2111.2636918060034,2243.5273836120073
1,New Horizons,4117657650084825472,263.3719437368399,-21.825692784434448,11.429568840963073,2.644228,27.46431,0.02911619,36.410891487920715,2007-Dec-27 09:18:04.282,-256.09283,-168.99721,263.36349981536085,-21.83126497919909,845,53.74820601851852,1089.0,19.0,118.69950625062151,43353.807662977015,2007,2125.6995062506217,2244.3990125012438
16,Pioneer 10,2614673633360714624,334.4797001809078,-10.690437938181732,7.033604551856369,1.4342594,24.092321,0.018918833,41.507000656701216,1974-Feb-26 09:48:37.362,14.733104,-69.74529,334.4802539529752,-10.693059449273758,1145,5.6270601851851865,881.0,7.0,135.31282214084595,49421.65515872258,1974,2109.312822140846,2244.625644281692
18,Pioneer 11,3663664003222454528,205.17829119227684,2.0635555103646426,14.605444026491648,0.88842773,24.686607,0.099860094,40.50779377591963,1981-Feb-27 20:08:09.929,-534.8207,30.873490000000004,205.15867285358812,2.064688014389388,3304,22.12804398148149,2308.0,10.0,132.05540770949798,48231.91711181704,1981,2113.055407709498,2245.110815418996
30,Voyager 2,3867561120257177728,163.98134623276462,9.028746885372565,10.709754602155533,2.5498571,24.569927,0.019630555,40.70016126730922,1980-Feb-22 03:05:22.551,-179.72614,21.920055,163.97472219480832,9.029554777217,1349,19.66025462962963,877.0,14.0,132.68252573142806,48460.9656981468,1980,2112.682525731428,2245.365051462856
16,Pioneer 11,3866388559825590400,166.5704554851353,7.838122217329258,9.919784908782992,2.4037457000000004,24.424713,0.029738203,40.942138991864795,1979-Aug-13 07:37:27.763,-178.55629,41.254845,166.56383543729459,7.839651757654304,2927,8.799097222222223,2006.0,8.0,133.47137311347922,48749.08431596715,1979,2112.47137311348,2245.9427462269587
32,Voyager 2,6311161632077847680,220.41980635548043,-14.158191313131953,11.347837300390985,2.9107122000000003,24.679949,0.028375702000000006,40.51872262093122,1982-Nov-18 11:34:04.574,-350.1287,-162.91866000000005,220.40695943918809,-14.164169121784544,2000,6.809074074074074,1459.0,7.0,132.09103574423577,48244.929895224675,1982,2114.0910357442363,2246.182071488472
17,Pioneer 11,3866482391975888256,166.56813497629636,7.844716009198736,9.933276478904746,2.3987446,24.376617,0.02978806,41.02291890186574,1979-Aug-13 07:37:27.763,-177.71211,39.80314,166.56153322689894,7.846194638559202,2927,7.710011574074074,2014.0,7.0,133.73471562008228,48845.267533078855,1979,2112.734715620082,2246.4694312401643
15,Pioneer 11,6764221961023932416,285.82142165644404,-25.923270798399106,12.139162803618095,3.144477,23.667227,0.03687348,42.252521126139676,1973-Sep-30 00:25:03.078,-48.35842,-32.34084,285.81957136479355,-25.924508224755158,266,3.4208796296296287,192.0,7.0,137.7432188712153,50309.33326052268,1973,2110.7432188712155,2248.486437742431
19,Pioneer 11,877757660216383872,121.2009759869796,31.10473197788085,10.578855819450844,2.835208,23.90117,0.020833045,41.83895472200079,1977-May-28 22:27:21.583,74.25061,-193.00533,121.20378915907295,31.097419483175692,2318,3.8108564814814816,1590.0,7.0,136.3949923937226,49816.90702188324,1977,2113.3949923937225,2249.789984787445
35,Voyager 2,4068703402331341056,267.72405406889635,-23.11481486905797,11.652323823989535,3.0873175,24.531483,0.03300887,40.7639445348862,1986-Dec-31 18:21:34.884,49.09689,-124.61084,267.72586643373216,-23.11941475932846,2513,13.978599537037034,2076.0,7.0,132.890459183729,48536.91131226518,1986,2118.890459183729,2251.780918367458
22,Pioneer 11,877033906687427200,122.00512375174084,30.8213549472403,13.73754768861425,3.979786,23.58623900000001,0.09288485,42.3976033605742,1977-Jun-01 16:53:50.949,-3.2905169,-71.62131,122.00499741755849,30.81860516059329,2324,4.3265972222222215,1597.0,7.0,138.2161869554719,50482.080123616564,1977,2115.216186955472,2253.432373910944
20,Pioneer 11,2739059700184753280,0.6968385134155948,2.129737830868965,4.0566796491764645,0.7991829,23.371273,0.02326302,42.78757080350254,1975-Mar-15 08:42:58.523,62.34003000000001,-93.35324,0.6992539747458475,2.126120714528389,1129,3.191828703703704,814.0,7.0,139.48748081941827,50946.40749448434,1975,2114.487480819418,2253.9749616388362
34,Voyager 2,632104703618657792,139.74460674780272,17.704797066438807,3.352186409896765,0.6748656999999999,23.611584,0.1392276,42.352093459468925,1978-Oct-24 03:05:12.079,-133.87802,-108.941505,139.73947223059378,17.700618919576254,857,18.752152777777773,452.0,15.0,138.06782467786869,50427.892285344766,1978,2116.067824677869,2254.1356493557378
33,Voyager 2,220457029177927552,58.75371732376768,37.22830193379539,9.889361059778187,2.4499025000000003,23.4826,0.3540592,42.58472364984533,1977-Oct-31 18:52:13.368,70.78518000000003,-46.48513,58.75644700299928,37.22650933404033,104,1.6841550925925926,35.0,7.0,138.82619909849578,50704.8809587346,1977,2115.826199098496,2254.6523981969917
2,New Horizons,3635672468691948672,199.0015645758204,-5.295677781278198,13.527578730999627,3.7725868,26.199251,0.07313506,38.16902984452553,2006-Mar-21 14:28:27.372,114.10433,-191.11124,199.0055085013052,-5.302283389175198,101,3.148506944444444,119.0,7.0,124.43103729315321,45447.19206095128,2006,2130.431037293153,2254.8620745863063
23,Pioneer 11,4402297777108231168,236.39020348189538,-4.359208838492596,15.153521152897909,4.7927647,23.951654,0.19717608,41.75076935695734,1983-Nov-05 02:49:05.681,175.51873999999995,-77.58811,236.3968394366559,-4.36214226432992,3755,12.034409722222225,2575.0,8.0,136.10750810368089,49711.90625978842,1983,2119.107508103681,2255.215016207362
3,New Horizons,4127569403769839488,255.8942060382795,-21.730916080109573,12.664875697868615,3.2540312,26.233635,0.044016864,38.11900264505256,2007-Feb-18 12:50:45.544,-4.3059363,-203.04753,255.8940574020841,-21.737925057985137,647,20.205833333333327,766.0,16.0,124.26794862287134,45387.62555501754,2007,2131.2679486228712,2255.5358972457425
21,Pioneer 11,6834729690331719808,320.0833853993369,-17.525807214706152,12.51061534549468,3.3240108,23.086552,0.04185013,43.31526052292457,1974-Jan-07 07:22:35.838,157.42987,-170.48125,320.08956049252737,-17.532494240383606,523,2.664976851851852,353.0,7.0,141.2077493047341,51574.71835606109,1974,2115.207749304734,2256.415498609468
4,New Horizons,4084898525733384832,284.0462265284358,-20.96409261327819,12.317519092851054,3.209919,26.656643,0.03803892,37.51410120295443,2012-Mar-15 09:57:12.067,64.882774,-197.32709,284.04843066959376,-20.970796037403613,1354,1499.884212962963,2462.0,220.0,122.29596992163141,44667.38005417666,2012,2134.2959699216312,2256.5919398432625
18,Pioneer 10,149449095077804672,66.69966553859861,24.94986627352959,11.65880753623309,3.0517101,23.702812,0.025632955,42.18908675394904,1983-Jul-15 19:26:04.592,129.45502,1.4648098,66.7046113147681,24.94992223599009,2525,320.48288194444444,3567.0,43.0,137.53642281787387,50233.803070000264,1983,2120.5364228178737,2258.0728456357474
17,Voyager 1,1173375929872784256,223.4674080327094,8.383699330587866,11.660462117753761,2.8899355,23.606031,0.03165093,42.36205494685473,1983-Feb-23 01:06:46.125,-90.98349,-95.448425,223.46391779458855,8.380037812079728,1901,38.38162037037037,1748.0,13.0,138.1002991267464,50439.753253052855,1983,2121.1002991267464,2259.200598253493
14,Voyager 1,146687018788948224,69.98842303882871,23.137636553392788,7.572446747248904,1.7353916,23.157421,0.014905446000000001,43.18270135352822,1978-Mar-07 12:12:55.064,101.63475,-55.307384,69.99239740134581,23.135473793165136,277,2.8602546296296296,270.0,7.0,140.77560641250201,51416.88248610223,1978,2118.775606412502,2259.551212825004
15,Voyager 1,664021842547278592,125.58027025304995,20.39011770057894,12.925000995644286,0.440382,23.060406,0.06326626,43.364371453663566,1978-Aug-25 11:10:54.940,33.899605,-113.97128000000001,125.58160145252545,20.385642176070558,680,15.55474537037037,999.0,19.0,141.3678509389432,51633.19387693962,1978,2119.3678509389433,2260.735701877886
16,Voyager 1,146677879098433152,69.71422712830997,23.149732324476236,4.192615731478148,0.73090553,23.034431,0.02227559,43.41327034028237,1978-Mar-06 16:30:03.448,105.6266,-54.23913,69.71837964377832,23.147600012976607,275,2.866712962962963,263.0,7.0,141.5272613093205,51691.41692061622,1978,2119.5272613093207,2261.054522618641
27,Voyager 1,4540960383944257536,258.45246689697535,12.190015106310105,16.67810608247978,3.3633574999999998,26.313612,0.34683109999999995,38.003144554933705,2014-Feb-26 14:00:26.893,-104.89153,-274.36782999999997,258.4488571612085,12.180573015647733,3223,3098.385856481481,4932.0,128.0,123.89025124908387,45249.67536621539,2014,2137.890251249084,2261.780502498168
36,Voyager 2,220457029171453568,58.75428979714245,37.2293645041942,9.55162279563741,2.3839092,22.858744,0.019866025,43.74693616330672,1977-Oct-31 18:52:13.368,66.411804,-44.017616,58.75692072153765,37.227620732558044,104,1.6841550925925926,42.0,7.0,142.61501189237993,52088.70694357283,1977,2119.61501189238,2262.2300237847594
37,Voyager 2,3882223726288839168,157.59988144002432,10.556241138124113,12.496588956134355,3.2367868,22.87708,0.05104845,43.711870566547326,1979-Oct-11 09:49:00.394,-15.288195000000002,5.512097,157.59927627887063,10.55645932653571,1255,4.5468055555555535,800.0,7.0,142.50069804694428,52046.954954665925,1979,2121.5006980469448,2264.001396093889
17,Pioneer 10,2640960306385809152,354.9529832914384,-1.476227935790242,17.421466231405333,1.6654339,22.38223,1.1246287,44.67829908387365,1974-Jun-02 07:26:48.536,209.25435,30.97861,354.9614494533538,-1.4749745810953887,1321,5.978877314814817,1016.0,7.0,145.65125501342808,53197.664381104485,1974,2119.651255013428,2265.302510026856
27,Pioneer 11,4353893388309106048,249.38444258777508,-5.503134549278019,6.836961866745873,1.4547977,23.236174,0.033214625,43.036345653709795,1985-Feb-04 15:39:05.512,-95.65806,16.471204999999998,249.3807146179,-5.502492636235656,3928,32.05005787037037,2764.0,7.0,140.29848683109392,51242.61933018875,1985,2125.298486831094,2265.5969736621882
28,Pioneer 11,4353893392605327872,249.3840651261327,-5.504964477364559,6.894945304605707,1.4413738,23.185959,0.01714233,43.12955120548333,1985-Feb-04 15:39:05.512,-104.07789,18.233383,249.3800002355629,-5.504252350049006,3928,32.05005787037037,2757.0,7.0,140.60233692987566,51353.59754026779,1985,2125.6023369298755,2266.204673859751
18,Voyager 1,150371374878785792,65.04007975944181,25.44443159617753,14.399175403887286,0.91711617,22.452234,0.11542876,44.538997235426734,1977-Sep-06 00:00:00.000,66.56371999999999,-24.027006,65.04276444527676,25.443462525302518,0,5.967152777777778,86.0,8.0,145.19713098749114,53031.80012187127,1977,2122.197130987491,2267.394261974983
26,Pioneer 11,4415429897313362688,231.07402446829744,-1.3905168971631292,9.564482633991474,2.6077204,22.912954,0.022295991,43.64343356069561,1983-Jun-12 14:08:39.536,-356.8556,-362.9575,231.05992096961015,-1.4048615525405743,3702,46.274386574074065,2539.0,8.0,142.27759340786767,51965.4682162896,1983,2125.277593407868,2267.5551868157354
32,Voyager 1,4540937942738166656,258.3494287269691,11.918063365376089,8.723346483936016,2.1591709999999997,25.685382999999998,0.021647785,38.93264920798501,2014-Feb-04 18:34:19.634,-36.771423,24.139902,258.34813232451586,11.91891443464347,3222,3693.761342592592,5565.0,158.0,126.92043641803112,46356.42019732168,2014,2140.920436418031,2267.840872836062
38,Voyager 2,3696620597243559296,186.52845551312484,-0.3681529735193919,11.313068049519007,3.075201,22.647251,0.06763574,44.1554692133409,1980-Nov-26 17:13:09.031,-156.97034,8.220901,186.5221790130076,-0.36782425865396295,1582,24.98517361111111,1197.0,18.0,143.94682963549133,52575.140056066855,1980,2123.946829635491,2267.8936592709824
19,Voyager 1,145218857232329472,69.15895811624549,23.04174942608289,9.833889388856793,2.7881412999999995,22.479937,0.03354585,44.48411122351415,1978-Mar-05 00:55:38.123,103.314705,-51.867027,69.16311992868741,23.039660073558586,271,2.880324074074073,256.0,7.0,145.01820258865612,52966.448313480774,1978,2123.018202588656,2268.036405177312
24,Voyager 1,4447967779275914496,254.24702276548058,11.565531546768993,11.4913170029655,2.9428967999999998,24.048422,0.022771047000000003,41.58277020556064,1998-Jan-20 03:33:02.868,-306.8776,-142.44943,254.23546712436402,11.560167536655555,2835,329.0041550925926,2998.0,30.0,135.55983087012768,49511.87262700544,1998,2133.559830870128,2269.119661740256
21,Voyager 1,1166577855636534144,228.43348314552463,7.903522678361022,8.568809469908222,2.3684216,22.734951000000002,0.025072333999999998,43.985139847086266,1983-Dec-09 17:43:58.463,-49.09665,18.073793,228.4315275759285,7.904242575980907,2001,14.827152777777775,1860.0,7.0,143.39155590150122,52372.33187746432,1983,2126.3915559015013,2269.7831118030026
19,Pioneer 10,2640553319580012416,352.5475502023395,-2.6232940856246127,10.682904108845092,3.2950373,21.98159,0.069616094,45.49261394065122,1974-May-17 19:30:00.489,101.32701,-67.96409,352.55172448227614,-2.6260939425204293,1300,4.853391203703704,995.0,7.0,148.30592144652297,54167.25474912805,1974,2122.305921446523,2270.611842893046
5,New Horizons,4129827968133894784,250.38971581613288,-21.625861460466734,9.211510850054363,2.200612,24.692692,0.015868815,40.497812388334935,2007-Jan-09 22:42:47.054,140.0252,-67.803024,250.3948509673364,-21.628348004053827,604,5.0832291666666665,417.0,7.0,132.02286838597192,48220.032449292376,2007,2139.022868385972,2271.045736771944
20,Voyager 1,145227760700173568,68.82173637148654,23.04488271994093,5.432685436301396,0.9461354999999999,22.218586,0.019024502,45.00736461984775,1978-Mar-03 19:06:50.898,-12.084323,-65.60977,68.82124385434193,23.04220868204745,268,2.8911226851851852,249.0,7.0,146.72400866070362,53589.4769232354,1978,2124.7240086607035,2271.448017321407
24,Pioneer 11,94181765149203072,31.60756713987168,20.552379101797666,6.305610953357299,1.2748785,21.951427,0.020180993,45.555124004354894,1975-Jul-29 05:14:07.698,149.99081,20.558489,31.61375467022697,20.553227195559028,1407,4.637708333333333,954.0,7.0,148.50970425419698,54241.6843818029,1975,2123.509704254197,2272.019408508394
20,Pioneer 10,61563069085277440,52.853519503827094,22.09985700739538,11.960054433826555,3.331808,22.133255,0.039157737000000005,45.180882783819655,1978-Jun-21 03:59:12.250,131.11775,-17.896078,52.85888403352618,22.099124810259614,2128,92.48002314814815,1923.0,38.0,147.2896778752521,53796.08194715706,1978,2125.289677875252,2272.579355750504
29,Pioneer 11,3712892475980656896,202.8564715647808,3.600953382071265,13.851603468906028,4.2029190000000005,22.346651,0.10603265,44.749434559218216,1981-Apr-19 06:14:09.682,-134.12012,-20.201021,202.8510365976364,3.600134773433138,3323,32.00416666666667,2232.0,12.0,145.88315666305138,53282.36413961289,1981,2126.8831566630515,2272.766313326103
41,Voyager 2,6645843007247800704,296.2761102892265,-51.395320856862924,15.132394702977107,4.5099697,24.143736,0.17445636,41.41861080395577,2004-May-04 02:08:20.283,-14.572373,-225.6054,296.27556372492086,-51.40378261194956,3350,161.89894675925925,2724.0,15.0,135.0246712208958,49316.41091671999,2004,2139.024671220896,2274.049342441792
25,Pioneer 11,91980130553425536,28.424860676385606,18.14946839967556,13.164391251910713,0.2268982,21.720888,0.06522722,46.038633119192745,1975-Jul-09 21:35:43.026,-79.58326,25.328535,28.42154280466505,18.150524360825,1377,4.182592592592592,940.0,7.0,150.0859439685683,54817.390175079905,1975,2125.0859439685682,2275.1718879371365
30,Pioneer 11,3895404602964117504,181.7383062114928,5.801500740124722,7.1762481740988395,1.5208311,22.088,0.016105354,45.27345299280953,1980-Mar-07 03:00:51.764,244.42618,-249.64406,181.7483271127533,5.791265917985643,3076,16.24391203703704,2119.0,7.0,147.5914567565591,53906.303665765634,1980,2127.591456756559,2275.1829135131184
31,Pioneer 11,3895404602962524544,181.736544977472,5.802336594471477,5.1551455350398925,0.9354844,22.078236,0.024280136,45.293474393958064,1980-Mar-07 03:00:51.764,240.86343,-239.97852000000003,181.7464241815365,5.7924936860267815,3076,16.24391203703704,2112.0,7.0,147.65672652430328,53930.14279573653,1980,2127.6567265243034,2275.313453048607
34,Pioneer 11,4168737691777441664,265.18233491261884,-7.770152725041719,6.7448650952451645,1.4772768,22.77494200000001,0.018244123,43.90790468408322,1990-Jan-03 07:34:45.144,-19.927536,26.463636,265.1815425722886,-7.769100502308802,4343,54.863449074074076,3213.0,14.0,143.13976927011132,52280.36932821545,1990,2133.139769270111,2276.2795385402223
22,Voyager 1,3818259740422306048,167.13063071372753,7.228097378119157,11.767392679751222,3.107154,21.922594,0.039474204,45.61503975246379,1979-Nov-06 19:25:05.171,-16.025997,-348.65393,167.12996872809177,7.21369553518738,1229,6.0384375,1270.0,7.0,148.7050295930319,54313.02500855899,1979,2127.705029593032,2276.4100591860642
23,Voyager 1,145727729255780736,66.57745017375387,22.81337543021252,0.9157548423482176,0.40032077,21.748573,0.16727245,45.98002756584601,1978-Feb-25 01:57:27.340,107.9496,-46.119114,66.5819449255263,22.81145514548129,252,2.957453703703704,221.0,7.0,149.89488986465798,54747.60957416768,1978,2127.8948898646577,2277.7897797293163
21,Pioneer 10,83065217260472320,38.71585403593086,18.061404213505586,8.555194730623533,2.1407795,21.572659,0.026949294,46.35497280970615,1976-Jun-22 12:19:21.539,112.86677,-46.1797,38.72059184839269,18.0594657265865,1857,21.033888888888885,1473.0,13.0,151.11721135964203,55194.050276995666,1976,2127.117211359642,2278.2344227192843
36,Pioneer 11,4168931003962377344,265.07541362099164,-7.632174397570213,13.412413351832607,0.43390083,22.395794,0.05459004,44.65124138061426,1989-Dec-30 21:18:08.452,-100.68312,53.632492000000006,265.07134257833906,-7.630005810013697,4342,53.48491898148149,3109.0,14.0,145.56304690080245,53165.44725004909,1989,2134.5630469008024,2280.126093801605
22,Pioneer 10,2643079756782833280,357.2413628390253,0.4366277922197671,5.385568429206263,0.90938854,21.284252,0.019298581,46.98309304765144,1974-Aug-30 03:23:28.642,22.671892,-203.89284,357.2423274336078,0.4279530012042901,1367,19.14726851851852,1044.0,13.0,153.16488333534366,55941.94198940092,1974,2127.164883335344,2280.329766670688
38,Pioneer 11,4168738451991929728,265.175582420964,-7.768417348900478,9.29191229026572,2.5556154,22.445564,0.2736358,44.552232591260655,1990-Jan-03 07:34:45.144,-18.943268,22.920265,265.17481816327216,-7.767492641023259,4343,50.75586805555553,3200.0,13.0,145.24027824750974,53047.55922712046,1990,2135.2402782475097,2280.4805564950198
23,Pioneer 10,6233522951380817152,236.3424443748439,-27.668727623233853,11.955250078912954,0.023507118,20.963797,0.045209356,47.70128323301096,1972-Apr-29 17:19:15.301,-203.1847,-141.64449,236.3336675689265,-27.67484612627507,57,3.3706828703703704,49.0,7.0,155.50618333961572,56797.07840296125,1972,2127.506183339616,2283.0123666792315
32,Pioneer 11,897946892726132864,109.94343282019682,36.30321768273927,5.121980163617364,0.8481631,21.23039,0.017360907,47.102289414122325,1976-Sep-11 12:25:12.520,-103.25265,-90.11752,109.93902870511164,36.29937383027322,2080,14.384722222222226,1414.0,14.0,153.55346349003878,56083.86700510177,1976,2129.5534634900387,2283.106926980077
33,Pioneer 11,2634543320302925056,351.1689725324784,-3.0591872007407797,9.438423157084461,2.4219093,21.08403,0.028902482,47.429262471205256,1975-Feb-01 18:50:36.922,-371.92096,-383.9372,351.1529985769255,-3.0756772519977083,1044,3.734097222222221,772.0,7.0,154.61939565612914,56473.1880694446,1975,2129.619395656129,2284.2387913122584
6,New Horizons,4070367444458173568,268.9591392047312,-21.91475514416911,12.573773329399884,3.3291426,23.488811,0.046800803,42.57346099871521,2008-Feb-11 18:44:52.045,-55.03448,-48.361908,268.9570174788216,-21.916619624603907,886,31.875740740740753,953.0,20.0,138.78948285581157,50691.47071825662,2008,2146.7894828558115,2285.578965711623
39,Pioneer 11,4354357901908595456,248.67588495605872,-4.232186449589697,6.05445035476141,1.0021286,21.680218,0.13103957,46.12499799853572,1985-May-04 04:13:24.087,-132.26324,-702.20325,248.6703604814797,-4.261516623657185,3946,23.85498842592593,2778.0,7.0,150.36749347522644,54920.22331689171,1985,2135.3674934752266,2285.734986950453
7,New Horizons,4070503994477694592,267.2450454909461,-21.9778062297486,11.95362610211621,2.9262571,23.324146,0.30577472,42.874023700236414,2008-Jan-25 18:19:01.420,-20.437628,-106.26786,267.2442520032883,-21.98193206257617,873,26.474490740740734,1206.0,19.0,139.7693172627707,51049.34543705436,2008,2147.7693172627705,2287.538634525541
45,Voyager 2,6664824799897437312,291.6650963632904,-44.08630164834473,14.288282598792815,4.263244599999998,22.366497,0.14979215,44.70972804640708,1997-May-31 09:12:12.689,123.35326,-166.84332,291.6700905881632,-44.09305666315225,3108,88.946875,2567.0,13.0,145.7537134312871,53235.086293643304,1997,2142.753713431287,2288.507426862574
39,Voyager 2,4089897932192691840,277.34378804162475,-22.53917319365518,14.458790150007758,0.8209666999999999,21.650198,0.51629317,46.18895405921925,1988-Feb-24 13:59:10.205,-1.4201113,-35.660736,277.3437286430592,-22.54066476447296,2614,188.2978009259259,2168.0,36.0,150.57599023305474,54996.374672720915,1988,2138.5759902330547,2289.151980466109
24,Pioneer 10,6835442380025186560,318.93237341593397,-17.36185130036125,10.610055404714103,2.7206545,20.566456,0.026392572000000003,48.6228647136824,1973-Apr-03 04:04:55.275,-294.2532700000001,-191.22687,318.9194172267668,-17.370271160947183,761,9.380405092592593,614.0,13.0,158.5105389666046,57894.38925216267,1973,2131.5105389666046,2290.0210779332087
25,Voyager 1,52627853482094080,64.00366611013375,22.416269244690515,9.834187656430183,2.5678596000000002,20.891783,0.027442295,47.86570928187833,1978-Feb-16 20:44:04.458,287.69684,-114.81898500000001,64.01613635653231,22.411292405035034,233,3.0640740740740733,207.0,7.0,156.04221225892334,56992.85760544917,1978,2134.0422122589234,2290.084424517847
25,Pioneer 10,2635292259520147840,347.14789705552585,-5.184726614687664,12.34734403857518,3.4493284,20.54333,0.09466855,48.67760178359261,1974-Apr-19 16:45:14.253,-40.308567,-75.7467,347.14612024147567,-5.1880655523974175,1253,3.8414930555555564,974.0,7.0,158.68898181451192,57959.563717932324,1974,2132.688981814512,2291.377963629024
8,New Horizons,4070503990056958336,267.2450393888884,-21.977931009028644,11.84562647631737,2.9260406000000003,22.995283,0.10821306,43.48717928300666,2008-Jan-25 18:19:01.420,-32.004345,-97.7036,267.24377905495874,-21.98177858534592,873,26.474490740740734,1187.0,19.0,141.76820446260172,51779.41899792066,2008,2149.7682044626017,2291.5364089252034
35,Pioneer 11,91887977735200000,28.063415590186448,17.93122958593144,7.376256783766978,1.6177235,20.572412,0.019144215,48.608786181252526,1975-Jul-08 03:39:39.542,401.80933,13.08671,28.08110242972651,17.93180563662111,1374,4.118171296296296,926.0,7.0,158.46464295088322,57877.62619138059,1975,2133.464642950883,2291.929285901766
26,Voyager 1,145226970426193280,68.80537744580039,22.98880942338507,11.006050263864331,3.2254057,20.723091,0.1666228,48.255349259650465,1978-Mar-03 19:06:50.898,97.801186,-41.658195,68.80965115560953,22.98698904628417,268,2.8911226851851852,242.0,7.0,157.3124385864605,57456.795069318825,1978,2135.3124385864608,2292.624877172921
37,Pioneer 11,640520709215010304,147.49208677392278,22.38332061184366,11.282874648807946,2.861598,20.628105,0.03118033,48.477550025575425,1977-Sep-25 08:16:24.790,-45.4937,-60.17734,147.4900896392511,22.3806788777124,2514,14.967326388888884,1845.0,14.0,158.03681308337588,57721.365610572204,1977,2135.036813083376,2293.073626166752
9,New Horizons,6309958285320848896,221.50725299973115,-15.304144313085642,14.09521673187223,4.1621275,22.645365,0.16100588,44.15914738130599,2006-Sep-18 13:39:29.188,-466.45255,25.995415,221.48860021864112,-15.303104793019989,384,3.187546296296296,284.0,7.0,143.95882046305755,52579.519585927126,2006,2149.9588204630577,2293.9176409261154
44,Pioneer 11,4169569545340423296,262.06319047560845,-7.23768216433925,13.725684040177928,3.8739338,21.310667,0.08392382400000001,46.92485684369011,1988-Dec-14 15:29:20.496,157.01796000000004,-135.73074,262.06986265527934,-7.243449784229488,4268,57.51908564814815,3082.0,13.0,152.97503331042975,55872.60116630137,1988,2140.97503331043,2293.95006662086
10,New Horizons,3631701479368964096,202.34162148144864,-6.44208061149293,10.772132492807785,2.8005142000000003,22.562597,0.022685582000000003,44.321138556054755,2006-Mar-09 16:47:53.369,-39.934917,-53.173622,202.34001868214108,-6.444214749990593,73,2.954224537037037,105.0,7.0,144.4869116927385,52772.39962665581,2006,2150.4869116927384,2294.973823385477
48,Voyager 2,6659309791307611648,294.94079347755525,-48.19441973141458,5.498291787846824,1.0706978,22.120989,0.038743008,45.205935727811095,2001-Feb-22 17:47:03.094,-28.267021000000003,-246.69627000000003,294.9396363241059,-48.204518618112296,3247,92.91204861111113,2671.0,8.0,147.37135047266418,53825.91204663586,2001,2148.3713504726643,2295.742700945329
11,New Horizons,3618810628952377216,208.7777209694316,-8.624115520009106,10.280616168071047,2.4917364,22.48039,0.020791883,44.4832129510116,2006-Feb-05 11:37:22.710,-143.27544,13.068279,208.77194954073138,-8.623589102893138,23,7.004155092592592,11.0,5.0,145.0152742202978,52965.37875622157,2006,2151.0152742202977,2296.0305484405953
12,New Horizons,3618810628950468736,208.77833820012225,-8.622553657684328,6.726190049778419,1.3343983,22.477114,0.0174454,44.489697934088056,2006-Feb-05 11:37:22.710,-146.20356999999996,17.057655,208.77244796170726,-8.621866440139407,23,7.004155092592592,16.0,5.0,145.03641526512706,52973.10031143501,2006,2151.0364152651277,2296.0728305302546
13,New Horizons,4118548834261525248,267.16721184318317,-21.81884527664657,12.088045588672134,2.9913082,22.62839,0.035482474,44.19227476406577,2008-Jan-26 22:56:27.751,-26.131557,-101.54586,267.1661660950483,-21.822908998992734,874,24.97197916666667,1026.0,17.0,144.0668157308544,52618.96377753727,2008,2152.0668157308546,2296.133631461709
28,Voyager 1,3817423630549029504,170.3603315913426,6.634948919097705,3.128028947564516,0.68791485,20.559038,0.028382396,48.64040779091884,1980-Feb-20 03:42:10.857,-290.50142999999997,-1.2126567,170.3475359830983,6.6348955056590775,1283,22.786967592592593,1345.0,13.0,158.56772939839541,57915.27748546994,1980,2138.5677293983954,2297.135458796791
29,Voyager 1,3696633688303809664,186.09461378943783,-0.3054002466620626,13.807726464450676,0.6241226,20.524418,0.07875157,48.72245371260957,1980-Nov-03 13:32:22.065,-210.8703,4.130173,186.08530999695813,-0.3052180196041817,1465,7.89494212962963,1442.0,7.0,158.8351991031072,58012.968120418875,1980,2138.8351991031072,2297.6703982062145
41,Pioneer 11,893894436463608960,112.12962441863304,34.61763776213803,8.071281117831939,1.8310547,20.290363,0.019981787,49.28447976187992,1977-Apr-09 01:26:42.062,92.24275,-54.505272,112.13374120068086,34.61520519892986,2252,6.720833333333332,1548.0,7.0,160.66740402372852,58682.16264562661,1977,2137.6674040237285,2298.334808047457
42,Pioneer 11,893894230305207424,112.14113118102293,34.61822403164725,9.838052813414324,2.3934708,20.260937,0.018186642,49.35605954342857,1977-Apr-09 01:26:42.062,92.85287,-54.656174,112.14528121110465,34.6157811909246,2252,6.720833333333332,1555.0,7.0,160.90075411157713,58767.39143171242,1977,2137.900754111577,2298.801508223154
51,Voyager 2,6645696561747896064,294.97705549351366,-52.28028612899269,16.179997798680954,2.6921558,22.168825,0.605507,45.10838951792285,2005-Aug-10 10:56:21.846,61.309433,-142.24481,294.9795598725995,-52.28609657144715,3389,120.4274074074074,2800.0,7.0,147.05334982842848,53709.765491335216,2005,2152.0533498284285,2299.106699656857
31,Voyager 1,3716342640389351808,200.37554638092067,4.6134444637327725,10.115253220554882,2.698779,20.490492,0.02214913,48.80312324797385,1981-Sep-25 21:09:04.172,-294.86053,43.23725,200.36251532189945,4.61535528972378,1644,7.935960648148147,1599.0,7.0,159.09818178839475,58109.0199163933,1981,2140.098181788395,2299.1963635767897
40,Pioneer 11,4073638049186518784,284.08818470448733,-26.22071233977324,11.377164869418886,2.878622,19.954569,0.03579211,50.11383642863213,1973-Sep-24 18:10:57.735,-23.350763,-195.04463,284.0871250258486,-26.22956364057373,254,3.08724537037037,178.0,7.0,163.37110675734075,59669.66303205113,1973,2136.371106757341,2299.742213514681
30,Voyager 1,149737064046059648,66.03895039777957,25.68246886185236,13.239234145151089,3.5833912000000003,20.13165,0.070192225,49.67302501624145,1977-Sep-06 00:54:28.361,10.915285,-223.78938,66.03944138607541,25.67240243054616,1,13.146041666666667,13.0,26.0,161.93406155294713,59144.796641598405,1977,2138.9340615529472,2300.8681231058945
42,Voyager 2,122378603405149696,49.625703607156076,29.916091532827025,11.296243818939018,3.0361671,20.086548,0.032644127,49.784562653069905,1977-Dec-03 22:35:33.498,80.39177,-60.45401,49.62932788705658,29.9133661014179,187,5.722222222222222,63.0,8.0,162.29767424900788,59277.60254270764,1977,2139.2976742490077,2301.5953484980155
28,Pioneer 10,149543000243089024,65.25317818281587,24.518607006601076,10.106304706315967,2.6923733,20.388891,0.022714717,49.046315918078136,1982-Jul-16 04:27:31.375,106.58674,-48.880783,65.25791214747585,24.516436005754947,2470,287.9004398148148,3234.0,35.0,159.89098989293473,58398.58514849549,1982,2141.8909898929346,2301.781979785869
26,Pioneer 10,2634434949688189056,350.83834608052274,-3.4403558600519792,9.98341383484606,2.5153933,19.821257,0.020852733,50.45088806853934,1974-May-08 03:21:12.672,82.81589,-64.08493,350.84212961697233,-3.4432836517786205,1285,4.406851851851851,981.0,7.0,164.46989510343823,60070.98448757978,1974,2138.4698951034384,2302.939790206877
35,Voyager 1,4460288666059348224,247.90408937140487,12.421793142791323,4.928677050823638,0.8842368,20.83461,0.017391931,47.997058773986254,1990-Apr-14 16:19:15.818,-85.06442,55.347094999999996,247.90039212810868,12.424198751052554,2506,74.3168287037037,2385.0,10.0,156.47041160319515,57149.25313395102,1990,2146.4704116031953,2302.94082320639
14,New Horizons,4090107393373324288,277.7801861163046,-21.569339108460994,13.081954618832205,3.4520855000000004,22.208529,0.102349445,45.0277468477494,2010-Jan-21 23:54:13.994,-14.056634,-322.06555,277.77961295482135,-21.582471382520517,1161,142.50629629629628,1892.0,33.0,146.79045472366303,53613.74568327068,2010,2156.790454723663,2303.580909447326
46,Voyager 2,6255263800956775296,233.20747706024991,-18.283708779974926,8.860518356801858,2.0334349,20.332916,0.23060684,49.181336667322064,1983-Oct-23 18:50:20.449,-91.06406,60.638264,233.20342138879096,-18.28100816586712,2146,7.894155092592592,1729.0,7.0,160.3311575354699,58559.351978255036,1983,2143.33115753547,2303.66231507094
44,Voyager 2,3630524933207854464,204.05352135595555,-7.704228203688216,10.323067434744553,2.618681,20.169613,0.094502576,49.57953361452056,1981-Dec-16 23:23:21.385,-91.333626,69.59046,204.04942074485874,-7.701103796689957,1831,8.27457175925926,1331.0,7.0,161.629279583337,59033.47807501801,1981,2142.629279583337,2304.258559166674
43,Voyager 2,3866336710980382976,163.06261269146358,9.433889231265548,11.865892801914745,3.1349316000000003,20.097986,0.037260994,49.756228757860406,1980-Mar-03 10:01:39.067,-1.0574903,-48.941444,163.06256504405175,9.431684073403565,1356,18.467060185185183,904.0,13.0,162.20530575062492,59243.86587235825,1980,2142.205305750625,2304.41061150125
43,Pioneer 11,4051673208545076608,277.12174659445844,-27.53379461684591,14.13643998730757,0.6874541999999999,19.61583,0.11755319,50.979236011553105,1973-Aug-31 08:24:51.815,200.10611,-2.3304505,277.13098440642705,-27.533902201086512,204,3.1965856481481483,122.0,7.0,166.1923093976631,60700.07908440248,1973,2139.192309397663,2305.384618795326
27,Pioneer 10,6841270238329091072,322.6171159307468,-16.043162247991546,7.769118029838988,1.7391043000000002,19.603712,0.026457584,51.01074713920259,1973-Apr-28 17:46:34.192,150.7373,-49.144596,322.6240789545006,-16.045432389352538,790,21.070439814814808,531.0,14.0,166.29503567380044,60737.59882949888,1973,2139.2950356738006,2305.590071347601
15,New Horizons,4090265894796352896,277.28472711291084,-21.71164721739429,15.225566749131888,1.5224781,21.901484,0.50536996,45.659007453396136,2009-Apr-07 19:58:14.084,-11.679613,1.1702629,277.2842441982724,-21.711598830765762,1063,132.70467592592593,1627.0,25.0,148.8483642980714,54365.376576227594,2009,2157.8483642980714,2306.6967285961427
47,Voyager 2,6255263800956776576,233.20262362915943,-18.282512413545227,11.344467581264446,2.5586624,20.092806,0.031582754,49.769056987206795,1983-Oct-23 18:50:20.449,-87.24831999999998,65.38632,233.19869146229215,-18.279565538184066,2146,7.894155092592592,1722.0,7.0,162.24712577829413,59259.14021926416,1983,2145.247125778294,2307.494251556588
34,Voyager 1,3723406040525056128,209.78106090563904,8.93181370893414,11.123284002908658,2.8117237,19.885015,0.026145214,50.289123517153904,1982-May-01 22:18:08.221,-65.7636,-76.93361999999998,209.77806605537504,8.9283101803735,1772,47.7665162037037,1691.0,14.0,163.94254266592168,59878.37428330125,1982,2145.942542665922,2309.885085331844
33,Pioneer 10,149956519694104704,63.70977050373054,24.37684130143264,12.197988975241625,3.2000217,19.819614,0.044736315,50.455068362745116,1981-Jul-30 04:47:05.841,105.75112,-44.697807,63.71460226232218,24.374799062906927,2404,464.3656712962963,2711.0,68.0,164.4835228625491,60075.96189031742,1981,2145.4835228625493,2309.9670457250973
32,Pioneer 10,85631619134557952,36.91150790057589,17.672353879395107,9.904864668380624,2.729683,19.476486,0.5549689,51.34396366060775,1976-Jun-05 05:37:50.218,163.21985,-15.8355875,36.91909678274829,17.671617606149628,1844,37.80788194444445,1549.0,18.0,167.38132153358126,61134.353876925226,1976,2143.3813215335813,2310.7626430671626
33,Voyager 1,145919658456448128,67.65959162711054,22.907814801518327,8.371588863060115,2.4070215,19.592802,0.056673583,51.039151907109925,1978-Feb-28 11:00:50.403,89.440285,-43.035470000000004,67.66372545193683,22.90582575272528,260,5.342337962962963,235.0,7.0,166.38763521717834,60771.41988672223,1978,2144.3876352171787,2310.775270434357
47,Voyager 1,4540956123337912704,258.22445070327245,12.119704792033556,7.0713203928982304,1.3278332,21.820173,0.014137978,45.829150296917284,2012-Mar-07 23:37:25.392,256.98862,130.27104,258.23511595570426,12.125111154239885,3186,8114.430902777778,4742.0,354.0,149.40302996795037,54567.96266549418,2012,2161.4030299679503,2310.8060599359005
45,Pioneer 11,2447122664177031040,355.81860504721914,-3.892554531450661,13.46565935330605,3.8500748,19.345966,0.07526108599999999,51.690361828983505,1974-Jun-04 15:43:38.227,-30.405746,-160.92447,355.81718179887,-3.900087169570096,818,23.590636574074068,630.0,15.0,168.51057956248619,61546.804079402464,1974,2142.510579562487,2311.021159124973
46,Pioneer 11,3869429224872527744,162.36947530268313,9.982811406927476,13.865191253095501,0.54800797,19.614323,0.09637873,50.983152322630865,1979-Jun-27 19:04:48.387,-135.5324,-91.320595,162.3632180276799,9.978595307318695,2891,11.209247685185185,1985.0,7.0,166.2050765717766,60704.74216707568,1979,2145.2050765717768,2311.4101531435526
30,Pioneer 10,2642818244813841536,355.48188196110846,0.002172765918815417,5.052659355891931,0.88460255,19.314955,0.019911062,51.77335450924837,1974-Sep-24 15:54:44.119,240.8312,-37.70889,355.4931730158846,0.00040483419539109325,1381,24.641076388888887,1140.0,14.0,168.7811357001497,61645.62200312268,1974,2142.7811357001497,2311.5622714002993
29,Pioneer 10,4112578967158460160,257.5515366014869,-24.712206744461433,8.444338245325147,2.083253,19.173954,0.019328704,52.154083580149916,1972-Sep-24 21:32:27.207,64.71188000000001,-142.55717,257.55459284395545,-24.71893949998622,311,2.7143634259259257,210.0,7.0,170.02231247128867,62098.94940701349,1972,2142.022312471289,2312.0446249425777
31,Pioneer 10,2641288961578541568,354.6893725871415,-0.4076421480178855,9.84300406697416,2.8552694,19.274149,0.088769086,51.882965263940704,1974-Oct-08 00:49:06.542,213.0436,-124.61339,354.69938200262214,-0.4134968519779089,1388,82.56851851851852,1084.0,28.0,169.13846676044668,61776.13359958555,1974,2143.1384667604466,2312.2769335208927
48,Pioneer 11,3814217248483692544,171.8239617835906,5.944245985694964,11.930291544138301,2.987957,19.5579,0.0426556,51.13023519081191,1979-Sep-24 00:18:45.591,91.8782,-181.99054,171.8282158640524,5.93581958611148,2971,6.088229166666666,2035.0,7.0,166.6845667220468,60879.87114956037,1979,2145.6845667220473,2312.3691334440937
49,Voyager 2,4113753559147499392,256.4986229523858,-22.858210321957465,6.223197848633188,1.1010551000000002,19.865587,0.024185568,50.33830554293789,1985-Nov-26 19:07:01.577,40.08348,-325.6808,256.5004501245387,-22.873056209857808,2401,13.547326388888884,1950.0,7.0,164.1028760699775,59936.934455798575,1985,2149.102876069977,2313.205752139955
16,New Horizons,4126955670100614400,251.59704871841012,-21.253346005254127,17.327647097817778,2.3656693,21.18363,1.858263,47.206262594739954,2007-Jun-05 19:45:23.355,31.616968,-322.8311,251.59840027827408,-21.26714636509471,700,32.36143518518519,609.0,28.0,153.89241605885226,56207.666041335186,2007,2160.8924160588517,2314.7848321177044
36,Voyager 1,3709177672867458176,191.4527137236382,6.448544807604115,12.79021137561134,3.4058599999999997,19.481031,0.07069522,51.33198435704459,1981-Jun-01 09:33:15.280,-249.07127000000003,-27.320147,191.4411358943476,6.44727485788955,1573,28.565625,1549.0,7.0,167.34226900396538,61120.09033100831,1981,2148.342269003965,2315.6845380079308
54,Pioneer 11,4354293717917419136,249.02561740379542,-4.41903208751666,10.755970380340896,2.6747322,19.674297,0.02012658,50.827736466841785,1985-Apr-22 05:33:02.238,-52.397617,4.7294397,249.0232056789629,-4.418814403815898,3943,26.324016203703703,2771.0,7.0,165.69842088190418,60519.69124290669,1985,2150.698420881904,2316.396841763808
47,Pioneer 11,2610016892379563648,344.1476139457734,-8.563737366523988,10.79186895654568,2.7075844,19.027884,0.026575394,52.55445244033961,1974-Mar-30 03:56:09.981,99.76175,20.10044,344.15236170862426,-8.56278076623769,719,9.616168981481481,479.0,15.0,171.32751495550713,62575.66156234942,1974,2145.327514955507,2316.655029911014
37,Voyager 1,1165349632429487232,232.31199217813327,8.913523319342305,11.567598933668947,2.9885435,19.577074,0.030616427,51.08015617654869,1984-Nov-09 20:35:31.774,-150.2866,-110.915985,232.30504052747497,8.908392794392293,2099,15.728796296296293,1909.0,7.0,166.52130913554873,60820.24294866782,1984,2150.5213091355486,2317.042618271097
37,Pioneer 10,147469115153030528,71.98251558116294,25.579518701404208,9.977690253671359,2.7255583,19.798918,0.017845009,50.50781116409057,1988-Aug-08 19:18:48.315,81.852905,-53.85014,71.9862593419718,25.57705572172647,2762,2286.48625,4140.0,153.0,164.65546439493525,60138.76181560615,1988,2152.6554643949357,2317.3109287898706
44,Voyager 1,4447840579524536704,253.0704859148512,11.66864782756269,10.855465672807405,2.8692236,20.276672,0.02015493,49.317756981213854,1996-Jan-12 21:09:51.232,-240.01653,27.548859999999998,253.0597667757406,11.669878159800193,2764,322.82355324074075,2766.0,32.0,160.77588775875716,58721.785245008476,1996,2156.775887758757,2317.551775517514
17,New Horizons,3629572408245394560,197.00401709024644,-5.976720510245408,14.998771018811151,4.37669,20.840649,0.25042248,47.983151423941536,2006-Jun-09 11:34:28.365,-44.967945,-10.887734,197.0020631680934,-5.977193598028704,183,4.758611111111111,172.0,7.0,156.4250736420494,57132.69389702213,2006,2162.425073642049,2318.850147284099
49,Pioneer 11,298101310510456320,28.643148487442627,26.875047342730504,16.873981169970282,3.068739,18.94642,1.0146646,52.78041786578004,1975-Oct-31 14:51:13.619,254.26428,-115.66091000000002,28.65530121125077,26.869519255571433,1492,8.206412037037037,1024.0,9.0,172.0641622424429,62844.714617429854,1975,2147.0641622424428,2319.128324484885
50,Voyager 2,6307378212567145728,227.57736873683342,-16.271058761932725,11.331311345216973,3.2316246,19.382841,0.04409299,51.59202380667713,1983-Jan-24 14:21:45.684,-106.930885,-9.484436,227.5723729813519,-16.271501869863346,2057,91.26486111111113,1532.0,38.0,168.18999760976743,61429.714726991464,1983,2151.1899976097675,2319.379995219535
50,Pioneer 11,128833355135337984,42.2089773657014,29.305456053419718,11.376971793979113,2.93602,18.94172,0.038684838,52.79351874489725,1976-Mar-12 17:11:16.497,194.66269,-218.9016,42.21828370269128,29.294990914830922,1636,3.083483796296296,1105.0,7.0,172.10687110836503,62860.313603619245,1976,2148.106871108365,2320.2137422167293
43,Voyager 1,4459181835808722560,249.14594989524915,11.361958664234011,12.915780718987055,3.5114832000000002,19.800293,0.052216005,50.50430322310178,1991-Jan-22 10:09:00.384,-32.65121,37.952385,249.14445660881023,11.363694397164107,2549,295.0219675925926,2337.0,42.0,164.64402850731182,60134.58497201057,1991,2155.644028507312,2320.2880570146235
56,Voyager 2,6742231659738075008,289.1628850956808,-37.000681988814094,17.00647438065528,2.6224918,19.978867,1.4057475,50.052889443878,1994-Feb-10 21:28:22.566,138.62204,4.616148,289.16916823782987,-37.00047275863629,2963,51.19351851851852,2433.0,7.0,163.17241958704227,59597.09452997133,1994,2157.1724195870424,2320.344839174085
55,Pioneer 11,4354365564130391552,248.39493965083298,-4.276586522876569,9.53943520979357,2.5968475,19.413465,0.03837024,51.51063832504752,1985-May-11 07:56:56.609,-66.099236,-49.561405,248.3918564003004,-4.278898353379391,3948,22.697488425925933,2785.0,7.0,167.9246809396549,61332.81046639956,1985,2152.924680939655,2320.8493618793104
51,Pioneer 11,2609910995665708288,342.70879211203993,-9.172406905816334,11.221156769885225,3.0181560000000003,18.681414,0.03653505,53.5291396415579,1974-Mar-24 08:24:38.994,228.65794,-80.60958000000002,342.71987599684576,-9.176314346316426,707,12.608379629629633,723.0,14.0,174.50499523147877,63736.204458345295,1974,2148.504995231479,2323.0099904629583
52,Pioneer 11,91499369094197632,25.94629029409387,16.608982616364166,13.747870064552306,3.826517,18.71048,0.13875799,53.44598396685722,1975-Jun-27 14:11:44.238,36.28419,-122.37684,25.94804638894589,16.603059779731506,1355,4.220509259259258,912.0,7.0,174.23390773195453,63637.19246001908,1975,2149.233907731955,2323.467815463909
39,Voyager 1,3709160729220401920,191.09241145628846,6.295833248924607,8.109900025557186,1.8659086,19.014908,0.028920287000000006,52.590315376584556,1981-May-16 03:03:55.409,-18.748302,23.788914000000002,191.09151859668708,6.296966160028068,1570,35.234594907407406,1542.0,7.0,171.44442812766565,62618.3629293486,1981,2152.4444281276656,2323.888856255331
38,Voyager 1,3696387599561169408,187.15746551463334,-0.5798385030865065,8.397199936109887,2.0561075,18.90945,0.01771703,52.88360961944919,1980-Nov-13 19:06:28.863,16.639651999999998,-78.50745400000002,187.15826237235112,-0.5835981532046365,1474,7.191435185185185,1449.0,7.0,172.4005673594043,62967.58322234884,1980,2152.400567359404,2324.8011347188085
53,Pioneer 11,216899975915622784,58.04773062617678,32.45628991650736,13.801366711440954,3.9526844,18.664005,0.13566928,53.57906757003403,1976-Apr-26 04:28:49.390,437.0098,-35.33029000000001,58.06893384378154,32.4545757309889,1746,2.6870717592592595,1203.0,7.0,174.66776027831088,63795.65276405028,1976,2150.6677602783107,2325.335520556622
40,Voyager 1,3696387535137998336,187.1643068871859,-0.5807579685999444,7.907798417854861,1.8697929,18.855566,0.021869347999999997,53.03473778966829,1980-Nov-13 19:06:28.863,16.191381,-80.574455,187.16508449349791,-0.5846276325428617,1474,7.191435185185185,1456.0,7.0,172.89324519431858,63147.52887477293,1980,2152.8932451943188,2325.786490388637
35,Pioneer 10,2556793996949441408,12.884461197903073,7.54886490337779,12.795554056226024,3.417365,18.51975,0.07930423,53.99640750372592,1975-Apr-04 11:49:36.872,139.8186,-56.47274,12.891297878225751,7.546103567891648,1551,4.757557870370372,1221.0,7.0,176.0282884621465,64292.57207791438,1975,2151.0282884621465,2327.056576924293
53,Voyager 2,162317160692766208,63.242347830725095,25.935078877728987,15.764786702414195,3.8152924,18.677921,0.3740039,53.539148398639384,1978-Feb-16 17:38:43.757,235.7736,-139.9432,63.25377877454406,25.92829405152982,303,3.04380787037037,141.0,7.0,174.53762377956437,63748.121709248095,1978,2152.5376237795645,2327.075247559129
55,Voyager 2,3630839702770910336,202.5390355964,-7.149898914258452,9.750517144491695,2.3662825,18.800938,0.015484446,53.188836561157,1981-Dec-04 05:46:31.277,-79.87987,-31.163458,202.5351881438396,-7.151399917320247,1819,7.246331018518517,1317.0,7.0,173.3956071893718,63331.01156984615,1981,2154.3956071893717,2327.7912143787435
34,Pioneer 10,6858259063071842560,310.2498624294335,-19.11500291588945,7.548367654221607,1.7114668000000002,18.321838,0.029501399,54.57967586654896,1973-Feb-25 03:44:05.383,-31.049938,-113.83897,310.248327787224,-19.12062940318689,696,9.047858796296298,744.0,11.0,177.9297433249496,64987.0594520046,1973,2150.9297433249494,2328.859486649899
42,Voyager 1,3817450087547535232,170.04261904835468,6.6427162679756675,10.794078172535356,2.8724412999999998,18.60519,0.05505062,53.7484425101989,1979-Dec-01 10:59:41.285,-301.35175,-18.923954000000002,170.02795158397203,6.641795196750865,1254,27.66869212962963,1371.0,17.0,175.2199225832484,63997.32452430565,1979,2154.2199225832487,2329.4398451664965
41,Voyager 1,675676768880524160,123.64950722585913,20.558337815618145,11.326069096716811,2.9736328,18.541002,0.03483751,53.93451687485373,1978-Aug-17 09:24:02.728,-75.01294,-54.810936,123.6458435383518,20.5556608089196,665,21.30457175925926,946.0,21.0,175.82652501202315,64218.87999539134,1978,2153.826525012023,2329.653050024046
36,Pioneer 10,6864899155529911936,295.9013976382763,-22.4850886445184,9.563952247807428,2.4003744,18.24237,0.015728634,54.817436923478425,1973-Jan-07 21:08:30.037,16.081654,0.47125128,295.9021959359713,-22.485065251475657,586,2.8333796296296296,364.0,7.0,178.70484437053966,65270.15735789591,1973,2151.70484437054,2330.40968874108
59,Pioneer 11,4169517627775821312,262.37309624393015,-7.367987437024497,13.00925474606269,3.4605112,19.012476,0.066451564,52.597042158753204,1988-Dec-20 16:14:03.561,103.72475,-65.9195,262.37803661024174,-7.371127155351917,4270,51.527557870370366,3095.0,14.0,171.46635743753544,62626.37239048544,1988,2159.4663574375354,2330.9327148750713
65,Pioneer 11,4159010518568827392,272.46525869214224,-7.916098703788282,15.303593843939142,3.0947819,19.29236,0.44605038,51.833989421194964,1994-Feb-09 10:41:04.484,-12.218032,-14.041942,272.4646851948964,-7.916757812794978,4578,157.0990509259259,3637.0,19.0,168.97880551309558,61717.81892560303,1994,2162.978805513096,2331.9576110261914
57,Voyager 2,6300421430698761984,216.3972528085177,-12.79920225820086,5.573209800190705,0.99373055,18.592821,0.023980392000000003,53.78419947572798,1982-Oct-19 08:05:37.605,47.236477,-105.574745,216.39955344315624,-12.804344236004136,1968,6.5568981481481465,1424.0,7.0,175.33649029087317,64039.899713838524,1982,2157.336490290873,2332.672980581747
60,Voyager 2,6755826158950126208,286.79526057796767,-34.103870936670525,14.677074860520065,0.93208504,19.037159,0.16719548,52.528846440931396,1992-Dec-26 01:14:27.019,8.406343,-81.86365500000002,286.79566044945716,-34.10776501283509,2902,31.992615740740746,2367.0,7.0,171.24403939743638,62545.172949519656,1992,2163.2440393974357,2334.4880787948723
56,Pioneer 11,893579220223432448,113.54011509572477,33.980991337919264,6.085675228147472,1.0999117,18.159256,0.01625095,55.06833545503053,1977-Apr-19 08:19:33.026,-33.99456,-19.466452,113.53841987277376,33.98002059508959,2263,5.877453703703703,1562.0,7.0,179.5227735833995,65568.89782360084,1977,2156.5227735834,2336.045547166799
19,New Horizons,4079606984261389056,280.31321551925384,-21.35831605015489,9.573371457986571,2.2733774,19.996157,0.015543322,50.00961011546924,2010-Mar-14 18:44:54.364,13.222674,123.15146,280.3138143281149,-21.35273894958661,1180,196.34672453703706,2233.0,38.0,163.0313289764297,59545.5625953512,2010,2173.03132897643,2336.0626579528603
18,New Horizons,4117232104726519168,264.75890505687977,-21.95165353692207,12.77066971073802,1.8306789,19.83509,0.78791755,50.4157010568019,2008-Jan-06 06:41:23.085,-6.9069410000000016,0.9750271,264.758589725639,-21.95160902278721,855,32.93662037037037,1147.0,20.0,164.3551854451742,60029.08793199543,2008,2172.3551854451744,2336.710370890349
42,Pioneer 10,147908438767993216,68.18932038399949,25.092549164564915,11.572055318945553,3.0954933,18.481827,0.03824691,54.107205515077716,1984-Jul-27 06:03:30.098,88.90178,-46.53667,68.19367631511948,25.09026900173873,2583,361.8746412037037,3350.0,44.0,176.38948997915335,64424.49731998597,1984,2160.389489979153,2336.778979958307
69,Pioneer 11,4159009217205502080,272.40333868747115,-7.9248430141619215,8.610377178827713,2.0941343,19.004274,0.015414529,52.619741255092364,1994-Feb-09 10:41:04.484,-27.670391,-188.19308,272.4020201895412,-7.933810440458517,4578,164.198125,3597.0,20.0,171.54035649160107,62653.39980499238,1994,2165.540356491601,2337.080712983202
48,Voyager 1,4456678247830478080,240.84322070027926,10.792707666951538,12.019012119511595,3.1504297,18.623325,0.03749924,53.69610321030776,1987-Sep-22 22:04:11.938,-88.29129,29.406933000000002,240.83892755010925,10.794137574457476,2341,30.641840277777767,2189.0,7.0,175.0492964656033,63935.005041096934,1987,2162.049296465603,2337.0985929312064
71,Pioneer 11,4159009320284717056,272.40826293064305,-7.9198630506795,9.998853391784623,2.5434427000000004,18.961454,0.019192712,52.738570541791326,1994-Feb-09 10:41:04.484,-27.96901,-189.41354,272.40692719385913,-7.928909014162802,4578,164.198125,3617.0,20.0,171.9277399662397,62794.887745269385,1994,2165.92773996624,2337.8554799324797
45,Voyager 1,3413590945450754944,73.25536556828659,23.4865147467272,6.457616445964973,1.2884959999999999,18.097963,0.015845537,55.2548362262075,1978-Mar-16 20:00:37.541,123.43703000000001,-109.20413,73.26154190829273,23.481050569030145,300,2.8025925925925925,291.0,7.0,180.13076609743644,65790.96100942769,1978,2158.1307660974358,2338.2615321948724
51,Voyager 1,4459555738480632320,248.86919082424012,12.2111569355853,13.018377123721654,3.4562435,18.754751000000002,0.06294153,53.319822217087534,1991-Apr-01 02:08:28.940,-66.06926,38.847572,248.8660007295101,12.21303265564673,2557,114.855625,2371.0,14.0,173.82262042770537,63486.973885015104,1991,2164.8226204277053,2338.6452408554105
46,Voyager 1,869299357782706560,109.32666262650541,22.91106615646355,10.656322888189225,2.6199484,18.069712,0.024004743999999998,55.34122610379669,1978-Jun-28 18:11:24.073,4.305055,20.897884,109.32687837259961,22.912113445471736,559,3.4458101851851852,522.0,7.0,180.4123970983772,65893.82391621129,1978,2158.4123970983774,2338.824794196755
38,Pioneer 10,6770588373865443328,288.08840256567436,-23.615485460986342,10.16923657455012,2.6967583,17.761614,0.025851866,56.30119023418846,1972-Dec-16 10:37:36.679,35.262478,-213.23773,288.0902003841927,-23.62635715141727,529,2.7060416666666667,343.0,7.0,183.5418801634544,67036.83631090008,1972,2155.541880163454,2339.0837603269088
57,Pioneer 11,2608414418606277632,342.2819362055618,-9.303172807998694,8.916518243670597,2.2209377,17.838112,0.018064713,56.0597448244861,1974-Mar-22 22:14:45.490,-44.705776,-95.236534,342.27966670547784,-9.308007514841496,704,28.961342592592594,437.0,28.0,182.75476812782466,66749.3515110067,1974,2156.7547681278247,2339.509536255649
58,Voyager 2,6300473382623065216,216.19426881679263,-12.713625452649591,8.335328051296411,1.9905386000000005,18.201086,0.019224303,54.94177641737674,1982-Oct-17 10:58:52.953,47.11823,-48.879055,216.19661308394183,-12.716057325952587,1966,6.565439814814815,1417.0,7.0,179.11019112064815,65418.206204905524,1982,2161.1101911206483,2340.220382241297
63,Pioneer 11,3647845574239719936,213.4208772725636,-0.8460836956875412,2.0735544653745244,0.6376295,18.12696,0.04910548,55.166445911655074,1981-Oct-31 22:08:58.530,206.65184,-139.41862,213.43120083834,-0.8530485373406884,3430,6.757962962962963,2354.0,7.0,179.84261367199554,65685.71621755965,1981,2160.8426136719954,2340.6852273439913
64,Pioneer 11,3898801269259591040,180.21955659620536,7.172042930097978,7.293843941217028,1.5785208,18.002108,0.018016689,55.54905131639856,1980-Apr-15 11:51:47.208,22.618263,27.609682,180.22069435800282,7.1734317742003775,3093,55.18953703703704,2133.0,9.0,181.08990729145933,66141.2777391326,1980,2161.0899072914594,2342.179814582919
20,New Horizons,4114977998449557120,258.98373782807755,-21.948456044523677,5.903208403647435,1.0511751,19.407412,0.019801099,51.52670649144237,2007-Nov-26 16:51:02.481,11.854921,-90.72315,258.98429098265086,-21.95268921698265,812,6.8303356481481465,796.0,7.0,167.9770631621021,61351.94254932617,2007,2174.9770631621022,2342.9541263242045
60,Pioneer 11,704383093336499456,129.42260930320936,28.374562461467512,5.326926768982748,0.93695545,17.807268,0.01719815,56.15684517054539,1977-Jul-03 19:59:44.286,4.8765545,21.271091,129.42285729153116,28.375644164191407,2378,4.0414814814814815,1653.0,7.0,183.07131525597802,66864.96718409339,1977,2160.071315255978,2343.1426305119558
61,Pioneer 11,704383093334762496,129.42183402819964,28.37379425040043,10.790931944081366,1.344079,17.801636,0.07291096,56.17461307952356,1977-Jul-03 19:59:44.286,2.5290349,21.172876,129.42196267836565,28.374871299241857,2378,4.0414814814814815,1646.0,7.0,183.12923863924684,66886.12312059851,1977,2160.129238639247,2343.258477278494
58,Pioneer 11,91469647920562688,27.22696108476241,17.349455511058366,8.013317467643137,1.858695,17.690739,0.0171578,56.52675211605511,1975-Jul-03 14:35:53.042,264.1372,-104.169914,27.240481781154056,17.344123245303425,1366,3.9673842592592594,919.0,7.0,184.2772118983396,67305.40887374956,1975,2159.27721189834,2343.55442379668
39,Pioneer 10,6040379371598261888,240.70463826854262,-29.159566776547376,10.107287342578317,2.686555,17.547235,0.02162109,56.989034006699065,1972-Apr-16 11:28:45.104,58.21131,34.817370000000004,240.70764236674285,-29.157769964205297,25,2.9672916666666667,14.0,7.0,185.7842508618389,67855.83978477807,1972,2157.7842508618387,2343.568501723677
49,Voyager 1,3689920620060024448,192.32717986778675,0.13548509465183026,9.366986963529477,2.3419504,17.979485999999994,0.014248181,55.618941170617205,1981-Jan-09 04:47:58.384,6.269371499999999,-34.951972999999995,192.3274956314629,0.13372470073432746,1516,16.29810185185185,1484.0,7.0,181.3177482162121,66224.49435848929,1981,2162.317748216212,2343.635496432424
74,Pioneer 11,4170773854179641600,269.88910413976186,-8.14968841931942,13.120587865136965,3.4840364,18.53082,0.079166375,53.964150227363795,1992-Feb-21 23:20:06.563,-36.90657,-56.274628,269.88730060515826,-8.152438423915939,4475,84.71730324074075,3503.0,16.0,175.92312974120597,64254.16390667808,1992,2167.923129741206,2343.8462594824123
62,Pioneer 11,704383608732578176,129.36541413504023,28.38118499674477,12.062863153141208,3.1773567000000003,17.758076000000006,0.044181775,56.31240772362274,1977-Jul-03 06:06:50.548,4.178212,20.308731,129.36562719901895,28.382220621283345,2377,4.043217592592591,1639.0,7.0,183.57844917901014,67050.19277814166,1977,2160.57844917901,2344.15689835802
40,Pioneer 10,6237265311005834112,238.5137807725497,-23.20947943201977,13.250223807917532,4.2718906,17.468435,0.25750446,57.24611183217846,1972-Jul-28 06:53:19.595,-61.35771999999999,-52.108078000000006,238.510600014386,-23.212180692693554,175,3.58818287037037,98.0,7.0,186.62232457290176,68161.93782700664,1972,2158.6223245729016,2345.244649145803
21,New Horizons,3634671088476944256,200.3097444686417,-5.7257002344318195,8.804528823942126,2.442483,19.195213,0.026538214,52.096321277606314,2006-Mar-16 20:44:28.447,-111.272766,-65.61811999999999,200.3044950478367,-5.728795844681718,90,2.993263888888889,112.0,7.0,169.83400736499658,62030.172849991344,2006,2175.8340073649965,2345.668014729993
67,Voyager 2,6646793638131282304,295.02060820859504,-50.540508508269994,10.543725258343759,2.6968822,19.014446,0.022709785,52.591592013919886,2003-Jun-11 15:53:58.529,27.080227,-55.40711,295.02189789482605,-50.54314725221246,3322,121.82729166666668,2711.0,13.0,171.44858996537883,62619.88299895496,2003,2174.4485899653787,2345.897179930757
67,Pioneer 11,3649569711551374464,217.9373302784177,-1.7496097635778116,11.757907748219932,3.3420620000000003,17.862420999999994,0.20446135,55.98345252290617,1981-Dec-11 01:50:34.404,163.53435,-137.11508,217.94562084301185,-1.7565609726634344,3466,9.104652777777778,2389.0,7.0,182.5060552246741,66658.51161025997,1981,2163.506055224674,2346.0121104493483
41,Pioneer 10,4067298059004329216,267.1027886741542,-25.014237210497605,11.862954378866215,3.212472,17.42146,0.039686177,57.40047309670325,1972-Oct-20 20:06:45.942,16.668526,-194.20015,267.1036550934335,-25.024331609766367,379,2.6342708333333333,266.0,7.0,187.12554229525261,68345.73306791806,1972,2159.1255422952527,2346.251084590505
45,Pioneer 10,65022510623526272,55.56642286052092,22.786105961631627,3.5312878634388696,0.5846553000000001,17.683971,0.026909385,56.54838368012749,1979-May-29 06:05:25.547,20.036053,-77.735794,55.567448861577866,22.782125286992073,2219,115.47854166666669,2105.0,40.0,184.34773079721558,67331.16519637503,1979,2163.3477307972157,2347.6954615944314
52,Voyager 1,1161526798003788800,225.6085320178693,8.072691082975195,17.045074380591988,2.3713531000000003,17.876382999999993,1.3432851000000001,55.93972839109156,1983-Oct-29 16:21:16.287,-7.362985000000001,-11.69383,225.60815903428025,8.072098713653281,1979,12.086319444444444,1839.0,7.0,182.36351455495847,66606.45005605303,1983,2165.3635145549583,2347.727029109917
50,Voyager 1,53164002842376832,61.17425004460124,22.081669693212987,0.2951329456098222,1.2072711,17.619442000000006,0.18534274,56.755486399047726,1978-Feb-07 19:04:11.033,93.06683000000001,-58.495647,61.17903324123136,22.078663292617264,213,3.2360300925925927,193.0,7.0,185.02288566089558,67577.75875878551,1978,2163.022885660896,2348.045771321791
61,Voyager 2,3698211624929255296,185.4436856984652,0.12247493444816432,11.160354879877653,3.0190306,17.706882,0.035699707000000004,56.47521529043014,1980-Nov-16 17:31:55.513,-170.05933000000005,11.681064,185.4349886118386,0.12307232139987866,1573,24.81848379629629,1161.0,18.0,184.10920184680225,67244.04488252605,1980,2164.109201846802,2348.218403693604
59,Voyager 2,869903814299815424,111.76815927446304,24.15539945373643,6.802165223980486,1.4154139,17.606415,0.017091405,56.79748044379965,1978-Jul-01 20:16:40.295,-20.473282,-161.45877,111.76710626570588,24.14709509390403,646,2.907673611111111,295.0,7.0,185.15978624678684,67627.76032877642,1978,2163.159786246787,2348.319572493574
62,Voyager 2,6244141622364236800,242.16064755527424,-20.20999213127984,7.542491942769773,1.6245737,17.850573,0.020010414,56.02061195398021,1984-Jan-19 02:56:16.628,-132.13083,-138.11623,242.15394458251086,-20.21699874215458,2214,51.662164351851864,1800.0,20.0,182.62719496997548,66702.75669083385,1984,2166.627194969976,2349.2543899399507
43,Pioneer 10,2609219712089236992,338.7291849079859,-8.900963642082058,5.463401292804968,0.9435835,17.36257,0.017516011,57.59516079721964,1974-Mar-15 04:13:53.377,-43.25928,-11.479019,338.72692869164507,-8.901562337897682,1182,3.3118171296296297,917.0,7.0,187.76022419893602,68577.54428641939,1974,2161.7602241989357,2349.5204483978728
44,Pioneer 10,82728015083204736,38.197773871374714,17.81859310348607,15.142511793611908,3.388918,17.420932999999998,0.4894821,57.402207632358206,1976-Jun-16 20:58:30.322,75.44723,204.27594,38.20169568839531,17.829211556740642,1853,20.400428240740734,1460.0,13.0,187.13119688148774,68347.79834899458,1976,2163.1311968814875,2350.262393762975
77,Pioneer 11,4170583776094715520,270.77055058118196,-8.18051992020958,1.425230166338029,0.51960564,18.188147,0.15507686,54.9808632224557,1993-Jan-23 07:43:49.416,12.654497,-37.696552,270.7711806266517,-8.182396766180513,4524,235.03168981481483,3537.0,40.0,179.2376141052056,65464.74617578528,1993,2172.2376141052055,2351.475228210411
53,Voyager 1,1177867537951097472,220.4103759989132,10.539809432345075,12.819401047539131,3.453433,17.688128,0.062845565,56.53509671949831,1983-Jun-08 11:48:53.831,-37.082836,-70.51161,220.408477516718,10.536199540176447,1933,52.215324074074076,1792.0,7.0,184.30441530556445,67315.34464620436,1983,2167.3044153055644,2351.608830611129
55,Voyager 1,1174912909689344256,222.49049504208423,9.955648269648343,13.433613385668323,3.9321879999999996,17.639025,0.12263676,56.692476769663784,1983-Apr-12 06:43:01.980,-15.800364499999999,-4.455894,222.48968387936355,9.955419511944932,1916,20.95672453703704,1785.0,7.0,184.81747426910388,67502.73430204751,1983,2167.817474269104,2352.634948538208
46,Pioneer 10,2586238613398862464,21.672287997743467,11.381099728989415,7.9840360292967185,1.8224363,17.256930999999998,0.090134315,57.947730238354865,1975-May-29 18:57:40.232,179.67174,-119.947296,21.681716259785624,11.37480550289721,1625,5.792847222222222,1265.0,7.0,188.90960057703685,68997.34251475694,1975,2163.909600577037,2352.819201154074
22,New Horizons,4117659643007165696,263.2556743461988,-21.832145302512888,5.002019902596309,0.8842106,18.847315,0.06695125,53.05795593568982,2007-Dec-26 10:08:34.211,45.0855,-198.1734,263.25784056759124,-21.84166693300878,844,73.73195601851852,1070.0,19.0,172.96893635034883,63175.1743126014,2007,2179.968936350349,2352.937872700698
68,Pioneer 11,2634736009715932672,345.75553283972016,-6.221248793561692,10.758458346385787,2.6531696,17.241528,0.02564327,57.99950130128504,1975-Jan-03 02:06:02.160,104.04777,-150.45995,345.7609976170777,-6.229151222638492,995,4.802662037037037,751.0,7.0,189.07837424218917,69058.98540821718,1975,2164.078374242189,2353.156748484378
80,Pioneer 11,4170909850027869696,271.5070448444047,-8.108264678440507,3.272962074379654,0.6689991999999999,18.087267,0.02414083,55.28751271889711,1993-Feb-27 15:09:18.727,78.99767,78.50771,271.51099993829644,-8.104334114849554,4530,145.25766203703702,3576.0,21.0,180.23729146360455,65829.86833416694,1993,2173.2372914636044,2353.4745829272088
66,Pioneer 11,6764112559613577984,287.3608253314267,-25.63531745109884,10.674427018512533,2.71144,17.128407,0.027263803,58.38254706066157,1973-Oct-04 17:07:50.807,13.025628,-68.61811,287.3615139792178,-25.63894520017973,277,2.936875,199.0,7.0,190.32710341775672,69515.07125230148,1973,2163.327103417757,2353.654206835514
63,Voyager 2,4116641014101152000,263.9891146330271,-23.07379526688641,14.560957869923135,0.7078781,17.656528,0.15703696,56.63627487899566,1986-Nov-06 07:23:26.587,-137.49686,-143.16063,263.9820627857601,-23.08113759395175,2486,15.245,2041.0,7.0,184.63425610552585,67435.81569998225,1986,2170.6342561055253,2355.2685122110515
73,Pioneer 11,3897072665181858176,175.63250127222256,4.871059347348916,9.739055354935248,2.4197302000000005,17.281893,0.017273858,57.86403219446114,1979-Oct-21 18:38:05.046,51.732468,-135.8055,175.63521200892063,4.863943256446879,3002,6.7152314814814815,2063.0,7.0,188.63674495394332,68897.68472697824,1979,2167.6367449539434,2356.273489907887
65,Voyager 2,4111479494250377600,262.44710332809416,-23.07582074849733,12.941733928127539,3.4685955,17.5998,0.06803385,56.81882713199566,1986-Feb-27 09:29:38.967,30.211714,-27.743156,262.44865780070086,-23.077248207296766,2444,124.05545138888887,2000.0,21.0,185.22937645030586,67653.1774547097,1986,2171.2293764503056,2356.4587529006108
82,Pioneer 11,4159010522875553408,272.4681250773239,-7.913771043363162,5.5032801399048985,1.0483216999999998,17.984768,0.04691223,55.60260798426335,1994-Feb-09 10:41:04.484,-12.970318,-11.075388,272.46747200507804,-7.914328703443289,4578,157.0990509259259,3656.0,19.0,181.2645020286985,66205.04672096184,1994,2175.2645020286986,2356.529004057397
47,Pioneer 10,2586238609103943296,21.672235919741922,11.38127458297704,7.862404204125072,1.8258104,17.087753,0.057119083,58.52144414093511,1975-May-29 18:57:40.232,166.578,-126.25649,21.681063631264358,11.37458368817079,1625,5.792847222222222,1272.0,7.0,190.77990789944843,69680.45356119455,1975,2165.7799078994485,2356.559815798897
23,New Horizons,4126131826677816960,255.03188674917584,-21.643805028815304,10.125885884865548,2.5841036,18.642738,0.019698134,53.640188562418224,2007-Feb-10 17:02:17.765,-234.358,-172.53363000000004,255.02050299447632,-21.652185713542245,641,34.36037037037037,562.0,32.0,174.8670147134834,63868.42845395268,2007,2181.8670147134835,2356.734029426967
54,Voyager 1,3425517863472759040,92.87303039427441,24.1001805763928,10.395480866884924,2.6690245,17.18361,0.03221533,58.19498619238795,1978-May-11 08:41:41.694,94.17938000000001,-101.19156,92.8779935380238,24.094847899108853,441,2.7752314814814816,403.0,7.0,189.71565498718468,69291.74582751935,1978,2167.7156549871847,2357.431309974369
72,Pioneer 11,292630729061074304,25.756017523238224,26.39029914053718,10.290685798253813,2.7206764,17.016367000000002,0.054621868,58.76695080870578,1975-Nov-25 00:52:09.454,149.43208,-38.45573,25.763969817734505,26.38825265033836,1513,38.055428240740746,1040.0,13.0,191.58025963638082,69972.77402959173,1975,2166.580259636381,2358.160519272762
70,Pioneer 11,4050361456798602496,271.03973441344533,-29.442819327757288,10.10947069250788,2.6842623,16.924858,0.031748194,59.08469037020341,1973-Jul-29 12:49:08.721,-20.56145,-193.86554,271.0386342831393,-29.45319200892534,160,6.921759259259257,94.0,7.0,192.6160906068631,70351.10093325068,1973,2165.616090606863,2358.232181213726
76,Pioneer 11,645250189762421760,142.14188691681647,24.16653114235639,9.434788022536683,2.4575558,17.031254,0.017818043000000002,58.71558317902828,1977-Aug-28 18:25:44.776,-55.56941,6.3909379999999985,142.13893227664053,24.16687095021361,2473,3.8517824074074083,1709.0,7.0,191.41280116363217,69911.61149700501,1977,2168.4128011636317,2359.8256023272643
56,Voyager 1,661265676135239040,129.93033146927635,19.41917493315469,6.954755275274671,1.7666616000000002,17.05353,0.019948208999999998,58.638886804226075,1978-Sep-14 04:02:03.449,-48.461315,-169.88738999999995,129.92775813408144,19.410153774756264,713,12.552199074074075,1093.0,18.0,191.162770981777,69820.29047338423,1978,2169.162770981777,2360.3255419635543
57,Voyager 1,611300328712811392,136.06561052450832,17.479170573818053,10.409231916546716,2.8587742,17.003320000000002,0.02470987,58.81204136522889,1978-Oct-25 18:15:45.574,-136.17238,1.4102685,136.05835830861653,17.479245681355017,760,77.12828703703705,748.0,38.0,191.72725485064618,70026.46256165001,1978,2169.727254850646,2361.4545097012924
24,New Horizons,4126824793864092160,251.05224373571426,-21.708614571767573,9.83298740319353,2.4769697,18.385004,0.019217877,54.392155564917964,2007-Jan-13 13:08:15.906,111.863464,-93.615555,251.0577535883316,-21.713225620716077,609,5.3082060185185185,424.0,7.0,177.31842714163258,64763.78232920988,2007,2184.3184271416326,2361.636854283265
58,Voyager 1,145916050683920128,67.41287398556341,22.88256246495492,7.003597831902863,1.4870806,16.981811999999998,0.018911948,58.88653272472415,1978-Feb-27 14:50:39.032,82.77793,-35.54097700000001,67.41728812449976,22.880667239860223,258,5.350717592592591,228.0,7.0,191.97009668260068,70115.15811235309,1978,2169.970096682601,2361.9401933652016
75,Pioneer 11,6742973860154134144,290.79236633701845,-34.8029581320818,8.132188542299014,1.9105844,16.723795000000006,0.016346138,59.795040764317406,1973-Apr-07 00:00:00.000,56.57027,-57.294582,290.79542949128086,-34.80606050621802,0,8.945497685185186,0.0,10.0,194.93183289167476,71196.90264535528,1973,2167.9318328916747,2362.863665783349
49,Pioneer 10,2588025285434296320,27.45109007767297,14.016741256495076,8.862767851340944,2.3510303,16.777048,0.033506073,59.60524124304158,1975-Aug-17 05:30:00.695,64.94646,-13.539535,27.454595621170782,14.016010447923984,1675,25.03530092592593,1370.0,8.0,194.3130864523156,70970.91169584374,1975,2169.3130864523155,2363.626172904631
48,Pioneer 10,6858187873989877248,310.53027649150533,-19.455601992053165,14.234679667619215,3.9567585,16.690144,0.17824179999999998,59.91560197759154,1973-Feb-24 15:54:09.860,-124.618,-191.83832,310.52351509916025,-19.46601055400507,695,13.772754629629633,446.0,19.0,195.32486244694843,71340.45276012344,1973,2168.3248624469484,2363.649724893897
68,Voyager 2,6719353262309435904,286.70557070195457,-36.19779334539336,9.35282644580151,2.416255,17.531748,0.019634502,57.03937852526495,1993-Jul-11 04:22:28.933,15.574221,-63.92528000000001,286.70637514732243,-36.201095237522814,2934,64.67722222222223,2408.0,11.0,185.9483739923637,67915.78411697093,1993,2178.948373992364,2364.896747984728
51,Pioneer 10,2588028343451010432,27.40971928472216,14.04271900286782,10.720216812866367,2.6377392000000004,16.695272,0.025005138,59.89719564347889,1975-Aug-17 05:30:00.695,65.66244499999999,-13.403761,27.41328083423776,14.041991979100633,1675,25.03530092592593,1378.0,8.0,195.2648577977412,71318.53666204699,1975,2170.264857797741,2365.5297155954827
25,New Horizons,3631698043395203584,202.60738221657203,-6.470214766691438,2.327580342737127,0.43431044,18.118595000000006,0.10211576,55.19191709927468,2006-Mar-08 20:21:19.067,44.70422,11.518409,202.60961650608087,-6.469639083680082,71,2.964837962962963,84.0,7.0,179.9256497436355,65716.04431236541,2006,2185.9256497436354,2365.8512994872713
50,Pioneer 10,6856718716001946624,309.0496452014092,-19.773777919690712,14.345520687819505,4.3689823,16.574054999999998,0.21294144,60.33526599335434,1973-Feb-19 08:02:09.749,277.0332,-148.7643,309.0647814587178,-19.7819059514922,684,17.30609953703704,427.0,19.0,196.69296713833515,71840.13931760553,1973,2169.692967138335,2366.38593427667
26,New Horizons,3631698142179428864,202.60981447389042,-6.4622245792622675,7.2023496270935246,1.5491714,18.086643,0.020318298,55.28941926326191,2006-Mar-08 20:21:19.067,46.3621,13.918517,202.61213571665058,-6.461527711389822,71,2.964837962962963,91.0,7.0,180.24350679823382,65832.13842298693,2006,2186.2435067982337,2366.4870135964675
59,Voyager 1,146588956095781248,70.85045725595378,23.287774695965386,11.73248608522791,3.101241,16.776869,0.039161306,59.605878231373644,1978-Mar-09 23:05:13.293,63.901256999999994,-81.46416500000002,70.85390642068167,23.283377547322182,283,2.8423148148148147,284.0,7.0,194.3151630342781,70971.67014663972,1978,2172.315163034278,2366.6303260685563
53,Pioneer 10,60567152067792512,47.544674041463736,20.75162908760325,10.874936384699032,2.7258862999999995,16.69933,0.03134981,59.88264423504139,1977-Jun-26 22:16:19.493,82.03685,-86.76443499999998,47.54912266230433,20.74692410352534,2010,69.25037037037038,1641.0,34.0,195.2174202062349,71301.21055612524,1977,2172.217420206235,2367.4348404124703
69,Voyager 2,6719353154935477632,286.70438731724215,-36.19837529466018,11.499870876085708,3.053193,17.404118,0.046062436,57.45766742613787,1993-Jul-11 04:22:28.933,13.618134,-60.836708,286.7050958844127,-36.20154069863885,2934,64.67722222222223,2397.0,11.0,187.31199580920944,68413.83334935567,1993,2180.3119958092093,2367.6239916184186
64,Voyager 1,4448725480229514240,251.07595822425486,11.676596195084493,8.918103324963685,2.0953922,17.401958,0.016482484,57.46479638933504,1993-Jan-29 07:57:36.851,-48.453182,-120.73487,251.0734368365885,11.670313441290755,2646,218.9302662037037,2523.0,25.0,187.33523622923227,68422.32168036478,1993,2180.3352362292317,2367.6704724584642
54,Pioneer 10,62072795805229440,49.96667737606369,21.641093085253924,10.46579504427773,3.0624485,16.721392,0.13137388,59.80363472522835,1978-May-12 13:46:36.411,58.051346,-50.66338,49.969821179031,21.638349381708828,2107,73.49462962962963,1970.0,11.0,194.95984920424442,71207.13532335822,1978,2172.959849204244,2367.9196984084883
84,Pioneer 11,4171798667735507200,268.0126944847711,-7.178490053193543,11.960459217388092,3.2853373999999995,17.273188,0.053299207,57.89319383290314,1991-Feb-25 06:09:53.126,-39.368866,-135.29533,268.0106305505072,-7.1855829848403285,4418,132.94902777777781,3356.0,17.0,188.7318118952642,68932.4069766263,1991,2179.7318118952644,2368.463623790529
66,Voyager 2,660570681705257472,133.78925276895495,19.41169170378057,11.908326408160743,3.0217657000000004,16.697810999999998,0.044433616,59.88808906818032,1978-Sep-18 09:42:40.763,-99.14898,-16.173328,133.78387571803032,19.410814591266266,811,17.817291666666666,424.0,28.0,195.23517036226784,71307.69362311471,1978,2173.235170362268,2368.470340724536
27,New Horizons,4115729652086722560,258.8071938709939,-21.907518063966236,7.776727466913504,1.7376938000000002,18.019297,0.021566328,55.49606178526544,2007-Nov-25 18:50:46.430,-60.656494,-54.78972,258.8041455905715,-21.910271510715976,811,6.83150462962963,789.0,7.0,180.9171614199653,66078.18403702813,2007,2187.9171614199654,2368.8343228399312
60,Voyager 1,63678907415301120,58.12004608371125,21.56578256146038,8.762509728194297,2.1407604,16.679752,0.02005177,59.952928498292856,1978-Jan-27 12:00:18.281,37.71093,-106.11073,58.122093438411284,21.560021730084877,190,3.5656597222222213,179.0,7.0,195.4465469044347,71384.89679137572,1978,2173.4465469044353,2368.8930938088697
52,Pioneer 10,2609221567515063296,338.3410367467271,-9.06382733733962,4.6818606268676835,0.7583618000000001,16.488594,0.01672907,60.64798470104243,1974-Mar-13 07:05:44.032,297.57724,-61.242176,338.35737973737616,-9.067190767656523,1178,3.7697453703703694,888.0,8.0,197.71243012539836,72212.48797900049,1974,2171.7124301253984,2369.4248602507973
61,Voyager 1,670676361796054272,122.03009314783873,20.809634231334414,10.988644857361255,2.801775,16.628603,0.02850926,60.13734293304668,1978-Aug-11 04:52:02.948,-56.558147,-54.88171,122.02701311846718,20.806645496968077,653,11.363506944444444,565.0,11.0,196.04773796173214,71604.47581314307,1978,2174.0477379617323,2370.095475923465
86,Pioneer 11,4171851272495269632,267.87365968068127,-7.042658987187674,10.83597147083058,2.6399422,17.187572,0.027540836000000003,58.18157283161314,1991-Apr-21 14:41:26.733,41.28158,-29.207985,267.87583467053304,-7.044197859195707,4423,93.91920138888894,3227.0,13.0,189.6719274310588,69275.77477491992,1991,2180.671927431059,2370.343854862118
81,Pioneer 11,629706801901750016,150.33465663979038,21.989920748117523,5.290352230316199,0.932415,16.568201000000002,0.017157073999999998,60.35658283436994,1977-Oct-13 18:16:36.741,70.89353,-89.80366500000002,150.33853141670062,21.98501241361372,2537,10.619652777777778,1809.0,10.0,196.762460040046,71865.5209050264,1977,2173.762460040046,2370.5249200800918
28,New Horizons,4115729656381697152,258.80632885827566,-21.907240990953024,11.488018943107136,2.617587,17.909254,0.08442135,55.83705473509168,2007-Nov-25 18:50:46.430,-60.70481,-53.73575200000001,258.8032594047582,-21.909958063790263,811,6.83150462962963,782.0,7.0,182.0287984363989,66484.19834091033,2007,2189.028798436399,2371.057596872798
93,Voyager 2,6443471192008240128,303.87711084370466,-59.55180413061854,12.45733843526567,3.1906452,18.775885,0.039852504,53.259807449656236,2024-Jun-05 03:00:20.374,-100.90405,-63.099667,303.87224426615364,-59.55484741195962,3796,789.1846064814815,3499.0,36.0,173.62697228587933,63415.51535769456,2024,2197.6269722858788,2371.2539445717584
78,Pioneer 11,6755454558377578880,287.1580521633555,-35.00322513100722,11.027476092394867,2.919077,16.351435000000002,0.02903439,61.15671302730792,1973-May-13 03:17:48.398,-54.90291600000001,-74.34513000000003,287.15501159344694,-35.007342427219825,28,3.6843402777777783,45.0,7.0,199.37088446902385,72818.22184346626,1973,2172.370884469024,2371.741768938047
79,Pioneer 11,6852132726020250496,301.56213542965753,-22.68996931623205,11.179912391748614,2.797678,16.326248,0.030400598,61.25105962202219,1973-Nov-14 21:27:41.026,-11.716953,-251.62735,301.56148553382627,-22.703926149701786,381,2.6557175925925924,297.0,7.0,199.6784543677923,72930.55867329247,1973,2172.6784543677923,2372.3569087355845
56,Pioneer 10,78434662695474560,31.999098734654986,15.691162159583895,9.938531812415267,2.5058222000000003,16.448938000000002,0.041441992,60.794197018755035,1976-Apr-21 12:49:09.857,62.43624000000001,-105.92327,32.00253600999774,15.685330811611259,1803,7.1718055555555535,1407.0,7.0,198.1890822811414,72386.58041236407,1976,2174.1890822811415,2372.378164562283
30,New Horizons,4079766035488581888,281.51589136779774,-21.194102204533888,5.308049570823735,0.96557236,18.018265,0.019379424,55.499239951052,2011-Feb-15 13:46:55.574,5.8453135000000005,-91.0897,281.51618513972636,-21.198680161947355,1263,704.9665277777777,2085.0,150.0,180.9275222404295,66081.96822309447,2011,2191.9275222404294,2372.855044480859
29,New Horizons,3630646463602449664,204.89398993108972,-7.287723356164106,9.856484444946188,2.5822267999999995,17.71238,0.017476983,56.45768839294675,2006-Feb-28 06:36:35.270,-53.960423,-29.197268,204.89123117134187,-7.289216084401952,52,5.721273148148147,42.0,7.0,184.0520641610064,67223.17591416599,2006,2190.0520641610065,2374.104128322013
78,Voyager 2,6642410671250666240,297.28422395646305,-53.183869605897065,8.772743287730862,2.1384993,17.691715,0.025085872,56.523631903819435,2006-Jun-05 01:01:35.692,74.49381,-45.50186,297.28803694682995,-53.18619863368992,3411,190.30258101851848,2851.0,17.0,184.2670400064513,67301.69369195629,2006,2190.267040006451,2374.5340800129025
55,Pioneer 10,6835905927256722688,320.5617864585828,-16.83452207289956,0.0973091084073463,1.0722091,16.204817000000002,0.16879044,61.710046538420286,1973-Apr-13 01:34:52.252,29.402735,4.9094863,320.5634295398596,-16.834247721378354,774,11.08769675925926,587.0,13.0,201.1747517152501,73477.06631647795,1973,2174.1747517152507,2375.349503430501
81,Voyager 2,6642410675544868608,297.285252973974,-53.184638805802834,7.170476535729357,1.515687,17.610022,0.018262483,56.7858474688345,2006-Jun-05 01:01:35.692,75.52422,-41.103233,297.2891366395545,-53.18675244836052,3411,190.30258101851848,2868.0,17.0,185.12186274840042,67613.90915022577,2006,2191.1218627484004,2376.2437254968013
65,Voyager 1,4457123309522412544,244.0790419421213,12.118942749336533,10.450802544224263,2.5401926,16.768835,0.02067882,59.63443470937757,1988-Apr-17 19:44:38.772,5.320735,-127.09515,244.0793292742439,12.112079314027882,2385,85.70673611111111,2213.0,12.0,194.40825715257088,71005.67184240499,1988,2182.408257152571,2376.816514305142
83,Pioneer 11,94219006810002944,32.08112505240965,20.942847685595588,7.521932621033187,1.6101217,16.165202999999998,0.019020401,61.86127041863918,1975-Aug-01 21:44:11.505,-143.72908,-0.248715,32.07307351291254,20.94283375286444,1412,5.517858796296296,961.0,7.0,201.66774156476367,73657.12592911429,1975,2176.667741564764,2378.335483129528
62,Voyager 1,150239265980824192,62.90168327405893,25.077999021502727,9.195141170670796,2.767064,16.241684,0.019324958,61.569970359305344,1977-Oct-10 05:10:35.007,28.609125,-57.7133,62.903278377928544,25.074781212296823,34,3.6499189814814814,108.0,7.0,200.71810337133545,73310.28007534656,1977,2177.7181033713355,2378.436206742671
67,Voyager 1,4448517947406585472,251.53530423701537,11.502966940472676,4.742249784579677,0.813385,16.911966,0.017790413,59.129729852264774,1993-Feb-26 07:33:39.425,-115.41368999999999,103.09747,251.52912437663943,11.508487325416114,2649,227.9485300925926,2709.0,26.0,192.76291931838315,70404.72865184626,1993,2185.762919318383,2378.525838636766
63,Voyager 1,664006586822225664,125.86282427080091,20.32898515267962,11.887776620379546,1.8646488,16.250538,0.13026969,61.536424692973966,1978-Aug-26 13:48:44.141,-13.480585999999999,18.598707,125.86207306924356,20.330021559981112,682,15.208263888888887,1018.0,19.0,200.60874449909508,73270.3378408495,1978,2178.6087444990953,2379.217488998191
70,Voyager 1,4448158608965771776,254.05416688620969,11.644615999741786,9.303958715519263,2.3585777,17.053263,0.013646483000000001,58.63980500224756,1997-Feb-23 08:28:46.606,-49.293820000000004,33.859856,254.0515493033749,11.646414013731592,2804,366.34355324074073,2965.0,33.0,191.16576430732704,69821.38375560813,1997,2188.1657643073268,2379.3315286146544
57,Pioneer 10,6858609463684039680,313.37377028038924,-18.17792333144708,13.771444219069016,3.997963,16.011763000000002,0.11755743,62.45408602374692,1973-Dec-08 11:04:45.055,-47.232056,7.143228,313.3710990389,-18.177519341257007,975,3.5841782407407408,783.0,7.0,203.6003204374149,74362.98103656144,1973,2176.6003204374147,2380.2006408748307
84,Voyager 1,4541326345220772864,258.9064743746436,12.203255675167945,14.557653122149045,0.9598808000000001,17.998234,0.12612228,55.56100733998583,2018-Feb-25 10:55:56.095,-94.40086,-69.44224,258.9017247255455,12.199761784861725,3292,9413.788090277778,6546.0,363.0,181.12888392835382,66155.51356599192,2018,2199.128883928354,2380.257767856708
59,Pioneer 10,53988224244516736,61.69961699200813,23.972105963510394,11.2541047462859,3.2557945,16.28501,0.072834514,61.40616664138764,1980-Aug-05 19:17:08.226,-33.64767,-69.96011,61.69774595473498,23.968215709678912,2329,156.07511574074073,2617.0,26.0,200.1841032509237,73115.24187136737,1980,2180.184103250924,2380.3682065018475
75,Voyager 2,4074487112679115136,284.6721965481958,-24.157798356960047,11.176025225907722,2.8513184,16.654121,0.030957684,60.045196984363386,1990-Feb-11 06:00:32.935,-34.29738,-160.51003,284.6703316520671,-24.16652597805048,2731,40.27525462962963,2300.0,7.0,195.74734216902462,71494.75925381455,1990,2185.7473421690247,2381.494684338049
31,New Horizons,4069879609204472960,270.6005733298041,-22.122255711866003,13.514643133253145,3.6924152,17.425478,0.094745114,57.38723500484733,2008-Mar-02 05:35:02.834,9.811954,-43.697212,270.6010832312347,-22.12452654110727,897,71.10784722222222,930.0,23.0,187.08238611580228,68329.97070493562,2008,2195.082386115803,2382.1647722316047
70,Voyager 2,867294432689603712,114.97669807172217,23.59762168757772,12.932339560017288,3.4156313,16.050535,0.08769325,62.30321839197929,1978-Jul-11 11:30:38.673,42.077274,24.59321,114.97907203243614,23.59900921364337,669,2.9824537037037038,316.0,7.0,203.10849195785252,74183.34560268605,1978,2181.1084919578525,2384.216983915705
58,Pioneer 10,4074902934241296512,283.2411911248362,-24.22640903748575,10.277787437047024,2.3520775,15.811537,0.028675834,63.24495925655133,1972-Dec-03 01:31:32.069,-27.810427,-48.585903,283.239598369692,-24.229191643017412,494,2.659085648148148,287.0,7.0,206.17856717635726,75304.65987549275,1972,2178.1785671763573,2384.3571343527146
85,Pioneer 11,3455213709747059968,88.01707038905624,35.840769743672,10.340356565093398,3.001482,15.964842,0.02743338,62.6376389979899,1976-Jul-09 23:20:00.859,-2.223863,-72.71821,88.01694424731159,35.836645028196756,1941,2.8200231481481484,1308.0,7.0,204.19870313344708,74581.53433246021,1976,2180.198703133447,2384.397406266894
92,Voyager 2,6641238596150619008,298.2082594336558,-54.718829931198044,16.138482583503574,3.0249119,17.344645,0.5542835,57.654683975710796,2009-Jun-04 07:41:46.498,-172.4505,-109.45927,298.199255868706,-54.72454475147383,3491,192.6909606481481,2919.0,16.0,187.9542697608172,68648.41748744086,2009,2196.954269760817,2384.9085395216343
33,New Horizons,4090236822206675840,276.2148598804708,-21.77976138996652,8.379849348398565,2.0889788,17.319368,0.016624117,57.738826213168075,2009-Feb-24 22:56:03.275,29.48009,-56.609646,276.21640126924086,-21.78272126813468,1054,89.1994212962963,1332.0,31.0,188.22857345492798,68748.60416867788,2009,2197.2285734549278,2385.4571469098555
87,Pioneer 11,124043573247178368,51.548176979498365,31.32701817025802,12.127705772795615,3.1144972,15.91986,0.084890276,62.814623190795906,1976-Apr-08 23:54:22.149,109.71205,-54.968033,51.55441763977049,31.323891468911995,1702,2.777349537037037,1161.0,7.0,204.77567160199462,74792.26629591253,1976,2180.775671601995,2385.5513432039897
32,New Horizons,4070009007975710464,271.344391431034,-21.673721274274172,4.459009783124159,0.79814196,17.269138,0.03173825,57.90676874160178,2008-Apr-03 12:46:44.931,-61.91756,-124.587105,271.3411446080176,-21.680254352703447,905,72.820625,1449.0,19.0,188.7760660976218,68948.57038149539,2008,2196.776066097622,2385.552132195244
71,Voyager 2,664635198236908416,128.42327368329003,20.5410291470488,11.764673668546381,2.967886,15.991674,0.04519135,62.53253871577911,1978-Aug-27 01:48:08.693,-10.132193,-40.461895,128.42269993032292,20.53873792211898,771,8.646620370370371,620.0,13.0,203.85607621343988,74456.39327619679,1978,2181.85607621344,2385.71215242688
72,Voyager 2,664233429816034944,125.98113177987564,21.37436346808897,5.368200930143832,0.90813637,15.981994,0.017627056999999998,62.57041645246978,1978-Aug-17 00:26:46.365,5.3082075,-151.02602,125.98143254839964,21.36580617791451,750,8.897592592592591,358.0,12.0,203.97955763505144,74501.4936306262,1978,2181.979557635052,2385.959115270103
74,Voyager 2,6305861023959779712,227.33834673554568,-16.64647385648206,7.982236995729476,1.9567089,16.155445,0.3851618,61.89863503479177,1983-Jan-28 04:55:44.630,-16.713279999999994,-196.34305,227.3374099111301,-16.657479413998374,2059,71.47131944444446,1639.0,30.0,201.78955021342117,73701.61531994995,1983,2184.789550213421,2386.579100426842
60,Pioneer 10,2611079428633423616,342.0354255844388,-7.466206938264924,13.306902076846594,3.8614922,15.784969,0.14412108,63.35140595490262,1974-Mar-28 14:46:32.743,-141.5532,-306.12704,342.02730492273633,-7.483768915231317,1210,2.8742824074074083,931.0,7.0,206.52558341298248,75431.40408575772,1974,2180.5255834129825,2387.051166825965
91,Pioneer 11,4403787409206252160,233.9802315204023,-2.239442116516132,10.366034173338829,2.501995,16.131258,0.019197168,61.991445386745966,1983-Mar-26 03:37:03.769,-46.19137,-14.044246,233.9776384874572,-2.240230514724192,3677,24.55109953703704,2525.0,7.0,202.09211196079187,73812.12297255963,1983,2185.092111960792,2387.184223921584
62,Pioneer 10,64897406816672512,57.10490872564085,23.130065627551346,10.420510551017996,2.5300303,15.947614000000002,0.08022994,62.705306122937145,1979-Jun-26 07:20:34.216,93.61314,-36.1648,57.110224377560215,23.12801207513944,2231,158.13807870370368,2125.0,42.0,204.4192979607751,74662.1043871935,1979,2183.419297960775,2387.8385959215498
89,Pioneer 11,895597747477023872,113.61128601145396,36.44949807603969,8.484122933804327,2.0201826,15.799906,0.016243,63.29151667835429,1976-Sep-25 13:47:06.216,-57.741917,1.6885897,113.60797658948742,36.44959485592064,2103,4.835925925925926,1435.0,7.0,206.33034437143502,75360.09497822291,1976,2182.330344371435,2388.6606887428698
90,Pioneer 11,895597747478356480,113.61174760481626,36.450180795787844,9.523858274480432,2.705673200000001,15.788859,0.0447496,63.33579752230923,1976-Sep-25 13:47:06.216,-54.73365,4.400055,113.60860840397093,36.45043315710685,2103,4.835925925925926,1442.0,7.0,206.4746999227281,75412.8193997772,1976,2182.474699922728,2388.9493998454564
61,Pioneer 10,6835530203516290944,320.4975057331019,-16.910362142369358,9.590017056111543,2.5416489,15.664863,0.019405372,63.837138150783396,1973-Apr-12 05:49:36.417,41.823868,-12.442699,320.4999234923268,-16.91108143144806,773,11.81630787037037,600.0,14.0,208.10907037155383,76009.75686250633,1973,2181.109070371554,2389.218140743108
88,Pioneer 11,2631555775411676800,347.26632104606415,-7.233118787586002,11.846188757716545,3.017167,15.701013,0.046717424,63.69015965725818,1974-Apr-12 20:06:24.563,-78.13698000000002,23.654535,347.26181449396995,-7.231754511694009,746,7.230706018518517,533.0,12.0,207.62992048266162,75834.75215708734,1974,2181.629920482662,2389.259840965324
34,New Horizons,6309726116567652736,223.24452756153443,-15.808188874023818,14.32851398863957,3.8085194,16.991072,0.2256346,58.85443941350764,2006-Sep-24 22:44:11.631,-65.18927,-319.1207,223.2410532337291,-15.8251967329953,398,3.1957291666666667,298.0,7.0,191.8654724880349,70076.94517152986,2006,2197.865472488035,2389.7309449760696
72,Voyager 1,4459959980802483072,246.53272880006242,12.4055751322796,11.21327785377679,2.8083124,16.308885999999998,0.025441382000000002,61.316268082309996,1990-May-30 10:28:34.651,-109.10826999999999,-93.56487,246.52667052725727,12.400379911691873,2513,49.94164351851853,2315.0,7.0,199.89103394833057,73008.20123928826,1990,2189.8910339483305,2389.782067896661
96,Pioneer 11,4415325478069350144,230.686878323744,-1.6483275234552317,9.90402811566841,2.5614748,16.019741,0.019831572,62.42298151746919,1983-Jun-29 19:11:26.441,-58.091106,-14.193879,230.68359457739413,-1.6491298682830695,3706,44.286006944444466,2547.0,7.0,203.49891974694958,74325.94544837586,1983,2186.498919746949,2389.997839493899
81,Voyager 1,4541108710638106624,256.3507082675739,11.831498916580367,6.771249323666797,1.3346987,16.8695,0.014049743,59.27858247339922,2004-Jan-16 05:04:06.092,86.278824,-5.8153095,256.3553397228302,11.83118675022643,3007,2365.1624652777773,3449.0,150.0,193.24817886328145,70581.96484802492,2004,2197.2481788632813,2390.4963577265626
107,Pioneer 11,4170595969507016704,270.9067522915056,-7.9854729884018685,8.03711180523197,1.8368034,16.399014,0.014289449,60.979277736669104,1993-Jan-28 06:19:27.461,-6.749607000000001,-84.76217,270.906379577069,-7.99015356959959,4525,122.89918981481482,3447.0,20.0,198.7924454215413,72606.95276576374,1993,2191.7924454215413,2390.5848908430826
73,Voyager 2,226465589637712256,60.92140435903986,38.194141472896256,7.0728903039863935,1.5417528,15.742903,0.049495785999999986,63.520687100449905,1977-Oct-26 13:26:36.353,-11.974403,-48.809002,60.920715572711856,38.19133390310451,88,2.3034027777777784,28.0,7.0,207.0774399474667,75632.96416641273,1977,2184.0774399474667,2391.154879894933
97,Pioneer 11,3664808461675974528,206.80305210161168,1.3876337072615827,9.1662132698056,2.537301,15.852665,0.22038406,63.08087651578646,1981-Sep-02 22:47:42.205,-69.75273,73.95636999999998,206.7990675965391,1.391858337836362,3375,8.181273148148149,2326.0,7.0,205.64365744146386,75109.28944392025,1981,2186.643657441464,2392.287314882928
104,Pioneer 11,4360421704239120384,258.8218003551462,-7.20204586668779,3.9808900502277744,0.6777787,16.077301000000002,0.021962482,62.19949470503264,1987-Dec-04 17:05:56.877,-7.047319,-54.783073,258.8214034138991,-7.205131531134803,4188,18.952604166666667,2899.0,7.0,202.77035273840642,74059.84363417554,1987,2189.7703527384065,2392.540705476813
99,Pioneer 11,4398702133571400320,239.14156652948463,-4.8227504766822005,7.476290458756683,1.5356722,15.919612,0.022888249,62.81560155761816,1983-Dec-08 12:04:08.294,-274.9097,-141.865,239.1259288239314,-4.830820192652327,3777,11.273171296296294,2619.0,7.0,204.7788610778352,74793.43122006852,1983,2187.7788610778352,2392.5577221556705
101,Pioneer 11,4398702133571400064,239.14094745620488,-4.824289597735182,10.357697070740599,2.445325,15.877849,0.028613122,62.980824644841825,1983-Dec-08 12:04:08.294,-273.11768,-144.11185,239.12537082285093,-4.832508682768988,3777,11.273171296296294,2612.0,7.0,205.31748834218436,74990.15944209941,1983,2188.3174883421843,2393.634976684369
93,Pioneer 11,898248399429785728,109.36377709315359,37.21675518534187,10.133673329064774,2.5610142,15.62851,0.02166745,63.98562432353914,1977-Mar-01 01:42:51.167,15.9226675,-119.72533,109.3646996936519,37.209817990559685,2225,13.311724537037033,1520.0,7.0,208.59313529473758,76186.55673504996,1977,2185.5931352947377,2394.1862705894755
66,Voyager 1,65834568680781184,58.98301575466763,24.09967683278871,10.497356142928847,2.873495,15.618279999999999,0.032033216,64.02753527914898,1977-Oct-23 19:15:15.488,356.38605,-43.537659999999995,59.003679208953656,24.097152495972647,63,2.9769907407407405,115.0,7.0,208.72976501002566,76236.45937226177,1977,2185.729765010026,2394.4595300200517
65,Pioneer 10,65693075278789504,58.447004077328884,23.50015881693498,11.824942101164613,3.0706606,15.692301,0.05102716,63.72551819950324,1979-Jul-27 01:05:52.202,101.71973,-92.70191,58.4528740219841,23.49480926369856,2241,153.64861111111108,2202.0,31.0,207.74518933038053,75876.85295102821,1979,2186.7451893303805,2394.490378660761
94,Pioneer 11,629490064967469312,150.38274335166702,21.584557479882307,10.585823163479,2.4499512,15.595142999999998,0.029916065,64.12252709691303,1977-Oct-12 21:08:14.206,42.59821,28.36515,150.38521688302453,21.58620454651072,2536,10.913229166666667,1773.0,11.0,209.03943833593647,76349.56445781744,1977,2186.0394383359367,2395.078876671873
92,Pioneer 11,895796488500419712,116.13959368881494,36.564830036633694,12.490907356398793,3.203331,15.556081,0.059739307,64.28354363083311,1976-Oct-07 05:25:51.124,-64.44596,-50.69303,116.13584213690511,36.56187907530915,2119,5.96037037037037,1456.0,7.0,209.56435223651596,76541.28401086509,1976,2185.5643522365162,2395.128704473032
68,Voyager 1,149726790484381568,66.2953919104547,25.749073549790744,3.7126641712989517,0.6099725,15.583038,0.025160557000000004,64.17233782129743,1977-Sep-06 03:15:09.775,58.41973,-24.161077,66.29878677821344,25.747669509384902,3,6.6778125,50.0,12.0,209.20182129742957,76408.87321067318,1977,2186.201821297429,2395.403642594859
95,Pioneer 11,923319669725636608,115.20074814497991,39.41790759789186,10.848306001285298,2.6200466,15.580707,0.02930149,64.1819415451088,1977-Jan-04 08:48:42.202,-164.35463,-72.01986,115.19119579470714,39.4137217777249,2181,7.1201851851851865,1499.0,7.0,209.23312943705463,76420.30819558984,1977,2186.2331294370547,2395.466258874109
69,Voyager 1,149726996642811904,66.28214720475374,25.74931956846871,10.04872544931034,2.3708086,15.562666,0.020692617,64.25634296195553,1977-Sep-06 03:15:09.775,57.110659999999996,-23.990995,66.2854703447299,25.747923586788,3,6.6778125,38.0,12.0,209.475678055975,76508.89665316432,1977,2186.475678055975,2395.95135611195
77,Voyager 1,4460017017967923712,245.89373955507241,11.990486593509715,12.743114723957865,3.3377074999999996,16.013706,0.060239907,62.44650595286164,1989-Apr-13 15:59:12.374,-92.82366999999999,-7.1321077000000015,245.88849048557518,11.990083281193053,2448,115.46591435185185,2322.0,15.0,203.57560940632888,74353.95557956758,1989,2192.575609406329,2396.151218812658
98,Pioneer 11,708402529890273280,125.48308563832516,29.70249196594929,10.576808610490497,2.5743113,15.549858,0.02575641,64.30926854781613,1977-Jun-16 21:06:21.482,237.42865,-203.49295,125.49691245292894,29.69064141926899,2349,4.136481481481481,1618.0,7.0,209.64821546588055,76571.91421675822,1977,2186.6482154658806,2396.296430931761
77,Voyager 2,3618522011443914752,205.2727032067962,-8.093627942511866,12.296531531280115,3.2759838,15.664224,0.057018183,63.83974214144681,1981-Dec-29 01:47:43.169,40.289955,-33.859665,205.2750323884182,-8.09558538597337,1841,47.03016203703704,1338.0,11.0,208.1175593811166,76012.85738835903,1981,2189.1175593811167,2397.235118762233
63,Pioneer 10,6835288860714215424,321.5435027891336,-16.36058955578465,9.27663963444604,2.5780687,15.367644,0.041283727,65.07178197438114,1973-Apr-20 04:24:12.616,1.2923344,-24.032684,321.54357894144044,-16.362005709606134,782,14.340173611111116,517.0,14.0,212.1340092364825,77479.82553353287,1973,2185.1340092364826,2397.268018472965
71,Voyager 1,3673607543995396224,214.13654024063567,7.097141666364862,8.215794690415406,2.0135650000000003,15.686903,0.21150452,63.747445879392615,1982-Sep-26 10:00:04.297,-64.121666,-143.51906,214.13283869564063,7.088856756049639,1819,10.661238425925927,1720.0,7.0,207.81667356681993,75902.9618535453,1982,2189.81667356682,2397.6333471336397
64,Pioneer 10,4110309923070132736,263.2692155307624,-24.883473634328656,9.046286605674895,2.243763,15.29351,0.27047828,65.38721140045826,1972-Oct-10 15:12:31.750,-1.853532,-218.46303,263.269105779799,-24.896409223428783,352,2.654050925925925,238.0,7.0,213.1623091654939,77855.401799605,1972,2185.1623091654933,2398.3246183309875
73,Voyager 1,3689920826218455808,192.3431300459998,0.16857967646349895,14.28727845932474,3.9802551,15.581062,0.18593302,64.1804762513337,1981-Jan-09 04:47:58.384,189.93202,-147.14673,192.354168711521,0.1600276508455604,1516,16.29810185185185,1491.0,7.0,209.22835257934784,76418.56349608101,1981,2190.228352579348,2399.4567051586955
88,Voyager 2,4078432297860547072,281.2768701799732,-23.25309073805921,6.859202471665148,1.4120121,15.882755,0.013673461,62.96136799942549,1989-Nov-03 22:50:15.229,19.791351,-123.10584,281.2779985850994,-23.260109625330372,2706,32.322916666666664,2272.0,7.0,205.2540596781271,74966.99275683911,1989,2194.2540596781273,2399.5081193562546
76,Voyager 2,661183762517030784,131.45875461114693,20.02199452021201,3.410454109032541,0.65950584,15.446529,0.25539264,64.73946184630849,1978-Sep-07 20:49:13.545,31.506224,-64.21495999999999,131.46060167063806,20.018229903760158,793,17.149814814814814,410.0,28.0,211.0506456189657,77084.13780587103,1978,2189.050645618965,2400.101291237931
35,New Horizons,4126132131616408704,254.97789510320047,-21.617405493806828,12.152717058065429,2.837716,16.583424,0.12900878,60.301179252607106,2007-Feb-10 17:02:17.765,159.89061,-15.929018,254.98662610767394,-21.618275315541958,641,34.418449074074076,546.0,32.0,196.5818443634992,71799.55283532443,2007,2203.581844363499,2400.163688726998
79,Voyager 2,3618522217602345216,205.26417866467148,-8.086597669507446,11.720365812375007,2.9685984,15.535773,0.10602153,64.36757167808676,1981-Dec-29 01:47:43.169,41.110367,-29.563772,205.26657492459262,-8.088320896224248,1841,41.40158564814815,1359.0,10.0,209.83828367056282,76641.33472783638,1981,2190.8382836705628,2400.676567341125
80,Voyager 2,3618522217601607552,205.2644355809137,-8.086779009327117,11.73223442271982,2.9871197,15.530433,0.1173459,64.38970627833656,1981-Dec-29 01:47:43.169,39.363304,-36.53718,205.2667307962467,-8.088909437700773,1841,41.40158564814815,1349.0,10.0,209.9104424673772,76667.69000678485,1981,2190.9104424673774,2400.8208849347548
98,Voyager 1,4541084834917502976,257.12024635464115,12.020198924855421,10.464016435411368,2.6665162999999996,16.507620000000006,0.020780575,60.5780850670736,2006-Mar-02 00:53:44.075,-95.906876,73.52080500000002,257.11498520407844,12.024232045776365,3058,3108.458240740741,3599.0,166.0,197.48455731865997,72129.25971506735,2006,2203.4845573186603,2400.9691146373198
83,Voyager 2,6304172964372910848,213.3184286341173,-11.667912101534483,11.82559365401249,2.8178358,15.556867,0.041488744,64.28029646118631,1982-Sep-25 07:03:29.188,26.597145,-120.6428,213.31997683866945,-11.674934649654253,1943,7.310717592592592,1403.0,7.0,209.55376646346733,76537.41766311682,1982,2191.553766463468,2401.107532926935
67,Pioneer 10,2586905604640059776,23.40587158157425,12.886231746524027,10.51224198711498,2.5581694,15.300246,0.0284643,65.35842524351494,1975-Oct-22 09:07:20.951,322.944,8.153785000000001,23.424985258762625,12.886714334246642,1699,19.472129629629627,1341.0,12.0,213.06846629385868,77821.12662916894,1975,2188.068466293859,2401.1369325877176
103,Pioneer 11,622172192314017024,153.24757990606477,16.531369440681846,4.075166832308188,0.71371365,15.401910999999998,0.036451105,64.92700900317855,1978-Jul-22 13:33:20.473,-28.034136,-74.053795,153.2459316373464,16.527015443314642,2718,6.0164930555555545,1887.0,7.0,211.66204935036208,77307.44690472625,1978,2189.662049350362,2401.324098700724
104,Voyager 1,4541335351770247808,258.56884504893384,12.236013400230105,11.937314897578759,3.4632987999999996,16.850924,0.071908005,59.34392840443355,2015-Mar-05 06:29:29.361,-9.952519,-50.779926,258.5683102078351,12.233284524210065,3241,13159.711388888889,5246.0,532.0,193.46120659845334,70659.7710980191,2015,2208.4612065984534,2401.922413196907
66,Pioneer 10,6835255359969324416,322.1673428762848,-16.356354536351134,10.571342001653434,2.753994,15.200163,0.02850514,65.78876867283711,1973-Apr-24 05:14:03.682,-48.042507,-76.71658000000002,322.1644807231357,-16.360924959987898,786,16.79101851851852,545.0,14.0,214.4713858734489,78333.5289764185,1973,2187.471385873449,2401.942771746898
100,Pioneer 11,2609998166322111488,343.7495391839472,-8.676765368123892,9.975626601729529,2.3807325,15.216555,0.019308265,65.71789892949947,1974-Mar-28 16:35:53.506,45.078415,-31.511738,343.7522218570411,-8.678640671223159,716,9.633356481481481,465.0,14.0,214.24035051016827,78249.14562033386,1974,2188.2403505101684,2402.4807010203367
112,Pioneer 11,4171536120668840320,268.24407713949716,-7.920656043371926,3.6376281681268026,0.7928276,15.826966,0.024352232,63.18330259559404,1991-Feb-13 06:53:55.190,-62.408047,-254.71078,268.24050639842085,-7.935229584927341,4416,191.3501388888889,3286.0,36.0,205.97756646163657,75231.24637444814,1991,2196.9775664616363,2402.955132923273
74,Voyager 1,660950558679219328,131.3706006535534,18.818620996372864,10.168927936792114,2.4082775,15.302572,0.02639634,65.34849067457066,1978-Sep-21 16:09:44.257,-96.44168,6.388516,131.36489354965144,18.818999047895385,724,14.315196759259255,865.0,20.0,213.0360795991004,77809.29771277541,1978,2191.0360795991005,2404.072159198201
75,Voyager 1,3417141367280879104,80.15993653155763,23.952445046143346,9.552484291596473,2.5560713,15.296102,0.04163545,65.37613492007824,1978-Apr-05 15:23:22.385,6.2696314000000015,-41.48995,80.16030770483002,23.949988767787513,350,2.7452199074074075,347.0,7.0,213.1261998394551,77842.21322936258,1978,2191.1261998394552,2404.2523996789105
82,Voyager 2,3384521094964836480,101.50454885792341,25.373966336285648,11.709033272538129,3.1009645,15.288569,0.046452384000000006,65.40834335388053,1978-Jun-02 02:33:57.051,-70.57656,14.56774,101.500368542151,25.37482919718863,572,2.7491898148148146,260.0,7.0,213.23119933365052,77880.5632446225,1978,2191.2311993336507,2404.462398667301
76,Voyager 1,660949807058832256,131.37280590499245,18.817496389983013,2.5993194002214715,0.5345597,15.283525,0.03072109,65.42992990488294,1978-Sep-21 16:09:44.257,-100.350075,1.5618702,131.3668601145005,18.817588931549217,724,14.315196759259255,845.0,20.0,213.30157148991842,77906.26597097778,1978,2191.3015714899184,2404.6031429798372
97,Voyager 2,6743443901377099008,288.32660884253306,-35.43939209081506,14.652878643468595,3.2113361,15.827653,0.21939905,63.180561536570046,1993-Apr-28 08:25:44.656,-25.327238,-13.025537,288.3251597812224,-35.44013732805667,2922,47.09747685185185,2381.0,7.0,205.96863060921837,75227.9826437109,1993,2198.9686306092185,2404.937261218437
89,Voyager 2,6244635715401674368,243.9460194504182,-20.514552778896828,9.576144157640083,2.5653496,15.48896,0.08477685,64.5621128093277,1984-Feb-17 17:22:06.716,-118.85701,6.956438,243.93907051970388,-20.514146073342193,2228,89.30549768518519,1820.0,16.0,210.47248775840828,76872.97142888104,1984,2194.472487758408,2404.944975516816
102,Pioneer 11,2631799523395608192,348.7715846246797,-6.900225085583905,9.387482141631954,2.5250359,15.12813,0.023227524,66.10202336330707,1974-Apr-20 02:36:21.424,-62.65915699999999,-135.32565,348.76783390379796,-6.908325557705673,759,8.092372685185186,671.0,13.0,215.49259616438104,78706.51582307853,1974,2189.492596164381,2404.9851923287624
126,Pioneer 11,4158784092199871744,273.5158543277969,-8.05667354016567,8.604779091088384,2.0568876,15.902582999999998,0.021603499,62.88286577799058,1995-Feb-08 12:23:42.724,-128.7655,-97.47695,273.5085219083447,-8.06222426516407,4625,101.58344907407408,3807.0,9.0,204.99814243624928,74873.52154341569,1995,2199.9981424362495,2404.996284872499
106,Pioneer 11,895796797738065664,116.09682830175169,36.58961837188504,11.250850360593617,2.8475418,15.189673,0.037321314,65.83420012409962,1976-Oct-07 05:25:51.124,-111.35674,-69.54829000000001,116.09018959432177,36.58547214136446,2119,5.96037037037037,1449.0,7.0,214.61949240456482,78387.62340584322,1976,2190.6194924045653,2405.2389848091298
87,Voyager 2,3695618044501009280,187.69600311970063,-0.8427143670575113,8.660774610293112,2.1284456,15.313891,0.023226308,65.30018877454971,1980-Dec-09 21:10:07.000,-105.13891,-43.25662,187.68978594104846,-0.8452722605075277,1592,32.23747685185185,1255.0,20.0,212.87861540503204,77751.78549053389,1980,2192.878615405032,2405.7572308100644
68,Pioneer 10,2611530713732324224,342.97560024535017,-7.024868490386312,8.903426775141691,2.191249,15.090732,0.018446336,66.26583953175786,1974-Apr-01 13:36:39.734,325.5765,56.85327,342.9951372604173,-7.021456870703123,1218,3.5083796296296286,938.0,7.0,216.02663687353058,78901.56885168832,1974,2190.0266368735306,2406.0532737470608
117,Pioneer 11,4168697048507358848,266.30386996726435,-7.663364634253948,10.529481962737453,2.5730019,15.653621,0.022533527,63.882983872741406,1990-Feb-07 09:23:12.775,59.15585,-19.498741,266.3072921116955,-7.664492629355933,4352,114.33584490740739,3266.0,20.0,208.25852742513698,76064.34455675702,1990,2198.258527425137,2406.5170548502742
86,Voyager 2,3881824328689800320,151.33942515497654,12.790228557343648,6.070732613734857,1.1320667,15.245378,0.018669086,65.59365272113858,1979-Sep-11 10:15:23.707,19.92029,-136.5965,151.34060839518523,12.782114896991418,1204,3.885127314814815,751.0,7.0,213.83530787091175,78101.20784677182,1979,2192.835307870912,2406.670615741824
105,Pioneer 11,6731696070608379776,285.305767561968,-34.97250263772144,10.503546397260717,2.74574,15.011647,0.024974838,66.61494138850036,1973-May-19 05:34:48.068,-2.7205243,-85.367134,285.3056034502061,-34.97765228873767,40,3.1592592592592594,52.0,7.0,217.16470892651117,79317.23828831893,1973,2190.164708926511,2407.3294178530223
90,Voyager 2,6307375773025709696,227.56805169604888,-16.32829664915217,12.786447755190963,3.6405401,15.334761,0.08284887,65.21132098423462,1983-Jan-24 14:21:45.684,59.92485,-16.046132999999998,227.57159040955398,-16.329244213764483,2057,47.64414351851853,1562.0,20.0,212.58890640860486,77645.97217667883,1983,2195.588906408605,2408.17781281721
105,Voyager 2,6738587255432246912,290.62286567465225,-39.62930266599247,14.692464962253947,0.9868164,15.771748,0.19995643,63.40451458216279,1995-Mar-18 09:21:42.728,155.2665,-24.242931,290.6317805110457,-39.630694606778995,3016,65.30850694444446,2471.0,7.0,206.69871753785068,75494.63959352457,1995,2201.698717537851,2408.3974350757017
71,Pioneer 10,64961556448201856,56.8809218657004,23.28012806949749,11.734901666770421,3.0217304,15.159754,0.055560835,65.96413195292396,1979-Jun-23 18:22:25.095,153.75835,-96.77759,56.890106502744615,23.27434713442182,2230,54.07943287037037,2265.0,19.0,215.0430701665321,78542.3309476242,1979,2194.0430701665327,2409.086140333065
108,Pioneer 11,3884522427145346944,161.04913169007213,12.995297724963475,13.123861359124293,3.5820112,15.105209,0.1088532,66.2023264153707,1978-Sep-15 08:54:26.367,-125.36294,16.647972,161.0416161904134,12.996295769766483,2783,6.185,1929.0,7.0,215.8195841141085,78825.94490183699,1978,2193.8195841141087,2409.639168228217
107,Voyager 2,6660563303283023104,292.16660183887507,-46.98631604063266,10.102040820817177,2.650425,15.872082999999998,0.021087613,63.0037039407057,1999-Jul-05 08:38:29.936,29.067337,-109.41181,292.1682602292751,-46.99255835647213,3189,106.929375,2640.0,13.0,205.39207484670052,75017.40141700889,1999,2204.3920748467012,2409.7841496934016
101,Voyager 2,4074418633718341248,285.1493946967987,-24.42578884282826,10.970845676328123,2.8792162,15.499626999999998,0.07631012,64.51768114725718,1990-Mar-02 07:23:13.670,18.694277,-58.02569,285.15048689854274,-24.429178958341407,2735,54.272511574074066,2307.0,7.0,210.3276405400584,76820.06743085093,1990,2200.3276405400584,2410.6552810801168
74,Pioneer 10,64962892180951936,56.828941588450135,23.33924677486444,9.3775110540017,2.3922596,15.072526000000002,0.020239081000000003,66.34588001067279,1979-Jun-23 18:22:25.095,154.15126,-96.74948,56.838202985120226,23.33343407297122,2230,51.146423611111096,2284.0,18.0,216.2875688347933,78996.8716412199,1979,2195.287568834793,2411.5751376695857
82,Voyager 1,1163950813120268288,230.40694015742372,8.449717958896871,4.491604406272408,0.75674534,15.238604,0.024046212,65.62281077580505,1984-Jan-16 00:13:15.793,-85.04051,-29.886202,230.40188661237232,8.447941966916039,2017,22.047743055555557,1874.0,7.0,213.93036312912446,78135.92582928142,1984,2197.9303631291245,2411.860726258249
78,Voyager 1,63679113573574272,58.05691951210024,21.578468147004447,10.8186842857401,2.4009304,15.022688,0.026057975,66.56598378789812,1978-Jan-27 12:00:18.281,-69.03845,27.410702,58.05275792635268,21.580120443401466,190,3.5656597222222213,172.0,7.0,217.00510714854786,79258.94533493562,1978,2195.005107148548,2412.0102142970954
69,Pioneer 10,6770733745615945344,289.7687512300912,-23.4892720046703,14.753290627883732,4.2081547,14.803788,0.25518453,67.55027750296868,1972-Dec-21 02:08:18.691,47.88098,-24.597254,289.7716801374017,-23.49077663290264,541,2.7272685185185184,350.0,7.0,220.21390465967792,80430.92653790076,1972,2192.213904659678,2412.427809319356
122,Pioneer 11,4361107391474459136,256.8925154592324,-6.784258993257454,12.254742954952276,3.1469488,15.288812,0.056182783,65.40730703545105,1986-Dec-31 16:25:25.071,20.90906,-18.083448,256.8937539027788,-6.785330075864173,4114,43.101157407407406,2884.0,15.0,213.22782093557046,77879.32931850775,1986,2199.2278209355704,2412.455641871141
109,Voyager 1,4541335695367625344,258.5955878303612,12.24080968000351,7.384612478822548,1.6827029999999998,16.399704,0.070534095,60.976710387608136,2015-Mar-05 06:29:29.361,-10.258279,-59.72597,258.5950213903301,12.237511740700047,3241,6578.4246064814815,5777.0,264.0,198.78407586360248,72603.89586842219,2015,2213.7840758636025,2412.568151727205
109,Pioneer 11,217344419128872064,55.36704768420212,32.03782741106474,11.821320731599501,3.2377443,14.926096,0.056196697,66.99675538136313,1976-Apr-19 05:23:38.917,50.632504,-56.880783,55.37011952439666,32.034376491918856,1728,2.717326388888889,1168.0,7.0,218.40942254324375,79771.85748969436,1976,2194.409422543244,2412.8188450864873
94,Voyager 2,6306911469880896768,226.09260773532344,-15.813137643463671,14.11221227866184,4.089819,15.168997,0.15271872,65.92393765160307,1983-Jan-06 12:04:45.350,-51.47056,-129.72473,226.08953505439644,-15.820881929173265,2045,59.24672453703704,1487.0,11.0,214.912036744226,78494.4723004611,1983,2197.912036744226,2412.824073488452
79,Voyager 1,662762244601381376,128.77683512827477,19.30124359956713,13.297083027050945,3.5794867999999993,14.981939,0.11812305,66.74703313913912,1978-Sep-08 10:42:06.313,115.53926000000001,-154.19451999999995,128.78381869035286,19.291923590179977,704,12.343796296296293,673.0,18.0,217.59532803359352,79474.5176109897,1978,2195.595328033593,2413.190656067187
97,Voyager 1,4448741801105280768,251.06312336909215,11.861420455782133,11.886774362670145,3.0054932,15.496107,0.037886467,64.5323366348601,1993-Feb-06 18:42:38.121,-40.100136,-11.3613825,251.0607800108818,11.860756523144673,2647,355.82495370370367,2548.0,34.0,210.3754174296439,76837.51746200316,1993,2203.3754174296437,2413.7508348592874
88,Voyager 1,1164898901381209984,235.58435734137032,9.298179136532527,9.238573950602008,2.3957367,15.184946,0.016552376,65.8546955673613,1985-Jan-14 01:17:40.815,-205.26946999999998,82.26709,235.5721160691848,9.303085145388275,2125,30.36170138888889,1923.0,9.0,214.68630754959784,78412.02696941512,1985,2199.686307549598,2414.372615099196
73,Pioneer 10,2555403428272657792,9.053641397752786,5.875590261990129,13.548549053524873,0.5459156,14.831725,0.10726037,67.4230402648733,1975-Mar-13 09:25:27.807,161.37495,-132.98065,9.063494203279065,5.867471080746714,1518,4.671678240740741,1200.0,7.0,219.7991112634869,80279.42739787597,1975,2194.799111263487,2414.5982225269736
114,Pioneer 11,3652713833770458112,216.12261928337693,-1.4473925757331974,10.651193055404258,2.5929766,15.034197,0.025492994,66.51502635859384,1981-Nov-23 10:23:39.018,21.85143900000001,-46.242573,216.1239354632549,-1.4501779092362743,3451,8.408518518518518,2375.0,7.0,216.83898592901593,79198.27122071378,1981,2197.838985929016,2414.677971858032
91,Voyager 2,118758908046203776,49.529324504033966,28.278516636786907,15.088407292445662,3.5564423,14.892247,0.4335808,67.14903308878597,1977-Dec-14 20:56:12.156,-13.545404,-92.311226,49.528500845529926,28.27290344697093,201,6.926770833333332,78.0,7.0,218.90584786944225,79953.17187583509,1977,2195.9058478694424,2414.8116957388847
80,Voyager 1,150196762984613248,63.364419487013905,25.118764999131518,8.064827379120427,1.9605578999999997,14.889707999999999,0.015357933999999997,67.16048623614054,1977-Oct-08 12:02:30.883,-39.32225800000001,-0.8369093000000001,63.36202800165293,25.118714100316755,31,3.849085648148148,94.0,7.0,218.94318512981812,79966.80893681478,1977,2195.943185129818,2414.8863702596364
116,Pioneer 11,3652713485877744256,216.10928603201745,-1.4670261923616446,7.493521206102043,1.6190395,15.015154,0.019149762,66.59938404004438,1981-Nov-23 10:23:39.018,21.94292,-46.32525,216.1106093983832,-1.4698200445073497,3451,8.408518518518518,2368.0,7.0,217.1139919705447,79298.71442732174,1981,2198.1139919705447,2415.227983941089
85,Voyager 1,1174471558849856384,221.69276842643256,9.398871063756767,10.894904668107307,2.6388826,15.083051999999999,0.035922475,66.29958055671929,1983-Aug-24 14:50:43.257,143.81226999999996,-90.00655,221.70140262778665,9.393467250150618,1947,16.509733796296295,1799.0,7.0,216.13663261490487,78941.74369626786,1983,2199.136632614905,2415.27326522981
70,Pioneer 10,4111014190330911616,259.12721530435886,-24.836671795345076,11.35355300988703,3.034175,14.700888,0.04229198,68.02310321415547,1972-Sep-29 03:46:33.188,-49.159588,-42.89051,259.12418713527967,-24.83931379710949,322,3.115104166666667,224.0,7.0,221.75531647814682,80993.91179047835,1972,2193.755316478146,2415.510632956293
132,Pioneer 11,4168696120794397696,266.2740365406541,-7.727335894620807,12.882304919405403,3.495429,15.316867000000002,0.07992449,65.28750352019523,1990-Feb-07 09:23:12.775,46.793068,-76.5889,266.27680301743254,-7.731863945811857,4352,104.66547453703704,3247.0,19.0,212.83726147583644,77736.68138143451,1990,2202.8372614758364,2415.6745229516728
38,New Horizons,4091597742681064192,278.0921348167119,-21.469857863153827,10.932200625259693,2.8151102000000003,16.043863,0.04618618,62.329127437629325,2010-Jan-28 04:01:24.110,13.511037,-22.850325,278.09289741385345,-21.471147593350786,1164,196.3945601851852,1679.0,66.0,203.1929554466716,74214.19504734232,2010,2213.1929554466715,2416.385910893343
75,Pioneer 10,2585969714086379008,23.269709223351306,12.050670615274782,12.628166704589644,3.370719,14.769344,0.09178512,67.70781272801706,1975-Jun-10 23:14:58.357,97.752495,-8.15644,23.27570274503959,12.050170517565546,1638,7.309050925925926,1286.0,7.0,220.7274694933356,80618.5009577459,1975,2195.727469493336,2416.454938986672
72,Pioneer 10,6251587652548635904,232.0101122855092,-22.859486062982807,9.387694888973401,2.4480753,14.663342000000002,0.023861574,68.19727505131661,1972-Jun-26 18:50:11.151,23.429873,35.32022,232.01155923174457,-22.857304810792705,128,6.8403935185185185,77.0,7.0,222.32311666729214,81201.29513156178,1972,2194.3231166672917,2416.6462333345844
36,New Horizons,4070458635205755008,268.3712409885728,-22.043637011736774,9.780006373987764,2.7573318,15.943802,0.21195914,62.72029767641279,2008-Feb-04 18:49:13.280,-15.79248,-56.676704,268.3703440268586,-22.046856064883066,881,29.615011574074074,1225.0,20.0,204.4681704251057,74679.9545660656,2008,2212.4681704251057,2416.9363408502113
111,Pioneer 11,2634572659224039936,351.5657667009011,-2.8631962276278013,11.875545240250226,3.0501919,14.748688,0.06310377,67.80264233319882,1975-Feb-03 22:18:13.569,213.26273,-22.318766,351.57886084215727,-2.8645665799423936,1048,3.6871180555555565,779.0,7.0,221.0366140062281,80731.41289963477,1975,2196.036614006229,2417.073228012457
86,Voyager 1,3714415192213596672,203.5947183031868,3.976842417141609,14.468212846323599,4.154302599999999,14.935167999999999,0.23309083,66.95605849025894,1981-Oct-23 19:11:13.964,-137.82904,40.906258,203.58636138674703,3.9793226649585134,1670,7.671481481481483,1627.0,7.0,218.27675067824413,79723.40041772189,1981,2199.2767506782448,2417.553501356489
110,Pioneer 11,2633202770814999168,352.35478065756587,-5.16487375440893,15.044759272830849,1.2228622,14.698817000000002,0.45882627,68.03268472422353,1974-May-09 06:36:05.120,97.51958,-121.32808,352.3607885875836,-5.172348464937631,789,8.889074074074074,592.0,12.0,221.7865522009687,81005.32032588181,1974,2195.786552200969,2417.5731044019376
96,Voyager 2,630758867026382976,141.30717016628543,15.990874901086448,10.909704437711868,2.9430504,14.854188,0.082004756,67.32108159192386,1979-Jul-31 03:41:44.151,-51.53012,-39.85821,141.3040287340743,15.988445023813238,1123,3.0126851851851852,723.0,7.0,219.46672598967174,80158.02700046771,1979,2198.466725989672,2417.9334519793438
95,Voyager 2,632283374257877248,140.18679177000894,17.55204552914218,4.888768026100337,1.0005579,14.814418,0.018392744,67.50180876929464,1978-Oct-28 22:18:21.821,-71.435524,-69.9501,140.18242515310476,17.547769711055064,861,21.518240740740733,467.0,14.0,220.05589658790046,80373.21566976479,1978,2198.0558965879004,2418.1117931758013
111,Voyager 2,6714531525862987520,290.2321093967923,-40.11682074860746,12.235825318881204,3.008503,15.407131,0.052288163,64.9050097217377,1995-Apr-26 15:08:44.697,-77.691895,-15.158373,290.2275430448798,-40.11771168408282,3020,53.1181712962963,2478.0,7.0,211.59033169286488,77281.25274750197,1995,2206.5903316928648,2418.180663385729
100,Voyager 2,6323359717155801216,218.53079789987203,-13.509368736068854,11.732527684563491,3.122469,14.931772,0.088351265,66.97128676080331,1982-Nov-04 06:09:11.844,-85.39319,-124.7603,218.52561912156682,-13.516934982802095,1985,6.5948263888888885,1438.0,7.0,218.32639484021882,79741.53245144151,1982,2200.3263948402187,2418.652789680437
113,Pioneer 11,894041839740696704,114.91964090540928,33.376803537293235,11.398282285507454,2.7828274,14.762151,0.036572028,67.74080660435654,1977-Apr-27 15:03:40.649,31.026802000000004,-7.338976,114.92154418602907,33.37635334166613,2273,5.811076388888887,1576.0,7.0,220.83502953020232,80657.78618561107,1977,2197.8350295302025,2418.670059060405
89,Voyager 1,3709041775806374016,191.05261678840648,5.947623578471234,16.379460872790734,1.411499,14.869098000000001,0.7994244,67.25357647966868,1981-May-05 04:00:41.464,-81.05481,-269.4567,191.04768039661843,5.931213154139237,1567,38.12952546296296,1534.0,8.0,219.24665932371985,80077.64985139546,1981,2200.24665932372,2419.49331864744
98,Voyager 2,3869985951418004736,159.55367708443526,9.942789245247095,11.248744383515522,2.9578304,14.80146,0.10665816,67.5609015611397,1979-Oct-22 01:08:28.783,130.06278999999998,-176.76605,159.56163435176472,9.93197466304883,1271,4.974826388888889,835.0,7.0,220.24853908931541,80443.57641698157,1979,2199.2485390893153,2419.4970781786305
116,Voyager 2,6663548752232430976,291.1782700004838,-45.727287026803396,9.136872235683153,2.1440268,15.467887,0.012645019,64.65007178196532,1998-Jul-11 20:58:19.976,19.438307,-16.262928,291.17940800213125,-45.72823912819006,3153,127.03947916666668,2593.0,13.0,210.75923400920692,76977.70262952277,1998,2208.759234009207,2419.518468018414
119,Pioneer 11,3872445769382599552,161.9497753229933,12.578149041282973,12.552630478225336,2.9212294,14.765301,0.082048275,67.72635497792996,1978-Sep-22 10:52:25.788,-21.417393,-292.82578,161.94846179373874,12.56019002885875,2791,6.392222222222222,1943.0,7.0,220.78791722805164,80640.57888837358,1978,2198.7879172280523,2419.575834456104
83,Voyager 1,663045166984556928,127.86598934246088,19.884402536699625,6.2984833691676485,1.4056482,14.763526999999998,0.09415575,67.73449228328471,1978-Sep-04 04:51:31.801,-10.1230545,7.777886,127.86536842066955,19.884879611959093,697,14.092141203703706,1055.0,19.0,220.8144448435081,80650.26783464293,1978,2198.8144448435078,2419.6288896870165
37,New Horizons,6259166929791578368,228.51132837262543,-17.344403185625907,4.814970277596696,0.880394,15.760455,0.023772603,63.44994428488141,2006-Oct-13 19:05:36.566,-158.72128,-56.503780000000006,228.50220864522203,-17.347649751332685,439,3.259016203703704,312.0,7.0,206.84681836871343,75548.73194098889,2006,2212.846818368713,2419.6936367374265
115,Pioneer 11,175702782753763840,65.06387303871377,33.57920333839233,12.109459825358892,3.2034235,14.677487,0.15273659,68.13155239469435,1976-May-14 02:12:06.636,83.54893,-174.09923,65.0690277531336,33.56846194613885,1793,2.649259259259259,1217.0,7.0,222.1088608067036,81123.04032104043,1976,2198.1088608067034,2420.217721613407
106,Voyager 2,4125850106867419520,252.9590624886988,-22.263576021141034,11.823518603384375,3.0375537999999995,14.980503,0.046907693,66.75343241197143,1985-Jan-22 09:37:13.280,-81.94034,-115.80915,252.95410927802382,-22.270576567325506,2342,30.848055555555554,1922.0,13.0,217.6161896630269,79482.13711252394,1985,2202.616189663027,2420.232379326054
99,Voyager 1,4453676787245969920,245.7772365513701,10.677338665421274,11.33679955333814,2.95782,15.084359,0.031993475,66.29383381792499,1988-Dec-25 11:30:14.648,-67.70219399999999,4.82017,245.7731721992519,10.677628033706526,2431,61.73366898148148,2252.0,13.0,216.11789824643543,78934.90115552809,1988,2204.1178982464357,2420.2357964928706
117,Voyager 2,6663548752232430336,291.1809987765503,-45.72892504386314,9.993929195083442,2.4051971,15.430246,0.017156368,64.80777928706843,1998-Jul-11 20:58:19.976,17.209854,-18.85373,291.18200877283465,-45.73003151439713,3153,127.03947916666668,2606.0,13.0,211.27336047584305,77165.48218019692,1998,2209.2733604758428,2420.5467209516864
87,Voyager 1,3426401767746393728,90.6849582904311,24.16250754292519,9.359810877785016,2.5199099,14.731379500000001,0.01847089,67.88230521051668,1978-May-05 01:03:38.210,-4.8471980000000014,-31.948376,90.68466032712121,24.16054363640611,425,2.760335648148148,396.0,7.0,221.29631498628441,80826.2660855905,1978,2199.2963149862844,2420.592629972569
39,New Horizons,6259167307748699904,228.5159346014751,-17.345753574509004,9.162930451567428,2.2939014,15.721994,0.018147519,63.60516195060133,2006-Oct-13 19:05:36.566,-158.75723,-54.57536,228.50679049383976,-17.348897008995127,439,3.259016203703704,319.0,7.0,207.3528279589603,75733.54688373067,2006,2213.3528279589605,2420.705655917921
92,Voyager 1,3717026399183091328,198.24539971218883,5.035367349304692,8.41920722763225,1.8900986000000002,14.824914999999999,0.02454734,67.45401269214314,1981-Sep-07 03:19:08.876,-114.099396,35.33504,198.2384301326101,5.0375257339207,1627,7.837465277777778,1584.0,7.0,219.90008137638665,80316.30572191147,1981,2200.9000813763864,2420.8001627527733
76,Pioneer 10,6237111963495059072,240.20061728560842,-23.35688407338075,11.542435720493698,2.9122171000000003,14.524398,0.042336475,68.84967007410077,1972-Aug-03 08:44:31.763,-62.274464,-20.823212,240.19673464398502,-23.35818234338769,187,3.3951273148148147,112.0,7.0,224.4499244415685,81978.09040303847,1972,2196.449924441569,2420.899848883137
103,Voyager 2,3683074094297008128,190.7209929613221,-2.1898085850018894,14.006571249135673,0.67498016,14.819335,0.16746631,67.47941126180314,1981-Sep-09 10:39:39.460,20.13779,-106.56821,190.7222235093079,-2.1963205849674567,1719,5.913240740740743,1289.0,7.0,219.9828807134782,80346.54735179077,1981,2200.982880713478,2420.9657614269563
77,Pioneer 10,6835255359969324288,322.16811059270015,-16.356818875205438,9.805596674219107,2.6903667,14.536454,0.11742752,68.79256703115227,1973-Apr-24 05:14:03.682,-40.835022,-78.61876,322.1655667529108,-16.361716473347027,786,16.79101851851852,559.0,14.0,224.2637685215564,81910.09881481326,1973,2197.2637685215564,2421.527537043113
123,Pioneer 11,894042595654941184,114.9159368356492,33.377245642153355,5.351990791081897,0.88980484,14.661543,0.018409621,68.20564570421436,1977-Apr-27 15:03:40.649,30.767412,-10.139964,114.9178371556584,33.376619356895354,2273,5.811076388888887,1569.0,7.0,222.35040499573884,81211.26192064365,1977,2199.3504049957387,2421.700809991477
137,Pioneer 11,4360274614497377152,260.7686476156968,-7.104767744349604,2.660994361887637,0.8488903,15.024995,0.027439294,66.5557632447001,1988-Jan-15 20:30:12.996,39.5496,-45.405323,260.7710312695899,-7.107504322686169,4203,46.83734953703704,2946.0,14.0,216.97178817772232,79246.7759140313,1988,2204.9717881777224,2421.9435763554447
125,Pioneer 11,629731510848861696,149.36522953218233,21.815517269303545,9.169756665850649,2.3029757,14.651943,0.018724468,68.250332797958,1977-Oct-06 03:25:53.231,-130.80211,-117.115524,149.3571453709651,21.808279000835586,2528,10.464710648148149,1750.0,11.0,222.49608492134303,81264.47005667134,1977,2199.496084921343,2421.992169842686
40,New Horizons,4090342276541697408,276.5689724907349,-21.47270139039516,5.663137897054643,1.0203409,15.773787,0.016368428,63.39631876974227,2009-Mar-08 12:33:51.538,-8.128900999999999,-53.963963,276.56850581921617,-21.475799403991733,1058,106.90449074074074,1742.0,26.0,206.67199918935975,75484.88098392177,2009,2215.67199918936,2422.3439983787193
90,Voyager 1,663045166985063296,127.86627725171076,19.884258994470397,6.841279577212537,1.3715496,14.651832999999998,0.19041353,68.25084811072432,1978-Sep-04 04:51:31.801,-10.291530999999999,9.992815,127.86564118382486,19.884876600243896,697,14.092141203703706,1074.0,19.0,222.49776484096125,81265.0836305127,1978,2200.4977648409613,2422.9955296819226
91,Voyager 1,3419367882622899072,74.74784029292323,23.594034115623426,6.1651394946860005,1.1502028,14.642818,0.015471752,68.2928633822297,1978-Mar-21 05:34:22.652,-4.78851,8.547089,74.74754415695891,23.594562693492797,311,2.784201388888889,319.0,7.0,222.6347346260688,81315.11047482537,1978,2200.6347346260686,2423.2694692521372
118,Pioneer 11,2607506672973445248,346.29132308733665,-7.69376758023968,1.254617000567416,0.421144,14.511621,0.90955406,68.91028695226207,1974-Apr-08 13:36:48.379,52.4743,31.826965,346.2945975961387,-7.691781509394393,738,7.994675925925926,507.0,13.0,224.64753546437439,82050.26585300808,1974,2198.6475354643744,2423.2950709287493
141,Pioneer 11,4360271556480659200,260.77605729113264,-7.137213701058433,11.458803684798527,3.076109,14.977843,0.06271547,66.7652866302669,1988-Jan-15 20:30:12.996,38.476746,-43.998325,260.77838358457524,-7.139873827691562,4203,46.83734953703704,2932.0,14.0,217.6548344146701,79496.25172161411,1988,2205.65483441467,2423.30966882934
102,Voyager 2,867190872437495936,116.01426893398205,23.408953027097873,8.622594546839442,2.2327147000000003,14.640088,0.02908378,68.30559996925331,1978-Jul-14 21:21:57.563,114.94491,-193.58482,116.02137880127545,23.39697892204078,677,3.012835648148148,323.0,7.0,222.67625589976575,81330.27570483045,1978,2200.6762558997657,2423.3525117995314
146,Pioneer 11,4170746744343048448,269.29179754215426,-8.069018997506209,3.831797437603664,0.68306303,15.111067000000002,0.02814794,66.17666456170494,1992-Jan-21 12:32:54.523,32.98613,-19.055271,269.29377429186474,-8.070160916912918,4469,116.55638888888888,3410.0,19.0,215.7359264711581,78795.38978432577,1992,2207.735926471158,2423.4718529423158
120,Pioneer 11,2612295866451022976,332.77590732413535,-13.097010510644868,10.534383029128305,2.5243921,14.495454999999998,0.029425131,68.98714214979276,1974-Feb-16 08:56:55.646,-56.564434,-9.126491,332.7723736455285,-13.097580658390596,625,2.8896180555555566,402.0,7.0,224.8980834083244,82141.77598405641,1974,2198.8980834083245,2423.796166816649
121,Pioneer 11,6835363863732207488,319.0167455734821,-17.807236365782106,12.510122885209453,3.153636,14.485154,0.0867861,69.0362000647188,1974-Jan-04 06:31:08.677,147.46686,-78.39978,319.0259646358319,-17.812137619343687,515,2.6557060185185186,346.0,7.0,225.05801221098326,82200.18837993951,1974,2199.058012210983,2424.1160244219664
113,Voyager 2,6757472849420841344,285.7121056514932,-31.185614851405443,9.331544644087817,2.4161444,15.052129999999998,0.0154990265,66.43578130862603,1991-Dec-29 16:14:48.959,-88.11633,-20.973295,285.70680445491337,-31.18687663292821,2847,29.53072916666667,2351.0,7.0,216.58064706612086,79103.91553442997,1991,2207.580647066121,2424.1612941322423
143,Pioneer 11,4169771374443332352,264.4265524667652,-7.077110797475287,12.312739767648866,3.1338167,14.973594,0.05460133,66.78423491672575,1989-Feb-16 04:21:46.676,118.89739,23.99739,264.43374301048635,-7.07565951007476,4286,114.25601851851853,3006.0,15.0,217.71660582852596,79518.8131128108,1989,2206.716605828526,2424.433211657052
93,Voyager 1,3869219042057267200,162.17913504386794,9.113469113006332,6.814478560293633,1.4577026000000002,14.627445999999999,0.018221805,68.3646337208874,1979-Oct-08 06:00:31.771,8.6808605,-83.818184,162.1796724587841,9.10828009491652,1188,4.585081018518519,1263.0,7.0,222.8687059300929,81400.56615390713,1979,2201.8687059300933,2424.7374118601856
41,New Horizons,4070316832559678208,269.9153322909993,-21.99157508189858,9.679314180905942,2.5201464,15.6446,0.020362651,63.91981932819623,2008-Feb-21 09:43:43.132,-13.631803,-35.854156,269.9145432414561,-21.993650427816963,892,84.4940625,1309.0,23.0,208.3786110099197,76108.20388526306,2008,2216.3786110099195,2424.757222019839
42,New Horizons,4070436748058276224,267.96056761820245,-22.262395880255227,13.103352723509245,3.4112606,15.636725,0.12765801,63.952008670251416,2008-Jan-31 21:17:10.763,-57.51726,-33.576607,267.9572366703252,-22.264340373509164,878,22.058715277777786,894.0,16.0,208.4835482650196,76146.53116831576,2008,2216.48354826502,2424.9670965300393
127,Pioneer 11,629758586322686336,149.50737297640302,22.135134134412628,11.285862944260845,3.0020323,14.546702,0.041073926,68.74410251457994,1977-Oct-06 23:00:02.767,-92.946075,-35.028374,149.50158692949782,22.13295356022066,2529,13.086712962962967,1819.0,13.0,224.10577419753056,81852.39296790607,1977,2201.1057741975305,2425.211548395061
124,Pioneer 11,6769760579045190528,290.2649202089958,-25.10446043972196,9.833833873417854,2.4536762000000003,14.3946295,0.019752499,69.47035361325328,1973-Oct-13 10:11:10.987,-140.89053,-164.72879,290.2560568820483,-25.114823415077527,298,2.8438657407407413,220.0,7.0,226.4733527792057,82717.12736907708,1973,2199.4733527792055,2425.946705558411
94,Voyager 1,3419368565522769664,74.70747740312012,23.58511217831428,15.664785552319355,3.0274257999999996,14.551476500000001,0.63370955,68.72154873577571,1978-Mar-21 05:34:22.652,-5.9065356,8.429948,74.70710983214295,23.585636784338256,311,2.784201388888889,312.0,7.0,224.03224887862882,81825.5385804304,1978,2202.0322488786287,2426.064497757257
129,Pioneer 11,629758586322686208,149.50600082105854,22.139285854076466,10.08138571153028,2.6170864,14.490515,0.023018628,69.01066089717492,1977-Oct-06 23:00:02.767,-92.256744,-37.628624,149.50023541688478,22.136934327073288,2529,13.086712962962967,1832.0,13.0,224.9747545247902,82169.77934263437,1977,2201.9747545247897,2426.9495090495802
109,Voyager 2,6244631420434334976,244.04328001299717,-20.58882643227168,9.082520665646287,2.1533546,14.717626,0.01772097,67.94574246937431,1984-Feb-20 17:49:02.756,-150.2117,-75.85161,244.03403768327675,-20.593493482650977,2229,82.43637731481482,1836.0,14.0,221.50312045016025,80901.79971321652,1984,2205.50312045016,2427.0062409003203
95,Voyager 1,3381088793323780608,102.89904189292996,23.61502997729775,14.630300435736375,1.0196304,14.511269,0.25689670000000003,68.9119625913699,1978-Jun-09 09:28:01.410,10.188568,-46.96898,102.89967769687551,23.612098941085964,513,2.894560185185185,452.0,7.0,224.65299804786582,82052.26100700253,1978,2202.652998047866,2427.305996095732
96,Voyager 1,619334082220106368,145.6690257787838,14.994641025801618,12.84708058827876,3.501443,14.541217999999999,0.094468296,68.7700310580596,1979-Jul-23 21:52:18.983,-111.62149,-3.3959989999999998,145.66207453556274,14.994429539513344,1053,3.771875,1207.0,7.0,224.19030124927428,81883.26562828492,1979,2203.1903012492744,2427.380602498549
103,Voyager 1,4457458007733442688,240.36335719396462,11.091477666160172,10.176610798393721,2.5042772,14.796823000000002,0.021024326,67.58207694672063,1987-Aug-28 02:02:35.403,-7.069825,-21.766966,240.36292452508843,11.090145541471054,2336,39.62079861111111,2173.0,8.0,220.31757084630925,80468.78957590599,1987,2207.317570846309,2427.635141692618
138,Pioneer 11,3651597554590420736,219.8835931548176,-0.30225008877465315,12.390870282538948,3.2816277,14.619101,0.079707816,68.40366102998728,1982-Aug-12 12:54:23.928,-122.71419,-245.457,219.875991825125,-0.31745452131881546,3550,14.493784722222221,2425.0,7.0,222.9959349577585,81447.03528397171,1982,2204.9959349577584,2427.991869915517
130,Pioneer 11,943579992533309696,100.76519473688505,36.193871417707975,11.469762981689625,3.0143023,14.405406,0.057297,69.41838363478766,1976-Aug-13 09:01:24.075,-45.69229,-93.73915,100.7623224165004,36.1879787634585,2022,3.2294097222222216,1372.0,7.0,226.30393064940776,82655.2476303897,1976,2202.303930649408,2428.607861298816
128,Pioneer 11,6743492348602227712,288.58328861322025,-34.98125379742918,8.314133049321931,1.9138718,14.287609,0.016623927,69.9907166396425,1973-May-07 12:45:00.840,24.324787,29.230564,288.5848303311941,-34.97940114869569,19,4.464791666666667,38.0,7.0,228.16973624523453,83336.71446620948,1973,2201.169736245234,2429.3394724904692
131,Pioneer 11,124022270209347456,51.23337951866617,31.244153484637337,12.563816759716845,3.385254,14.375642,0.0685819,69.5621115443308,1976-Apr-08 04:46:28.310,-17.470757,-23.584232,51.2322789936609,31.24266785707657,1700,2.7829166666666665,1154.0,7.0,226.77248363451838,82826.3819226715,1976,2202.7724836345183,2429.5449672690365
78,Pioneer 10,2556669962589262592,11.858128000970488,7.068459937975646,10.675271065548873,2.6433572999999995,14.340129999999998,0.042264543,69.7343755112486,1975-Mar-29 10:17:00.657,20.388577,-40.389862,11.859415506989393,7.065909382742605,1542,4.132256944444444,1214.0,7.0,227.33406416667046,83031.49359623472,1975,2202.3340641666705,2429.668128333341
108,Voyager 2,3895740572485067136,177.05821645847527,3.30288067800693,9.41743611096496,2.3179932,14.493572,0.016575847,68.99610280878338,1980-Sep-17 20:26:11.031,-43.666515,-52.21892,177.05548818096298,3.2996180473953585,1502,5.308900462962963,1023.0,7.0,224.9272951566338,82152.44528300893,1980,2204.9272951566336,2429.8545903132667
100,Voyager 1,3415929056928306432,78.1786490360208,23.89141795011287,13.334464451185765,3.6027164,14.402946,0.12539832,69.4302378983623,1978-Mar-31 03:15:07.284,247.5798,-132.13719,78.194215118021,23.88311009004671,336,2.175763888888889,326.0,7.0,226.34257554866107,82669.36229339297,1978,2204.342575548661,2430.685151097322
79,Pioneer 10,6836128303482282624,321.14969635532435,-15.64447622357605,11.033011055055413,2.6808176,14.248972,0.039810598,70.18050174250541,1974-Jan-08 00:38:53.150,60.76785,-155.46765,321.15355829760983,-15.654356565023436,1037,3.2856597222222224,825.0,7.0,228.78843568056763,83562.68824797052,1974,2202.7884356805675,2431.576871361135
133,Pioneer 11,2600783606046024192,334.2097116113992,-12.53700576327303,10.89072769538218,2.7961922,14.238119,0.02962673,70.23399588070798,1974-Feb-21 08:12:38.601,58.77965500000001,-77.26507,334.2134500466283,-12.541919886197908,637,2.935011574074073,416.0,7.0,228.96282657110802,83626.38277683148,1974,2202.962826571108,2431.925653142216
139,Pioneer 11,3867107915308047360,168.5186036234308,9.706394840716877,8.672182628194253,2.1282988,14.360004,0.020744693,69.6378615493776,1978-Nov-30 18:57:02.160,-126.13302,-11.504775,168.51064954879186,9.705669338064807,2847,109.74385416666668,1965.0,6.0,227.01942865097095,82916.57612048065,1978,2205.019428650971,2432.0388573019422
112,Voyager 2,3630568948032724352,203.5360775532643,-7.553483498635337,11.94966947477893,3.1277084,14.443127,0.060327988,69.23708572679739,1981-Dec-12 13:28:12.591,-110.1699,-66.66259000000001,203.52917011236764,-7.557663114890445,1827,7.86255787037037,1324.0,7.0,225.71289946935948,82439.37940218886,1981,2206.7128994693594,2432.425798938719
134,Pioneer 11,6840012500105272960,328.4255838673932,-14.64651426781837,15.893255401363337,3.2765045,14.220598999999998,0.5706241999999999,70.32052501649915,1974-Feb-02 06:02:33.071,-3.3166184000000003,-149.67989,328.4253726678071,-14.656045762164762,590,2.784849537037037,381.0,7.0,229.2449115537872,83729.41149590524,1974,2203.244911553787,2432.489823107574
106,Voyager 1,4459338859813921408,249.20298143661407,11.78436486703944,12.021000913640947,3.171752,14.766987,0.052038122,67.71862197522809,1991-Feb-21 20:31:24.942,28.317028000000004,-6.0024239999999995,249.2047179223877,11.783996780266532,2553,128.05207175925926,2358.0,13.0,220.7627076392436,80631.37133815732,1991,2211.762707639244,2432.5254152784873
43,New Horizons,6309786280470601472,222.41552199658574,-15.552109085383167,10.826307995017505,2.8522243,15.283779,0.044456273,65.42884391088495,2006-Sep-21 18:09:33.402,-102.92763,-14.09555,222.40942358606534,-15.552944239655213,391,3.1907175925925935,291.0,7.0,213.2980311494849,77904.97289703788,2006,2219.298031149485,2432.5960622989696
136,Pioneer 11,708338719559549824,125.83042264562708,29.52470231238161,13.552639033744333,3.8505993,14.303089000000002,0.15458657,69.91496662594089,1977-Jun-18 15:45:45.340,28.549335,-337.6476,125.83223015935906,29.50332518791412,2352,4.121273148148148,1632.0,7.0,227.92279120056733,83246.52025809519,1977,2204.922791200567,2432.845582401135
110,Voyager 2,661369202025537408,131.12510189648165,20.06218620193868,7.2631468604543254,1.5834961,14.32205,0.055045575,69.822406247324,1978-Sep-06 18:04:07.202,41.20303300000001,-83.49219000000002,131.12770708676146,20.056907148016773,791,8.575532407407408,565.0,14.0,227.62104436627618,83136.31024433872,1978,2205.621044366276,2433.2420887325525
81,Pioneer 10,2587600599068009984,24.582351197776962,12.692745192411525,13.288573719109593,3.6493225,14.219383,0.14816202,70.32653829912924,1975-Jun-23 23:19:31.869,252.82721,-102.98878,24.598452407191786,12.686186389378022,1650,15.944895833333335,1293.0,12.0,229.26451485516134,83736.57140569911,1975,2204.264514855161,2433.529029710323
142,Pioneer 11,627477271493844992,147.23406875994357,19.69604128134993,8.604153832976513,2.1250038,14.3125725,0.02366344,69.86864181473392,1978-May-31 15:00:54.988,-44.272278,-25.703272,147.23126765348428,19.694415035663603,2667,8.27261574074074,1873.0,7.0,227.77177231603252,83191.36212070774,1978,2205.7717723160326,2433.5435446320653
45,New Horizons,4079844650572890368,281.81302958485884,-21.231269791077235,11.860095352073447,3.0461617000000003,15.421819,0.0417411,64.84319504068685,2011-Feb-22 01:14:48.134,50.032448,-57.899574,281.81596744829164,-21.234669605587143,1265,620.3270486111112,2037.0,144.0,211.38881583263912,77207.65109471313,2011,2222.388815832639,2433.777631665278
80,Pioneer 10,6881637639512680704,314.95076429982583,-18.335300170660613,12.71141660428016,3.6816473,14.137902,0.08831214,70.73185127623458,1973-Mar-14 19:06:38.631,9.75118,-111.7181,314.95138887919046,-18.34245590186777,730,7.948784722222222,465.0,13.0,230.58583516052468,84219.17043403005,1973,2203.5858351605248,2434.171670321049
150,Pioneer 11,4398509615958179712,241.40474251421242,-4.932062054794664,12.713875215692694,3.3771124,14.4774065,0.08218938,69.07314510217968,1984-Jan-08 09:05:09.288,10.571053,-0.30346352,241.4054037295359,-4.932081036322537,3795,25.789513888888887,2626.0,12.0,225.17845303310574,82244.17818581153,1984,2209.1784530331056,2434.3569060662107
118,Voyager 2,6244198414713179392,241.4827071807819,-20.02231207451705,14.746641398665268,1.0988598,14.454318,0.25181788,69.18347837498371,1984-Jan-11 01:42:43.060,26.512491,-101.99874,241.48436817598426,-20.028702248048784,2209,62.05922453703704,1782.0,18.0,225.53813950244685,82375.5500718737,1984,2209.538139502447,2435.076279004894
144,Pioneer 11,3813412234172867200,172.81440957783943,5.720184086977143,15.883031230260967,1.4151134,14.294757999999998,0.6003559,69.95571460404,1979-Sep-30 23:26:46.576,-389.27994,52.441574,172.78974914663985,5.72350619968992,2979,6.602326388888889,2056.0,7.0,228.0556296091704,83295.03815845339,1979,2207.0556296091704,2435.1112592183413
101,Voyager 1,3415929056928306688,78.17624705152102,23.892676286298393,5.811474461200341,1.0913267,14.2601595,0.015524646999999999,70.12544288347226,1978-Mar-31 03:15:07.284,247.50635,-132.14009,78.19196433207303,23.8842850555232,336,2.175763888888889,333.0,7.0,228.6089438001196,83497.13063355567,1978,2206.6089438001195,2435.217887600239
135,Pioneer 11,6856308155786333440,309.3615356575005,-20.760387600383748,11.532761830565365,2.9971495,14.099538,0.044183817,70.92431047594171,1973-Dec-07 02:23:31.900,-35.8754,-133.33428999999998,309.3592315256484,-20.768951122431886,440,2.620775462962963,318.0,7.0,231.21325215156998,84448.32821583941,1973,2204.21325215157,2435.42650430314
85,Pioneer 10,149872785011934080,63.06111687526823,24.26274211324025,11.44372820434219,2.9949894,14.333227,0.045938097,69.76795867427997,1981-Jul-08 16:22:14.722,34.045359999999995,-83.23291,63.063267820741,24.25748355676404,2399,312.73777777777775,2675.0,72.0,227.4435452781527,83071.48047739247,1981,2208.4435452781527,2435.887090556305
102,Voyager 1,3427776054200455552,87.39936726710467,24.173846933180126,12.392404739988105,3.3681097,14.2375345,0.08603448400000001,70.23687973390558,1978-Apr-26 00:07:21.336,25.347004000000002,-42.084312,87.40097942393959,24.171170225822053,402,2.746875,375.0,7.0,228.97222793253215,83629.81653007805,1978,2206.9722279325324,2435.944455865065
140,Pioneer 11,6835041397583055360,322.54310096718916,-16.66947821012938,9.409848821238516,2.3412752,14.092873,0.020353822,70.95785415722659,1974-Jan-14 22:40:41.129,-86.33816,41.695854,322.5375531940007,-16.666798987544453,543,2.6912037037037035,367.0,7.0,231.32260455255866,84488.26808677653,1974,2205.322604552559,2436.6452091051183
82,Pioneer 10,6857806309096275712,313.2042115986298,-18.86963436129097,13.512999363393787,3.6811867,14.051688,0.11962245,71.1658262106493,1973-Mar-07 03:22:42.778,-2.1569366000000003,-117.0594,313.20407259557925,-18.87717821478176,716,8.555902777777778,654.0,14.0,232.0005934467167,84735.8967504788,1973,2205.0005934467167,2437.001186893433
114,Voyager 2,662779634925899904,129.31914950449138,19.450131129445364,12.08861519247935,3.0594091,14.234718,0.06137666,70.2507754158732,1979-May-30 16:03:19.007,-59.92244,-35.36762,129.31533747672657,19.44788118193181,1030,5.585289351851852,674.0,7.0,229.0175278557466,83646.3618740329,1979,2208.0175278557467,2437.035055711493
145,Pioneer 11,900181959346635136,112.38530235242092,39.177358194452545,9.8721627754711,2.4143791,14.166895000000002,0.08877801,70.58709803106899,1977-Jan-21 19:36:28.892,-22.537851,-125.43422,112.38386171966835,39.16934036515626,2198,7.789085648148147,1513.0,7.0,230.11393958128485,84046.81529266849,1977,2207.1139395812847,2437.227879162569
115,Voyager 2,3882239772286661376,157.4589379240503,10.631435658188847,10.79994025170259,2.945366,14.220749,0.15904002,70.31978462849166,1979-Oct-10 18:30:35.198,-197.12694,-41.01551,157.44638517188656,10.62882385107364,1254,4.525706018518519,786.0,7.0,229.24249788888284,83728.52992893556,1979,2208.242497888883,2437.484995777766
46,New Horizons,4117285808938004608,265.98517164297624,-21.751949681059127,9.04138958921758,2.0480537,15.155732,0.02187429,65.98163584464247,2008-Jun-20 23:21:57.101,-33.926437,66.28196,265.9831445354692,-21.747989328362646,933,21.496284722222214,1043.0,13.0,215.10013285353443,78563.17252342492,2008,2223.1001328535344,2438.200265707069
44,New Horizons,3630688416842938112,204.5266603645184,-7.130868060906162,7.362790809565692,1.6119328000000002,15.081377,0.040827088,66.30694253245707,2006-Mar-01 17:16:15.685,-150.06788999999995,-122.31145,204.5176495880721,-7.1382122111691455,55,3.2096759259259264,56.0,7.0,216.16063265581002,78950.50947120806,2006,2222.1606326558103,2438.3212653116198
151,Pioneer 11,3711703216716188288,204.6180942078307,2.287921963493009,11.428838325413675,2.8285675,14.238306,0.04533202,70.23307385036757,1981-Mar-03 12:37:12.870,-129.32738,-11.593929,204.60986898649242,2.2871845895774907,3305,30.60166666666667,2271.0,14.0,228.95982075219828,83625.28493153291,1981,2209.959820752198,2438.919641504396
152,Pioneer 11,3663994857431123456,207.43342870877441,1.1837792114930832,9.210823287791074,2.636098,14.235384,0.065294884,70.24749040020548,1981-Sep-08 20:01:03.673,-44.801422,-19.915606,207.43057875339642,1.1825123189605566,3380,7.922361111111113,2340.0,7.0,229.00681870466983,83642.45046369362,1981,2210.00681870467,2439.01363740934
111,Voyager 1,4453678264714729344,245.6847711072241,10.65498439654147,6.159098037582107,1.18015,14.4335375,0.014337886000000001,69.28308470206237,1988-Dec-21 03:04:00.735,6.5133033,-11.452374,245.6851797501293,10.654265877632044,2430,59.96755787037037,2239.0,13.0,225.8628561287233,82494.1495724549,1988,2213.8628561287233,2439.7257122574465
117,Voyager 1,4447795907569310976,253.47989142442432,11.645505333429856,7.954181476850989,1.9047375,14.691165,0.014232917,68.06812135150317,1996-Feb-10 01:15:45.936,-107.63448000000001,-98.925575,253.47325688710015,11.639407608973933,2767,705.8524305555555,2869.0,66.0,221.9020756059003,81047.51409429903,1996,2217.902075605901,2439.804151211801
48,New Horizons,4090986242412412672,275.6878182691646,-21.585312923649735,4.699687423043384,0.9065094,15.09901,0.017703902,66.22950571168346,2009-Feb-17 21:35:23.287,42.080647,-81.346855,275.690342036785,-21.590191664260587,1051,178.3563657407407,1363.0,66.0,215.90818862008805,78858.30681160098,2009,2224.908188620088,2440.8163772401763
160,Pioneer 11,4401127381341403392,234.75740851803118,-3.93915287658122,5.532161952292348,0.97042465,14.224741,0.015092013,70.30004984002785,1983-Oct-15 21:07:23.479,-26.07655,21.538073,234.75574846789613,-3.9377817488458176,3742,11.065949074074075,2561.0,7.0,229.17816247849083,83705.03206364397,1983,2212.178162478491,2441.3563249569816
83,Pioneer 10,6835178252421188480,321.51832408632987,-16.583432951295336,9.723414594583954,2.5354242,13.90856,0.027947953,71.898170223054,1973-Apr-19 05:35:10.549,32.732258,-141.15105,321.5204552129222,-16.5926229910019,781,14.375081018518514,573.0,14.0,234.38803492715599,85607.88587679446,1973,2207.3880349271562,2441.776069854312
47,New Horizons,6306720395374630656,223.62188183863955,-15.95165875523397,8.111507039215372,1.8275776,14.95874,0.013857466,66.85054919945814,2006-Sep-26 07:35:22.184,-209.09741,47.103848,223.60922372226744,-15.948807232695925,401,3.1984606481481483,305.0,7.0,217.93279039023355,79597.77236212889,2006,2223.932790390233,2441.865580780467
147,Pioneer 11,2607505539101467008,346.2859282039501,-7.711273243332906,9.820233938620717,2.947092,13.923108,0.42501563,71.82304358722874,1974-Apr-08 13:36:48.379,130.31241,17.949351999999994,346.2944036979976,-7.710105820904868,738,7.994675925925926,494.0,13.0,234.14312209436568,85518.43391374612,1974,2208.143122094365,2442.286244188731
149,Pioneer 11,183677132569998464,80.90337463421605,35.32243986096143,11.187761143161767,2.525384,13.981616,0.03499855,71.5224905729822,1976-Jun-22 06:21:44.219,39.542107,-190.8691,80.90593568316274,35.310077720043786,1896,2.714837962962963,1273.0,7.0,233.163319267922,85160.57072941582,1976,2209.163319267922,2442.3266385358443
124,Voyager 2,6713093708250473984,289.54308704852764,-42.61063349332304,11.165790574701619,3.0419655,14.605257,0.035780787,68.46849717546293,1996-Jul-11 10:47:27.217,-2.192836,-70.76394,289.54295108813693,-42.61502100455421,3074,96.89708333333333,2541.0,13.0,223.20730079200916,81524.23454127341,1996,2219.207300792009,2442.414601584018
84,Pioneer 10,2609627321665140608,339.36400715430716,-8.563046022656021,14.760253810846212,3.3461190000000003,13.916752,0.37476048,71.85584753876782,1974-Mar-17 12:56:15.176,224.36247000000003,-87.79816,339.3786063113534,-8.568759006044504,1187,3.3323726851851854,924.0,7.0,234.2500629763831,85557.49300149416,1974,2208.250062976383,2442.500125952766
158,Pioneer 11,3871358008785763328,162.68269751743108,11.440444557213647,12.705950032268913,3.3951235,14.061735,0.089349955,71.11497899123474,1979-Mar-18 21:26:35.720,165.1919,-224.5571,162.69333564678485,11.425983390903161,2853,10.940474537037037,1971.0,7.0,231.83483151142516,84675.35386123294,1979,2210.8348315114254,2442.6696630228507
110,Voyager 1,1190121491964059776,235.34234451199643,11.340701361621866,10.301333741184994,2.7565812999999997,14.244997,0.032464817,70.20008486330754,1985-Apr-11 02:04:58.953,20.689934,-42.417164,235.34365977372883,11.338004897099133,2145,27.96670138888889,1978.0,7.0,228.85227665438256,83586.00552524668,1985,2213.8522766543824,2442.704553308765
126,Voyager 2,6713696648641463936,290.5788841692944,-40.89135669920393,13.444551232013533,3.7333965,14.580965,0.123225614,68.58256618212143,1996-Jan-23 15:05:23.237,75.69362,-10.395614,290.58358514976027,-40.89200232267374,3052,46.74461805555556,2534.0,7.0,223.57916575371587,81660.05449988718,1996,2219.579165753716,2443.1583315074317
167,Pioneer 11,4168748931712775552,265.3713911432801,-7.5726287463726365,13.452717723593915,3.743393,14.380202,0.12534688,69.54005093928636,1990-Jan-06 19:05:11.515,16.11336,-5.6825933,265.37240584067763,-7.572986593083402,4344,50.12027777777778,3137.0,13.0,226.7005660620735,82800.11474851173,1990,2216.7005660620734,2443.401132124147
171,Pioneer 11,4170899954423211776,271.4647084163135,-8.217855941701629,12.242970698954196,0.041866302,14.447787,0.056230612,69.21475104001075,1993-Dec-30 18:00:00.120,112.5149,-68.02419,271.47176060862967,-8.222119552023168,4570,97.54839120370373,3766.0,17.0,225.64008839043504,82412.78588372249,1993,2218.6400883904353,2444.2801767808705
148,Pioneer 11,4045720658787462784,273.3469973158181,-32.876691892124356,6.9148087558075275,1.5122166,13.834378,0.04254823,72.28369663397466,1973-Jun-22 02:09:10.955,-17.066,-57.4343,273.3458802274177,-32.88045136650476,120,3.8289930555555554,80.0,7.0,235.64485102675738,86066.92538901286,1973,2208.6448510267574,2444.289702053515
136,Voyager 1,4540596097701725952,259.28254287624526,12.207228365705562,15.154395059446466,1.4130878,15.388210999999998,0.25707883,64.98481101760079,2021-Mar-15 13:11:11.462,59.27075,26.002766,259.2860308058898,12.20875856095397,3340,4124.293402777777,7715.0,150.0,211.85048391737857,77376.27074598335,2021,2232.8504839173784,2444.700967834757
105,Voyager 1,660415135169659648,133.14449976406334,18.630527168908657,11.823962503947758,2.993166,13.963032,0.0469319,71.61768422202947,1978-Oct-02 10:03:33.959,27.285496000000002,-19.917591,133.14626933334068,18.629235436568774,738,11.674027777777773,1146.0,17.0,233.47365056381602,85273.91613192817,1978,2211.473650563816,2444.9473011276323
119,Voyager 2,3891750822745718784,181.07317498055718,1.7079105649160102,14.595259980332045,3.4931087,14.019673999999998,0.24216747,71.32833320658196,1980-Oct-14 07:31:49.558,-28.21508,-49.372982,181.0713525171695,1.7047214741443697,1536,5.777418981481483,1037.0,7.0,232.53036625345717,84929.3909704127,1980,2212.530366253457,2445.060732506914
108,Voyager 1,3670970193557786368,210.92532510245914,4.466501184432556,6.257578326723095,1.1014728999999999,14.074513,0.014720771,71.05041354306357,1982-Jan-09 09:08:20.298,-186.91162,-18.763472,210.9132991810613,4.465293939889214,1728,15.500347222222222,1670.0,7.0,231.6243481503872,84598.47691844743,1982,2213.624348150387,2445.248696300774
155,Pioneer 11,954778003066008192,95.72711065674841,36.070367365223476,10.422733607206283,2.5431356,13.894067,0.030301426,71.97316765718408,1976-Jul-30 05:37:52.240,-37.43681,-19.418604,95.72467068446063,36.06910174307357,1990,2.437129629629629,1358.0,7.0,234.63252656242008,85697.18400165832,1976,2210.63252656242,2445.2650531248396
156,Pioneer 11,954778003066009088,95.7139438760875,36.077043018305176,4.412015110738235,0.7778491999999999,13.892179999999998,0.020796174,71.98294062740548,1976-Jul-30 05:37:52.240,-36.82371,-20.946720000000006,95.71154353704463,36.07567761465015,1990,2.437129629629629,1351.0,7.0,234.66438644534185,85708.82050529665,1976,2210.6643864453413,2445.3287728906835
157,Pioneer 11,128833183336646272,42.22714974379076,29.29985469671916,10.858801274330418,2.6813297,13.888436,0.038640846,72.00234620682258,1976-Mar-12 17:11:16.497,104.22057,-10.398661,42.2339451520436,29.299176681408518,1636,3.083483796296296,1112.0,7.0,234.7276486342416,85731.9263871704,1976,2210.7276486342416,2445.4552972684837
107,Voyager 1,63553322570265984,56.04056249648733,21.32004789340376,8.999920382742339,2.188037,13.934130999999999,0.017742515,71.76622810424615,1978-Jan-19 07:31:48.991,54.14268000000001,-51.787083,56.044081140461024,21.316682335906712,175,3.929398148148149,158.0,7.0,233.95790361984245,85450.78471811126,1978,2211.9579036198425,2445.915807239685
87,Pioneer 10,6858523083302471168,311.8454522338672,-18.621387277037037,3.7100360827753343,0.71124315,13.771426000000002,0.023859447,72.61412038333877,1973-Dec-01 09:19:31.257,-5.322881,-36.677032,311.8451022215702,-18.6237990183194,963,4.557974537037037,762.0,7.0,236.7220324496844,86460.35513192273,1973,2209.7220324496843,2446.444064899369
122,Voyager 2,4089797915246224512,275.6292240132718,-22.568504830290394,15.658701355047945,1.6108036,14.218315,1.0877371999999998,70.33182140379249,1988-Jan-20 13:48:15.780,82.53794,77.53515,275.63448080707167,-22.56356666144695,2602,125.91947916666666,2215.0,12.0,229.28173777636349,83742.861905439,1988,2217.281737776364,2446.563475552727
89,Pioneer 10,60498050338343296,48.764152971985,21.144693974846607,11.556037399107867,2.7907438,13.872843,0.048118073,72.08327919745538,1977-Jul-18 15:13:39.954,24.906773,35.329567,48.76577877317789,21.147000128798872,2020,50.5534375,1677.0,18.0,234.99149018370454,85828.29187469625,1977,2211.9914901837046,2446.9829803674093
90,Pioneer 10,60225994225193984,46.20572983288364,20.51325974271259,7.925956003387643,1.5125103000000002,13.86485,0.015013593,72.12483343191171,1977-Jun-09 17:03:35.032,356.07144,-108.867424,46.228985961084526,20.50614927421231,2000,38.490324074074074,1742.0,19.0,235.12695698803216,85877.76977030886,1977,2212.1269569880324,2447.253913976065
86,Pioneer 10,6242349762015714048,240.9996463924872,-23.457018165256127,8.498307520941086,1.8583546,13.715579,0.020613085,72.90979094658836,1972-Aug-06 06:43:35.535,55.692715,39.373566,241.0033234437745,-23.45441856814277,193,3.315891203703704,119.0,7.0,237.68591848587803,86812.4048677821,1972,2209.685918485878,2447.371836971756
114,Voyager 1,4455361548297635200,238.37671148283616,9.567016680778083,5.536655063583716,0.9855814,14.100252,0.014221837,70.9207175344294,1985-Dec-18 08:14:49.373,-153.46396000000001,161.77032,238.3668556128774,9.57740600799594,2209,21.68141203703704,2044.0,7.0,231.20153916223984,84444.05016361647,1985,2216.20153916224,2447.40307832448
153,Pioneer 11,4073797031696975232,283.53846781918617,-26.36114648909549,10.356443036519039,3.1386185,13.742985999999998,0.030631145,72.76439195826117,1973-Sep-22 23:12:45.095,11.777733,-48.493546,283.5392438805282,-26.36434183802284,250,3.1204050925925935,164.0,7.0,237.2119177839314,86639.28085140309,1973,2210.2119177839318,2447.4238355678626
164,Pioneer 11,3711254646036640768,201.78392150657487,0.8056310447210521,14.337046465577064,3.996622,13.931251,0.21631636,71.78106479508625,1980-Dec-12 19:31:24.558,11.761619,1.0926853,201.78468603288516,0.8057020712285601,3271,9.516932870370368,2185.0,7.0,234.0062712319812,85468.4505047688,1980,2214.0062712319814,2448.012542463963
92,Pioneer 10,61220674292791168,49.9182053973606,21.3520303588448,10.368720434233406,2.5230207,13.871752,0.026451256,72.08894849612797,1978-May-10 19:09:40.428,138.41547,55.01489300000001,49.92724124205455,21.355621764042844,2106,58.29990740740741,1849.0,9.0,235.00997209737722,85835.04220884602,1978,2213.009972097377,2448.0199441947548
91,Pioneer 10,60635695450443136,47.356078313917216,21.11317656078456,12.568983600255509,3.4773426,13.841209,0.113098316,72.24802184991141,1977-Jun-28 19:49:20.046,90.36766,-12.783193,47.361990586469524,21.11234022488179,2011,32.12204861111111,1695.0,15.0,235.52855123071117,86024.44805150495,1977,2212.528551230711,2448.0571024614223
121,Voyager 1,4447201144797273856,250.65355747029383,11.234402401807683,11.90212788766982,2.8281287999999996,14.294157,0.04043509,69.9586549963939,1992-Dec-25 14:51:00.134,7.534561,35.328686,250.65403479604026,11.236640527021462,2641,138.88489583333333,2503.0,20.0,228.0652152882441,83298.53923187827,1992,2220.065215288244,2448.130430576488
154,Pioneer 11,4073718584099990784,284.36578387809885,-26.159219022957753,8.019444330774483,1.8711996,13.721945000000002,0.014299925,72.87596721326514,1973-Sep-25 15:29:26.993,-28.655514,-140.90008999999995,284.36389280647563,-26.168517483125573,256,3.071516203703704,185.0,7.0,237.57565311524436,86772.13154381185,1973,2210.575653115244,2448.1513062304884
88,Pioneer 10,6858523152022279168,311.83716405591287,-18.619622023603725,7.646035054783027,1.6693830000000005,13.720679,0.018912094,72.88268892259947,1973-Dec-01 09:19:31.257,-6.022232,-37.939083,311.8367665923512,-18.62212597943923,963,4.557974537037037,755.0,7.0,237.59756588767425,86780.13496481415,1973,2210.597565887674,2448.1951317753487
121,Voyager 2,6244198208554983040,241.48257071950462,-20.024643958212227,14.495284061138673,3.8800678,14.041819,0.27155890000000005,71.21584654732429,1984-Jan-11 01:42:43.060,25.047504,-107.14521,241.4841860319899,-20.03155374822323,2209,62.05922453703704,1764.0,18.0,232.1636597442772,84795.45508499979,1984,2216.163659744277,2448.327319488554
138,Voyager 1,4540584071792701952,259.35050152223243,12.182393628582473,7.857426215436188,1.6945124,15.289235999999999,0.015472018999999997,65.40549151736354,2022-Feb-19 04:27:22.296,59.352962,26.212349,259.35401690048167,12.183946142853793,3354,3451.3628935185193,8499.0,124.0,213.22190234660516,77877.16761307407,2022,2235.221902346605,2448.44380469321
161,Pioneer 11,954798618909126528,95.9733384020342,36.09771321402632,11.105061289650543,2.9481506,13.789407,0.032256983,72.51943584037366,1976-Jul-31 02:13:39.447,18.10794,-90.97466,95.97452755829457,36.09173886875261,1992,2.4481365740740744,1365.0,7.0,236.41336083961812,86347.61591306212,1976,2212.4133608396187,2448.8267216792365
113,Voyager 1,3716785193819713280,199.4164549315921,4.766125907003157,10.537244581774305,2.5716647999999998,13.929635000000001,0.03564839,71.78938978375125,1981-Sep-17 04:18:53.548,-220.28793,123.38958999999998,199.4021341600308,4.774147381749226,1636,8.701516203703704,1591.0,8.0,234.03341069502903,85478.36292225242,1981,2215.033410695029,2449.066821390058
120,Voyager 2,3696688247272068352,185.97674942576802,-0.10930328045560184,13.473408743102373,3.8354568,13.891454,0.1312948,71.98670625133657,1980-Nov-21 00:22:12.309,-75.3954,9.459049,185.97183454931786,-0.10868666382303928,1577,23.82802083333333,1179.0,18.0,234.6766623793572,85713.30416743642,1980,2214.6766623793574,2449.3533247587147
159,Pioneer 11,4045720658787466624,273.3471429596446,-32.87532057029184,10.513571777700779,2.965911,13.67454,0.031434916,73.12860481850845,1973-Jun-22 02:09:10.955,-14.965116,-56.24487,273.34615193875504,-32.87904522180972,120,3.8289930555555554,87.0,7.0,238.39925170833752,87072.9426939532,1973,2211.3992517083375,2449.798503416675
162,Pioneer 11,175702855768911360,65.04714589267775,33.59283790859216,10.906814185748265,-0.20158482,13.753685,0.03798347,72.70778705325222,1976-May-14 02:12:06.636,83.71337,-175.21317,65.05265766418431,33.581301699773284,1793,2.649259259259259,1224.0,7.0,237.02738579360218,86571.88238725527,1976,2213.027385793602,2450.0547715872044
112,Voyager 1,3380337105325987456,103.05581359320112,23.56276636664617,8.133111650171209,1.9757794999999998,13.795185,0.016572803,72.48906002640804,1978-Jun-09 19:22:02.796,-72.60901,-74.76365,103.05104732558895,23.55785866215229,514,2.8969212962962962,459.0,7.0,236.3143356860902,86311.4479659876,1978,2214.3143356860896,2450.62867137218
165,Pioneer 11,3703026558144950528,192.534991217819,2.9597320361868245,10.117716396431833,2.3488083,13.823574,0.026649594,72.34019185008306,1980-Sep-29 12:37:50.136,-21.729069,-77.10551,192.5335677874835,2.9546809997718606,3196,6.673877314814815,2157.0,7.0,235.82902543127082,86134.19324851733,1980,2215.8290254312706,2451.6580508625407
125,Voyager 2,4066459681455990144,273.3538845023262,-22.894169381631183,11.172566045689884,2.634328,14.031047,0.040495817,71.27051954516051,1987-Dec-10 21:13:41.685,-54.88247,-139.63148,273.3503424170424,-22.90318112318614,2585,16.50199074074074,2154.0,7.0,232.3418937172233,84860.55326127862,1987,2219.3418937172232,2451.6837874344465
163,Pioneer 11,122690246232123008,49.319934767459756,30.809847483060327,10.145673551377264,2.8414955,13.703383,0.04941502,72.97467840403245,1976-Apr-02 20:08:33.178,-36.594444,-15.585660999999998,49.31751650857081,30.80881754084255,1686,2.824826388888889,1147.0,7.0,237.89745159714576,86889.66522134152,1976,2213.897451597146,2451.794903194292
49,New Horizons,3631700242418380928,202.43076713865275,-6.4743488992323925,11.813294043348158,3.0249662,14.618763,0.046504516,68.40524072072043,2006-Mar-09 06:35:28.972,136.82256,-68.41913000000001,202.43924258385087,-6.4785871081381865,72,2.9590972222222223,98.0,7.0,223.00108474954857,81448.91619392512,2006,2229.0010847495487,2452.002169499097
94,Pioneer 10,2640872384110508672,354.0613457769741,-1.9214245138452075,10.499574279904351,2.7461805,13.622065,0.06867132,73.41031114334659,1974-May-27 01:14:43.556,96.63513,37.85598,354.06776980689415,-1.9189079554979784,1313,4.866203703703704,1009.0,7.0,239.31761432730983,87408.36545690666,1974,2213.3176143273104,2452.6352286546203
129,Voyager 1,4448119855478628352,255.09448590582733,12.192850514544654,12.680575698909076,3.2981510000000003,14.382125,0.06315298,69.53075480126951,2000-Feb-20 02:12:10.307,6.7425947,-253.77231,255.09491044663986,12.176871991961873,2900,689.7161111111111,3323.0,46.0,226.67026065213855,82789.0460005871,2000,2226.6702606521385,2453.340521304277
102,Pioneer 10,147448842907369216,71.17679406738306,25.42848590371165,12.938326236706715,0.26830482,13.953487,0.09335207,71.66667167875536,1987-Aug-01 09:42:45.049,5.013049,-64.15357,71.17711940527091,25.42432245206448,2725,1194.940625,3918.0,96.0,233.63334967274247,85332.24463447246,1987,2220.6333496727425,2454.266699345485
93,Pioneer 10,6239588201116654080,232.74606849072742,-22.925318197552446,7.853676061963075,1.6621275000000002,13.518885,0.016351694,73.97059929408171,1972-Jul-01 12:10:45.414,-82.067566,-55.086708,232.74057123251592,-22.929008155392562,133,5.614120370370372,91.0,7.0,241.1441536987064,88075.49069691551,1972,2213.1441536987063,2454.288307397413
101,Pioneer 10,147990146226155520,68.43823482927694,25.06518907383916,9.681570472035355,2.3251543,13.849339,0.020804487,72.20561456606366,1984-Aug-02 20:29:37.001,71.01822,-66.57528,68.44287844413685,25.06083596613891,2584,741.1433333333333,3436.0,90.0,235.39030348536755,85973.95444499563,1984,2219.3903034853674,2454.780606970735
120,Voyager 1,1165182506661911296,234.9415331020305,9.972161317008393,9.881890905293117,2.3283958,13.873532,0.023781901,72.0796967001715,1985-Oct-04 09:09:24.541,-164.43202,-159.19898999999995,234.93080025857918,9.961770045198367,2182,20.313680555555557,2006.0,7.0,234.9798112425591,85824.02625823228,1985,2219.9798112425588,2454.9596224851184
173,Pioneer 11,4352624212589332608,247.92538713356998,-5.601416535052471,13.097813100245116,3.5708923,13.872514,0.106980644,72.08498881337184,1985-Jan-05 13:48:57.103,-99.28031,-68.3559,247.9189064112496,-5.605878604351857,3916,33.90148148148148,2800.0,14.0,234.99706353159215,85830.32748427872,1985,2219.997063531592,2454.9941270631844
115,Voyager 1,866470142566135424,112.0592468491173,22.595841768023085,7.152652121904049,1.4852238000000002,13.667558999999999,0.022708656,73.16595627218804,1978-Jul-07 11:16:51.673,12.530137,-107.67828,112.060077044515,22.58870744737589,579,3.101724537037037,529.0,7.0,238.52101744733298,87117.41641246389,1978,2216.521017447333,2455.0420348946664
95,Pioneer 10,2634514801720157184,351.9358552740155,-2.997392163044175,13.854633599409931,3.799883,13.543862,0.21270436,73.83418220645609,1974-May-14 11:45:42.942,307.48883,-71.90481,351.95641428698394,-3.0021997909451836,1295,4.68337962962963,988.0,7.0,240.69943399304682,87913.06127162043,1974,2214.699433993047,2455.398867986094
166,Pioneer 11,182951484959489024,81.52687255458524,35.43643326351127,15.81464871181216,2.5349312000000004,13.589293,0.70921457,73.587348132266,1976-Jun-23 19:33:34.828,16.25617,-112.39302,81.52795582489169,35.42894367525912,1900,2.7217824074074075,1280.0,7.0,239.89475491118716,87619.16028376199,1976,2215.894754911187,2455.7895098223744
123,Voyager 2,3867554209654760320,163.99167177405658,8.857057536992034,14.652173337133448,4.079962,13.690832,0.33874375,73.04157920539586,1980-Feb-20 15:09:27.734,-136.74615,-4.1898327,163.98262693748399,8.856780407796089,1348,19.56890046296296,943.0,14.0,238.1155482095905,86969.32282807081,1980,2218.1155482095905,2456.231096419181
127,Voyager 2,6307300250320624640,228.02442246179103,-16.759165504923086,9.480378850193095,2.4110727,13.776773,0.07324098,72.5859362810202,1983-Feb-05 07:54:54.422,21.486158,-40.251373,228.0258347609562,-16.761811253870565,2063,40.50344907407408,1669.0,16.0,236.63015227612578,86426.7968173322,1983,2219.630152276126,2456.260304552252
128,Voyager 2,6307300250320625024,228.02374299370854,-16.758321378658554,9.846762480058873,2.3348951,13.775745,0.022977225,72.59135324843703,1983-Feb-05 07:54:54.422,21.067833,-43.241947,228.02512789941696,-16.761163912090257,2063,40.50344907407408,1685.0,16.0,236.64781158990468,86433.2467050968,1983,2219.647811589905,2456.2956231798103
119,Voyager 1,1159647530767444352,222.04398092886365,6.732075217717742,11.195895071467474,3.0087776,13.770852,0.041101776,72.61714769298852,1983-Jan-01 14:39:54.239,45.89273,-144.2935,222.04699878500168,6.722586633657232,1882,15.766273148148148,1741.0,7.0,236.73190147914258,86463.95969624202,1983,2219.7319014791424,2456.4638029582848
169,Pioneer 11,3885773568298328448,158.461494675648,14.157539980274224,8.2190576162016,1.8890295,13.624583,0.016142236,73.3967404409687,1978-Aug-28 12:02:04.970,-51.24823,-15.8995495,158.45808846823118,14.156483218637819,2762,5.295381944444443,1908.0,7.0,239.27337383755798,87392.20706042968,1978,2217.2733738375573,2456.5467476751155
131,Voyager 2,4070130121743559296,268.5833190762857,-23.196767872605033,10.048396106675336,2.7581081000000003,13.87036,0.1289137,72.09618012824008,1987-Jan-13 05:13:15.333,-166.46976,-13.789201,268.5724507405046,-23.197668130206704,2519,15.676909722222225,2083.0,7.0,235.03354721806264,85843.6527859252,1987,2222.0335472180627,2457.067094436125
96,Pioneer 10,6882263399067180800,317.2815885105355,-16.927436992545378,10.323699070913287,2.6343727,13.465801999999998,0.059679035,74.26219290099228,1973-Dec-24 02:45:54.079,91.38526,-66.87895999999999,317.28773404099104,-16.931934508627187,1006,3.427453703703704,811.0,7.0,242.0947488572348,88422.68607261645,1973,2215.0947488572347,2457.189497714469
118,Voyager 1,661022546624876288,130.90831354070758,19.12976829633897,8.989734383293086,2.1992073,13.577359,0.017873881,73.6520250591193,1978-Sep-19 13:27:47.755,-95.916466,29.642239,130.90191629094446,19.131745316681307,721,12.675208333333336,1128.0,18.0,240.10560169272892,87696.1699622523,1978,2218.1056016927287,2458.211203385457
168,Pioneer 11,102744211950666624,34.29389493539842,24.13489897876973,7.669937496108787,1.7205724999999998,13.463095999999998,0.01726136,74.27712205903221,1975-Aug-30 17:25:24.713,-37.024967,-53.273983,34.29140455782158,24.13131565803367,1442,9.303773148148148,989.0,7.0,242.143417912445,88440.46195834143,1975,2217.143417912445,2459.2868358248897
170,Pioneer 11,919027038891314688,117.71587936571727,36.761653550018785,11.37634529630118,2.9180813,13.477426,0.042759296,74.19814670213674,1976-Oct-15 23:45:20.833,-33.830456,13.932122,117.71360627717259,36.76258965763882,2129,7.412893518518517,1477.0,7.0,241.88595824896572,88346.42739085226,1976,2217.8859582489663,2459.771916497932
172,Pioneer 11,900182131145007104,112.37290742403385,39.1694693163136,11.511704940773999,-0.046422005,13.490779000000002,0.049112745,74.12470441514404,1977-Jan-21 19:36:28.892,-22.039785,-125.200066,112.37142802346108,39.16106537564279,2198,7.789085648148147,1506.0,7.0,241.6465363933696,88258.98095231429,1977,2218.646536393369,2460.293072786739
129,Voyager 2,3634811924748786176,198.91622937126357,-5.718050350229629,13.521648671408085,3.9570255,13.603093,0.15592898,73.51269223647961,1981-Nov-05 18:21:39.159,-111.4043,-1.307813,198.9088132005764,-5.718137411187471,1788,6.0861689814814826,1310.0,7.0,239.6513766909235,87530.2688225929,1981,2220.6513766909234,2460.3027533818467
164,Voyager 2,6444132028560314624,302.36342786645787,-59.702667485022076,5.5334443968524125,0.9602518,14.938122,0.014224267,66.94282010010882,2024-Jul-13 08:40:49.667,113.81708,10.8355465,302.37032751360465,-59.70201062887186,3798,709.2004398148148,3429.0,31.0,218.23359352635472,79707.6376995658,2024,2242.2335935263545,2460.467187052709
132,Voyager 2,6244558405990037504,244.37534143793042,-20.983166569460945,9.628070111627467,2.402399,13.683384,0.019686248,73.08133750132771,1984-Mar-15 00:46:44.747,8.226853,-90.95022,244.3758858850325,-20.989185587973484,2234,52.174560185185186,1887.0,9.0,238.2451602543283,87016.66233129088,1984,2222.2451602543288,2460.490320508657
97,Pioneer 10,4062225840075360768,264.5074996422232,-24.949286239597374,6.1281459128671525,1.0701485000000002,13.319719,0.05336204,75.07665712638126,1972-Oct-14 01:04:29.690,-1.5409214,22.587524,264.5073948809243,-24.94775060103775,361,2.645752314814815,252.0,7.0,244.7499022320029,89392.45429121674,1972,2216.749902232003,2461.499804464006
133,Voyager 2,6306143357929846016,226.66270367227668,-15.953972139832109,12.7747634821694,3.4194517,13.625324,0.12617743,73.39274880403337,1983-Jan-13 11:30:45.642,98.06907,-196.96051,226.66922146661312,-15.967062384417074,2050,51.7902662037037,1515.0,17.0,239.2603611011488,87387.45428858357,1983,2222.2603611011486,2461.520722202297
182,Pioneer 11,4355251907940868736,245.26793484710143,-5.622017027356661,7.759082925689642,1.7431450000000002,13.640764,0.014540874,73.30967551860826,1984-Nov-26 18:00:20.003,-117.70678999999998,-39.295177,245.26012075997127,-5.6246256784634125,3895,13.02832175925926,2743.0,7.0,238.9895421906629,87288.54038971773,1984,2222.989542190663,2461.979084381326
132,Voyager 1,4448612299248106240,252.60476988144126,11.877307186147714,10.466217269578427,2.6879187,13.953829999999998,0.023643885,71.6649132760206,1995-Feb-07 10:35:01.163,12.320672,28.981385999999997,252.60556945131728,11.87918797993007,2729,306.16657407407405,2663.0,29.0,233.62761727982715,85330.15093528407,1995,2228.627617279827,2462.255234559654
100,Pioneer 10,2740638461443077760,3.636829287592795,3.537693064091161,9.92479241691358,2.49119,13.369479,0.023160715,74.79722931482216,1975-Feb-10 01:15:24.418,157.0016,48.674152,3.6474634929279537,3.5409899153570032,1472,4.986539351851851,1186.0,7.0,243.83896756632026,89059.74451392281,1975,2218.8389675663198,2462.6779351326404
181,Pioneer 11,3650669326258514304,222.0292159612812,-0.6882764335606953,12.935108607356767,3.6660776,13.562935,0.17079297,73.73035476320526,1982-Feb-28 01:32:29.584,-170.41429,13.614109,222.0178379127114,-0.6873674605360273,3504,31.230532407407413,2403.0,7.0,240.36095652804912,87789.43576230468,1982,2222.360956528049,2462.721913056098
130,Voyager 2,866850569292962688,112.93793518023584,23.897925812375284,11.784354523147025,0.013477325,13.43452,0.043242857,74.4351132222602,1978-Jul-05 04:04:16.723,4.1863103,-64.70691,112.93821735925228,23.89356423124101,654,2.9316319444444443,309.0,7.0,242.65846910456824,88628.57925575251,1978,2220.6584691045678,2463.3169382091364
99,Pioneer 10,6881957150719012736,314.9829823417245,-17.642321878956512,10.982458531883497,2.5026712000000004,13.280978,0.033225976000000004,75.29565855229545,1973-Dec-15 02:34:11.861,2.693713,-80.84291,314.9831660110778,-17.64783410888568,988,3.5368865740740736,797.0,7.0,245.46384688048317,89653.21543462768,1973,2218.4638468804833,2463.9276937609666
122,Voyager 1,3813318706965900672,173.31307011369682,5.152805490839163,9.814818020068133,2.4308110000000003,13.467964000000002,0.024663137,74.25027177099521,1980-Jul-24 10:39:48.191,-109.31368,-96.47801,173.30572010218344,5.146318521568429,1356,7.000046296296296,1414.0,7.0,242.05588597344442,88408.49179294083,1980,2222.0558859734438,2464.1117719468884
174,Pioneer 11,172800316869845504,66.30743958919777,33.81756385490214,9.42076241153198,2.3936892000000003,13.348471,0.022655802000000003,74.91494893935696,1976-May-17 02:51:46.089,-25.450008,30.750793,66.30571306820038,33.819649979581214,1801,2.6470833333333332,1245.0,7.0,244.2227335423037,89199.911198991,1976,2220.222733542304,2464.445467084607
98,Pioneer 10,4062225835728975104,264.507622531155,-24.949476627855397,5.8722502187438925,1.0562973,13.234387,0.0418239,75.56073204935758,1972-Oct-14 01:04:29.690,2.6773922000000003,20.068975,264.50780573036843,-24.948103418336558,361,2.645752314814815,245.0,7.0,246.32798648090568,89968.83378228599,1972,2218.3279864809056,2464.655972961811
134,Voyager 2,3892478974320940672,178.81848536254753,2.509522021196898,9.653396350729837,2.1550817,13.428782,0.022330293,74.46691483384927,1980-Sep-29 07:03:26.832,-129.85588,82.52824,178.809728663374,2.5150872288354185,1517,5.864826388888887,1030.0,7.0,242.76214235834863,88666.44487496326,1980,2222.7621423583487,2465.524284716697
175,Pioneer 11,101232997642624512,34.15032006915401,23.900920905591914,15.445331867086933,1.5083752,13.289321,0.49817845,75.24838959665409,1975-Aug-28 04:57:31.153,-16.827385,-164.64449,34.14917342334882,23.889701758398704,1440,8.836087962962962,982.0,7.0,245.3097500850924,89596.93312107913,1975,2220.3097500850918,2465.6195001701844
189,Pioneer 11,4360254788928033280,261.1895606033567,-7.033563855482652,11.07717447832467,2.7830553,13.649401,0.031625304,73.26328980800889,1988-Jan-25 15:35:58.469,-86.39650999999998,-56.139683,261.1838287106986,-7.037288388402853,4206,74.03012731481482,2973.0,15.0,238.83832477410897,87233.30974049556,1988,2226.838324774109,2465.676649548218
178,Pioneer 11,628846644507049984,153.24313852885024,21.222894534469702,10.874776250981457,2.539791,13.3660755,0.031972803,74.8162763873257,1978-Jan-10 13:04:25.720,-156.7797,65.82419,153.23251664990366,21.227354146190397,2582,10.340983796296298,1795.0,7.0,243.90106102268174,89082.4235279243,1978,2221.901061022682,2465.8021220453643
142,Voyager 2,4070131259981145344,268.69611199244963,-23.152238448591927,13.106811340256266,3.7011395,13.605839,0.101667665,73.4978575367799,1987-Jan-15 08:43:33.865,16.37966,-25.755545,268.69720216439026,-23.153952646121287,2520,15.929409722222225,2090.0,7.0,239.60301556990245,87512.60540675119,1987,2226.6030155699027,2466.206031139805
179,Pioneer 11,628846644506556672,153.24246847744962,21.222885987365814,10.8551837187955,2.5096312000000003,13.354644,0.030763725,74.88031978613131,1978-Jan-10 13:04:25.720,-156.70553999999996,67.37391,153.2318425345919,21.227454500552273,2582,10.340983796296298,1802.0,7.0,244.10984250278804,89158.67887571832,1978,2222.109842502788,2466.2196850055757
176,Pioneer 11,2633005687651257088,352.50155236187123,-5.449244583833488,9.959804685462288,2.681632,13.218288,0.12443189,75.65275988104223,1974-May-09 23:59:22.033,65.73058,-102.81089,352.50605542160935,-5.456287935007351,790,9.6253125,658.0,13.0,246.6279972121976,90078.40970178306,1974,2220.6279972121974,2467.2559944243953
139,Voyager 2,6306968300888091136,225.4164151250607,-15.608291757844805,11.325702379123292,2.9280367000000003,13.422432,0.0494448,74.5021471547003,1982-Dec-31 01:22:51.092,-60.915512,-16.349995,225.41230540599187,-15.609394824740695,2040,8.542581018518517,1480.0,7.0,242.87699972432296,88708.39537931173,1982,2224.876999724323,2467.753999448646
123,Voyager 1,3814106403967879168,171.63950459271766,5.704834969683733,11.905180357998548,3.0436419999999997,13.339375500000001,0.054610334,74.96602823022431,1979-Dec-20 00:55:28.459,-7.217842,56.757369999999995,171.63901460259441,5.7086879980995775,1266,53.9205787037037,1328.0,17.0,244.3892520305312,89260.73041163123,1979,2223.389252030531,2467.7785040610624
127,Voyager 1,1168810276558073216,230.56613396544603,10.490872292136308,8.618761839904952,2.0582333,13.475444,0.016841775,74.20905848233694,1984-Mar-27 10:44:34.563,-63.796886,-110.26697,230.561846784122,10.483462299090496,2036,24.182511574074073,1895.0,7.0,241.92153065241845,88359.41985548932,1984,2225.9215306524184,2467.843061304837
141,Voyager 2,6244081939503704704,241.2926042580404,-20.327237524254887,11.06229204706512,2.6683016,13.460385,0.03259998,74.29207827529041,1984-Jan-11 01:42:43.060,-155.1418,-123.7709,241.28216699136138,-20.33556429279037,2209,90.70546296296295,1850.0,18.0,242.19217517744667,88458.27006181063,1984,2226.1921751774466,2468.384350354893
103,Pioneer 10,6840404235483273856,327.61860150583993,-13.30192337817307,6.3826583171890094,1.2132597,13.183208,0.01596811,75.85406865189059,1974-Jan-31 23:43:43.811,53.48787700000001,-14.778681,327.62227559496245,-13.302938527652405,1089,2.596041666666667,853.0,7.0,247.2842638051633,90318.10451219784,1974,2221.2842638051634,2468.5685276103272
177,Pioneer 11,6767756543002852736,296.78571249903666,-23.720544965664374,8.047144220736428,1.8230743000000005,13.152512,0.016076807,76.031105743518,1973-Nov-01 11:22:36.427,-69.11753,-84.88008,296.78095372626274,-23.72638899704891,346,2.7066319444444447,262.0,7.0,247.86140472386865,90528.8994613458,1973,2220.861404723869,2468.7228094477373
125,Voyager 1,3714381180364354688,204.35216286121747,3.9647413076832616,15.325692762245572,1.2842216,13.363976000000001,0.40751466,74.82803288112932,1981-Oct-30 08:46:15.997,-431.04404000000005,-20.919546,204.32295488834941,3.963323778420728,1676,7.244768518518517,1634.0,7.0,243.93938719248158,89096.42177818195,1981,2224.9393871924813,2468.8787743849634
104,Pioneer 10,84193286126534528,42.74425130452812,19.321154860624173,4.427605276789312,0.8752078999999999,13.254263,0.0533169,75.44742440370634,1977-May-01 06:41:13.193,55.94703000000001,-12.3695,42.748073711239904,19.3203097530075,1973,9.797337962962962,1603.0,7.0,245.9586035560826,89833.92036282363,1977,2222.9586035560833,2468.9172071121657
194,Pioneer 11,4361763486382213120,261.5982597230791,-6.801940849631138,11.107795467642626,2.9538984,13.553463,0.03441582,73.78188152466718,1988-Feb-09 17:15:05.376,-6.5433080000000015,3.2077672,261.59782254082825,-6.80172652700524,4210,147.1543287037037,3047.0,18.0,240.528933770415,87850.78777030637,1988,2228.528933770415,2469.0578675408296
135,Voyager 2,3432122045706845184,94.5844552166774,26.02905811962851,12.032119771742293,3.2543793,13.272941,0.073587395,75.34125462082888,1978-May-14 02:33:04.576,3.877139,-63.24966,94.58471973738527,26.024742864340443,523,2.691539351851852,225.0,7.0,245.61249006390213,89707.50587093961,1978,2223.612490063902,2469.224980127804
180,Pioneer 11,2589744715461813376,20.349404633961324,13.162210641925723,9.387832643020817,2.5966406,13.190371,0.461466,75.81288148612265,1975-Jun-02 11:23:49.156,27.173553,-45.627274,20.351270175333365,13.159078200428029,1305,3.355462962962963,877.0,7.0,247.14999364475983,90269.06367881208,1975,2222.1499936447603,2469.29998728952
51,New Horizons,4117069273983580416,266.1000351121466,-22.194931200509227,2.2727466419429927,0.41697407,14.133722,0.07732869999999999,70.75276975161471,2008-Jan-15 16:46:10.949,32.382107,-1.8002849,266.1021098536424,-22.195046545867505,864,22.110995370370368,844.0,16.0,230.654029390264,84244.07769450001,2008,2238.654029390264,2469.308058780528
133,Voyager 1,4458837894827814656,248.14917930805296,11.203761691370351,9.335658742571221,2.5955896000000003,13.602403,0.015964802,73.51642375286865,1990-Jan-31 09:41:00.153,-33.81505,-38.99992,248.1469281300827,11.201165339594157,2497,121.79487268518518,2414.0,19.0,239.66354143435177,87534.71187348264,1990,2229.6635414343523,2469.327082868704
124,Voyager 1,3368298002757230336,107.54424631785594,23.071312933284265,6.4197426039308905,1.2087317,13.26191,0.05721386,75.40391745476686,1978-Jun-23 04:45:44.366,-11.3087845,-36.334652,107.54347412588129,23.068831912740144,546,2.9842592592592587,494.0,7.0,245.81677090254,89782.11740444369,1978,2223.81677090254,2469.6335418050808
136,Voyager 2,3420331157886128512,74.91461430997778,26.25302977405715,8.337931174328977,2.3363657000000004,13.250171,0.033680316,75.47072577854989,1978-Mar-22 06:07:07.299,19.727747,-73.021164,74.91596256318502,26.24803928940319,385,2.724710648148148,183.0,7.0,246.03456603807263,89861.66489974565,1978,2224.0345660380726,2470.069132076145
183,Pioneer 11,172798461443846144,66.04774516436511,33.7778440115601,14.09289562401076,3.6256886,13.196357,0.224233,75.77849077386959,1976-May-16 08:42:14.478,-21.318806,-102.60019,66.04628223192775,33.770803413366,1799,2.6475347222222223,1238.0,7.0,247.03787992281482,90228.1152630089,1976,2223.0378799228147,2470.075759845629
137,Voyager 2,870504044571053440,109.33976393645665,24.542858196232014,9.856058410638713,2.51262,13.249558,0.028949806,75.47421326264728,1978-Jun-24 10:53:29.249,-60.43029,-134.01404,109.33563375890965,24.533698852977977,628,2.860451388888889,281.0,7.0,246.0459352362301,89865.8173856807,1978,2224.04593523623,2470.09187047246
50,New Horizons,4126078775240268544,254.91140220297103,-22.10506951901217,9.817418559166068,2.5804615,14.076473000000002,0.023844626,71.04052153039122,2007-Feb-07 07:35:56.824,16.180395,-92.83792,254.91244310705082,-22.111041892994127,638,9.632175925925926,442.0,8.0,231.59210018907532,84586.69867305786,2007,2238.592100189075,2470.1842003781508
190,Pioneer 11,4398519026227056000,241.59347422903141,-4.754192781473349,3.4623068325332387,0.6118698,13.3846,0.16403145,74.71273130945501,1984-Jan-12 08:32:25.993,64.17266,-12.673555,241.59781593198718,-4.755050230924846,3797,30.78175925925926,2680.0,14.0,243.5635040688233,88959.13422609703,1984,2227.5635040688235,2471.127008137647
138,Voyager 2,117690801219527168,52.015082941559115,26.53167352986102,13.503644856728975,0.71473885,13.213197,0.13570674,75.68191245338069,1978-Jan-05 04:14:37.382,183.52267,-112.55451,52.02766052695038,26.523959692922112,224,5.0910069444444455,92.0,7.0,246.72303459802106,90113.1211565812,1978,2224.723034598021,2471.4460691960417
140,Voyager 2,3882237195306274944,157.62000750410468,10.623141865410668,9.811313811868164,2.5546427000000005,13.224495999999998,0.26678354,75.6172491176644,1979-Oct-11 09:49:00.394,-68.29988,-43.80923,157.61533062366482,10.620141998768217,1255,4.5468055555555535,793.0,7.0,246.51223212358596,90036.12766081851,1979,2225.5122321235863,2472.024464247172
198,Pioneer 11,4365399743138703488,253.90586650673114,-5.165602353739496,5.010811648926857,0.8649521000000001,13.409482,0.020838952,74.57409613820946,1986-Apr-29 21:21:05.373,-164.82238999999996,26.872833,253.89473587929626,-5.163787603333135,4048,27.908622685185186,2843.0,7.0,243.11155341056283,88794.06376767397,1986,2229.111553410563,2472.2231068211263
169,Voyager 2,6444597538591764608,302.09600167313283,-58.0694565502785,12.90111651622706,3.5119019,14.342436,0.09260963,69.7231635810945,2018-May-19 17:49:59.539,68.037964,-188.03496,302.1002974710125,-58.081328748202935,3694,1450.776412037037,3141.0,56.0,227.29751327436801,83018.14374833019,2018,2245.297513274368,2472.5950265487368
126,Voyager 1,3367553087926480000,108.20160760226614,23.03094438122929,10.32297968466643,2.6472634999999998,13.171752,0.031550884,75.92004479138996,1978-Jun-25 07:52:08.518,-23.756495,-34.05618,108.19997434627678,23.028603023233426,551,2.9996875,501.0,7.0,247.49934601993127,90396.66114031967,1978,2225.499346019931,2472.9986920398624
200,Pioneer 11,4365399747427701504,253.9053580003093,-5.165701045080776,5.003811685030334,0.8565978999999999,13.38771,0.017248398,74.69537572612569,1986-Apr-29 21:21:05.373,-162.37277,31.533129,253.8943749652882,-5.163568116927065,4048,27.908622685185186,2836.0,7.0,243.50692486716972,88938.46923848508,1986,2229.50692486717,2473.01384973434
184,Pioneer 11,172798461443846272,66.03896215414511,33.78239548354472,9.197179274976744,2.3464403,13.116903,0.019916045,76.23750642537081,1976-May-16 08:42:14.478,-20.666866,-102.576965,66.03753536840668,33.77531384140865,1799,2.6475347222222223,1231.0,7.0,248.53427094670883,90774.65712057594,1976,2224.5342709467086,2473.068541893417
172,Voyager 2,6444311008436863616,303.18892873128164,-58.90264221336065,10.243727007374002,2.6626873,14.446988,0.023612212,69.21857986443119,2022-Apr-08 04:25:44.914,46.042946,-52.865562,303.1918147638905,-58.90595589658043,3758,694.3819444444445,3305.0,34.0,225.6525703580457,82417.3447975726,2022,2247.6525703580455,2473.305140716091
128,Voyager 1,3383422785929060736,96.37472168042083,23.954318206388002,9.778737101763742,2.5057964,13.142867,0.21253806,76.08689894527329,1978-May-21 07:31:35.079,-20.968184,-17.655153,96.37327695225487,23.95310174921661,466,2.808414351851852,417.0,7.0,248.0432905615909,90595.33144471547,1978,2226.0432905615908,2474.086581123181
149,Voyager 2,6760399405790947456,283.74247234216,-30.838091183203737,11.02762875330245,2.7533855,13.480618,0.036528796,74.18057802467159,1991-Sep-04 17:41:41.127,35.471542,-55.00201800000001,283.7448551319609,-30.8417859266162,2832,88.78763888888889,2336.0,9.0,241.82868436042938,88325.50867580323,1991,2232.828684360429,2474.6573687208584
52,New Horizons,3630689305900733568,204.39430442431632,-7.1774990008023165,13.351081370595967,3.7190342,13.911286,0.17284295,71.88407847760216,2006-Mar-02 04:34:21.035,25.9655,-33.622833,204.3959946505743,-7.17968768177888,56,3.183414351851852,63.0,7.0,234.34209583698302,85591.10708349968,2006,2240.342095836983,2474.684191673966
105,Pioneer 10,2576048541495460736,27.98730601204852,14.217536716638822,7.521287092374822,1.8446608,13.067045,0.045737900000000005,76.52839519508035,1976-Mar-19 13:31:57.799,94.147385,-32.850165999999994,27.993830498191155,14.215260174855375,1771,7.388043981481483,1386.0,7.0,249.48256833596196,91121.01325902672,1976,2225.482568335962,2474.965136671924
160,Voyager 1,4540604451415976704,259.28503657693335,12.44039212495258,11.750152995044713,3.441657,14.374295000000002,0.14708328,69.56862814305829,2022-Mar-22 00:57:51.183,-8.906065,30.454176,259.28447550990717,12.442310686512132,3355,1736.9749652777778,9714.0,62.0,226.79372774637002,82834.14112208418,2022,2248.7937277463698,2475.5874554927404
202,Pioneer 11,4402300422812159232,236.2253360398637,-4.314478276040838,10.209215013115648,2.6869678,13.206403,0.025337696,75.72084668040688,1983-Nov-03 14:27:17.156,-3.752555,-74.43202,236.22507872909503,-4.319582041704417,3754,10.547141203703703,2568.0,7.0,246.84996017812642,90159.4794554589,1983,2229.8499601781264,2476.699920356253
130,Voyager 1,3870184928662682752,159.48433680909397,10.119426130331698,14.497686036311615,3.9314459999999998,13.096136,0.36428702,76.35840013329164,1979-Sep-23 23:15:35.051,17.9838,-104.036674,159.48558033189462,10.112232324214126,1165,4.237627314814815,1242.0,7.0,248.92838443453076,90918.60313086801,1979,2227.928384434531,2476.856768869062
143,Voyager 2,635409698132649600,137.1801727470627,18.55419341222344,11.240022826730542,2.9562426,13.0698,0.041651335,76.51226270969205,1978-Oct-06 01:21:31.817,-167.29926,21.649721,137.16858122408823,18.55569343826656,837,10.911168981481481,509.0,14.0,249.42997643359607,91101.80459260664,1978,2227.429976433596,2476.859952867192
186,Pioneer 11,3453710234964117888,93.0613466410492,36.05331440581882,11.877940719855914,3.1293383,13.010168,0.076779276,76.86295781823245,1976-Jul-23 01:15:18.016,23.516022,-42.083897,93.06298344397386,36.050385209465226,1973,2.9343981481481483,1323.0,7.0,250.57324248743774,91519.37108611176,1976,2226.5732424874373,2477.1464849748754
185,Pioneer 11,4051476838257806464,275.9623919952132,-27.772729814208933,5.70722864788085,1.0860186,12.924722,0.03180632,77.37110491285296,1973-Aug-26 18:58:40.994,-127.83673,-207.06808,275.95343525656455,-27.78723780970753,196,4.005405092592594,108.0,7.0,252.22980201590062,92124.41288828754,1973,2225.2298020159005,2477.459604031801
150,Voyager 2,4078883681744576128,281.99980047780673,-22.197973893092648,6.351248816117259,1.2759867,13.346863,0.013649631,74.92397393392021,1989-Feb-14 18:33:51.801,31.689253000000004,-2.0502536,282.0019505262769,-22.198112998444877,2672,69.02331018518518,2245.0,13.0,244.25215502457988,89210.65710117755,1989,2233.25215502458,2477.5043100491594
134,Voyager 1,1173849303988129920,223.254640898705,9.113079589770793,12.650934907854838,3.21949,13.181705,0.09187072,75.86271760567558,1983-Mar-15 18:37:18.875,-367.75314,-67.58361,223.22937700784885,9.108436733574264,1907,27.48335648148149,1761.0,10.0,247.3124593945024,90328.40266924804,1983,2230.3124593945017,2477.6249187890044
131,Voyager 1,631959258846072320,139.13861580683354,16.98755263165191,12.763975240745163,3.4728317000000004,13.074531,0.11367627,76.48458139561515,1979-Jun-25 20:59:46.374,6.6650789999999995,-47.941208,139.13907743749814,16.984232171193714,1002,3.9416550925925926,1193.0,7.0,249.3397353497054,91068.8449391264,1979,2228.3397353497053,2477.6794706994106
201,Pioneer 11,3663582540570840320,205.8925875383325,1.737379398530433,11.23577972351856,3.0126915000000003,13.112978,0.21429826,76.26032785273318,1981-Aug-23 23:42:03.187,49.873505,-44.025948,205.89603170375355,1.7343390538153172,3367,9.382256944444443,2318.0,8.0,248.60866879991016,90801.8301924792,1981,2229.6086687999104,2478.21733759982
106,Pioneer 10,2640501745612707584,353.5608220222396,-2.123425230374801,9.884676839911126,2.619855,12.925374,0.025298933,77.3672001751316,1974-May-24 02:27:31.258,89.56193499999998,-135.88127,353.56709676313903,-2.1329451203463226,1309,5.2354513888888885,1002.0,7.0,252.217072570929,92119.76358580613,1974,2226.217072570929,2478.4341451418577
144,Voyager 2,3420307690186758144,74.91166099325062,26.24948478984129,3.958346449730122,0.7189598,13.024046,0.036173202,76.78105592404373,1978-Mar-22 06:07:07.299,22.04752,-82.39442,74.91319394775599,26.243755941686267,385,2.724710648148148,176.0,7.0,250.30624231238247,91421.8519421746,1978,2228.3062423123824,2478.612484624765
107,Pioneer 10,2640982369633006976,355.3928620350078,-1.2388676878567642,9.60227414087665,2.3059130000000003,12.880501,0.02470825,77.63673292174903,1974-Jun-05 15:49:05.548,175.45471,70.78778,355.4051972787052,-1.2338909932045965,1325,6.326099537037037,1030.0,7.0,253.09574932490185,92440.69148342713,1974,2227.0957493249016,2480.1914986498027
187,Pioneer 11,4051473818955042944,275.96968578653235,-27.798454053077425,9.126369997391738,2.343976,12.853999,0.0326061,77.79679998990976,1973-Aug-26 18:58:40.994,-128.27368,-207.22966,275.9606489850885,-27.813053254309143,196,4.005405092592594,115.0,7.0,253.61756796710583,92631.28052430572,1973,2226.617567967106,2480.235135934212
188,Pioneer 11,6833507132186106240,315.75288428585566,-18.939506910582725,14.883434872186033,1.1100998,12.850003,0.28871268,77.82099203626484,1973-Dec-25 11:09:15.054,-15.441262,22.741394,315.7517961202161,-18.937904295252366,489,2.633020833333333,332.0,7.0,253.69643403822337,92660.0855681207,1973,2226.6964340382237,2480.3928680764466
192,Pioneer 11,216687907608103040,55.67515400931328,32.05585392508674,11.396922661410828,2.9333572,12.917132,0.06426878,77.41656358126617,1976-Apr-20 00:03:38.581,-5.394369599999999,-8.454027,55.67477583673386,32.055261255043824,1730,2.7135069444444446,1182.0,7.0,252.37799727492768,92178.53972469461,1976,2228.377997274928,2480.755994549855
195,Pioneer 11,3453709857007641344,93.08735705729849,36.05111642332229,6.255986579892921,1.2701015,12.909339,0.018274846,77.46330031205437,1976-Jul-23 01:15:18.016,23.929049,-42.302216,93.08903561731309,36.0481490338132,1973,2.9343981481481483,1330.0,7.0,252.53035901729726,92234.18832747763,1976,2228.530359017297,2481.060718034594
196,Pioneer 11,122676502336700928,48.624996666312754,30.72274509361527,7.915938333193374,1.7234468,12.901793,0.0221205,77.50860959558739,1976-Mar-31 19:20:29.073,-130.97116,-145.83016999999995,48.615804009013345,30.71250950614193,1681,2.2629861111111107,1140.0,7.0,252.6780672816149,92288.13729393703,1976,2228.678067281615,2481.3561345632293
141,Voyager 1,4459586730964697600,249.3922771393692,12.459425071750006,11.882050208861582,2.9808025000000002,13.323335,0.04309679,75.05628455443599,1992-May-02 00:21:32.441,-64.0873,-99.54228,249.38792127342566,12.452659412794786,2610,116.06520833333332,2451.0,13.0,244.6834876474613,89368.19702835877,1992,2236.6834876474613,2481.366975294923
53,New Horizons,4070317592773631232,269.7249861379695,-22.063684258112183,13.32656936088228,3.2554703,13.760634,0.14725578,72.67106801262534,2008-Feb-19 16:13:10.414,-41.086018,-30.615196,269.7222823599224,-22.06569897504724,891,73.7362037037037,1287.0,22.0,236.90768172115855,86528.16167183597,2008,2244.9076817211585,2481.815363442317
108,Pioneer 10,6854210936136450432,303.1948601789586,-21.079091267179926,9.818967554734012,2.38896,12.809154,0.020288412,78.06917104739345,1973-Jan-30 09:34:03.658,-59.91906,-31.150864,303.19062413942555,-21.0812935095122,640,2.4721759259259257,406.0,7.0,254.50549761450264,92955.58794872096,1973,2227.5054976145025,2482.010995229005
54,New Horizons,4090742391351529856,273.8340166281984,-21.880869464580574,8.723330276186006,2.131936,13.780695,0.022657264,72.56528083600217,2009-Jan-23 04:02:03.929,27.1837,-10.947973,273.83580292205556,-21.88158887720517,1037,36.999212962962964,1532.0,20.0,236.56281552536706,86402.20274248508,2009,2245.562815525367,2482.1256310507347
191,Pioneer 11,2608084122736160768,340.01501953161784,-10.273455655760912,10.47994955934745,2.5029907,12.82697,0.034230594,77.96073368632823,1974-Mar-14 03:30:29.980,-182.32985,-97.64067,340.00214743955553,-10.280348875431095,685,3.1910185185185185,430.0,7.0,254.15199181742997,92826.47349139814,1974,2228.15199181743,2482.3039836348603
193,Pioneer 11,6840023804459850880,328.58103091927416,-14.613685821125527,9.73376207923219,2.6407118,12.810968,0.02096945,78.05811152217994,1974-Feb-02 15:33:51.027,66.51103,32.172733,328.58573231896037,-14.611411658877726,591,2.7874537037037035,388.0,7.0,254.4694435623066,92942.41956669686,1974,2228.4694435623064,2482.938887124613
199,Pioneer 11,216687907608102912,55.67457063471873,32.056115891500994,11.68487651947201,2.9460964,12.861467,0.067842916,77.75162599232728,1976-Apr-20 00:03:38.581,-9.180602,-14.4171505,55.67392424254368,32.05510080194661,1730,2.7135069444444446,1175.0,7.0,253.47030073498692,92577.4926404466,1976,2229.4703007349867,2482.940601469973
197,Pioneer 11,2739209710506348800,1.8287334767693344,2.7705673390046783,13.424388575675216,4.1051426,12.833158,0.27119356,77.92314533132996,1975-Mar-19 22:00:40.872,13.756718,-21.592289,1.8297042029566188,2.769043705182119,1139,3.166377314814815,821.0,7.0,254.0294537801357,92781.71769865676,1975,2229.029453780136,2483.058907560271
203,Pioneer 11,896888922022734976,111.20875249189312,35.191674486933834,5.77212235442408,1.0573921,12.882214,0.030264912,77.6264104625562,1977-Apr-01 13:53:28.759,-83.50568,-27.329197,111.202882453408,35.18975337875398,2245,7.481412037037038,1541.0,7.0,253.0620981079332,92428.40071294153,1977,2230.0620981079333,2483.1241962158665
145,Voyager 2,3869984718762385024,159.56353088877026,9.888011247077367,11.10248005865474,2.771785700000001,12.928197,0.04563603,77.35030702194723,1979-Oct-22 01:08:28.783,68.60193000000001,-33.68824,159.56833611472797,9.88565155240688,1271,4.974826388888889,828.0,7.0,252.162000891548,92099.649205629,1979,2231.162000891548,2483.324001783096
159,Voyager 1,4540948564195056000,258.2935316464352,11.949265253662164,9.961297080095916,2.2344332000000002,13.850985000000001,0.017868943999999998,72.19703369845791,2013-Feb-20 05:19:07.895,-14.045619,-82.57123,258.292613365252,11.943866872507998,3204,6192.430243055555,5158.0,264.0,235.36232985697282,85963.73735696074,2013,2248.362329856973,2483.7246597139456
135,Voyager 1,632024026953412864,138.5548671445442,17.16371269826076,11.545962836248385,2.7530584,12.91644,0.07067554,77.42071338699452,1979-Jun-23 00:44:46.684,-106.28653,39.099777,138.5474155220979,17.166453937238533,997,3.9743865740740736,1186.0,7.0,252.39152564160213,92183.48082533877,1979,2231.3915256416017,2483.7830512832047
206,Pioneer 11,3663668542995907328,205.11274717000862,2.150779835836567,3.625082016884246,0.75247145,12.928225,0.052561603,77.35014155119573,1981-Mar-03 12:37:12.870,61.525913,-201.10405,205.11705674684512,2.136693521491728,3305,19.05819444444445,2298.0,10.0,252.16146145689808,92099.45218251746,1981,2233.161461456898,2485.322922913796
146,Voyager 2,676102073721874816,123.68257358406531,21.93567665402195,9.449735364362732,2.492635700000001,12.845981,0.026446274,77.84536094949459,1978-Aug-08 21:33:08.121,78.897255,-73.77665999999998,123.68813531630418,21.930475889906802,733,3.3055902777777777,351.0,7.0,253.77587669535237,92689.10120421047,1978,2231.7758766953525,2485.551753390705
147,Voyager 2,676102073721875072,123.6811957749704,21.9359543075913,9.842757871035088,2.5237837000000005,12.844367,0.020343233,77.85514053560603,1978-Aug-08 21:33:08.121,83.02525,-74.57472,123.68704923893331,21.930696624752155,733,3.3055902777777777,344.0,7.0,253.80775814607563,92700.74558527267,1978,2231.807758146076,2485.6155162921514
115,Pioneer 10,64919878085656960,57.2027249745506,23.12044591677321,11.662766916997723,3.0777092,12.860329,0.053067375,77.75851032463251,1979-Jun-26 07:20:34.216,4.887793,7.828098,57.20306914706879,23.12099712999032,2231,198.90967592592602,2146.0,46.0,253.492743658302,92585.68969375822,1979,2232.492743658302,2485.985487316604
109,Pioneer 10,2611532702301643648,343.11345575557874,-6.952742653185849,4.52822411067643,0.8091135,12.733547,0.020756738,78.5327123270271,1974-Apr-02 01:34:01.343,17.560663,-161.78943999999996,343.1147045960314,-6.9642484374422144,1219,3.515578703703704,945.0,7.0,256.0166421861083,93507.5183920542,1974,2230.016642186108,2486.0332843722167
110,Pioneer 10,6834156844774302848,317.4966389628766,-17.563011052197815,11.950731506623654,3.0749245,12.67429,0.054485302,78.89988499585702,1973-Mar-26 19:00:55.650,191.89479,-135.77126,317.51034951682783,-17.57271167573829,750,8.634270833333334,478.0,13.0,257.2136250864939,93944.70442659104,1973,2230.2136250864937,2487.4272501729874
148,Voyager 2,226133159169836544,62.71512200788436,38.892737769124714,7.059001064534549,1.4296303,12.770157,0.026974486,78.30757373895484,1977-Oct-22 11:45:56.271,53.66317700000001,-44.660656,62.71892736657436,38.88957079647671,76,2.397141203703704,21.0,7.0,255.28269038899282,93239.44983767573,1977,2232.2826903889927,2487.565380777985
117,Pioneer 10,61670924304600576,51.28067989910481,21.797042744048767,8.035714321157311,1.736659,12.790229,0.01656688,78.18468396626275,1978-May-30 14:49:10.794,90.06836,-15.933025,51.28705679583263,21.79591467579052,2117,51.943414351851864,2001.0,20.0,254.88206973001652,93093.12714819127,1978,2232.8820697300166,2487.7641394600328
213,Pioneer 11,6340143762153223552,224.4562690279488,-2.3101117418319705,12.28183609485661,3.1922903,12.878048,0.06516351599999999,77.65152020066927,1982-Oct-13 06:52:45.145,-136.73788000000002,-98.90342,224.4466539177559,-2.3170664148563644,3589,8.898738425925925,2469.0,7.0,253.14395585418183,92458.29843618137,1982,2235.143955854182,2488.287911708364
137,Voyager 1,662940335422619648,127.59548648318764,19.637022460134023,8.321272192261375,1.9405842,12.76736,0.01788709,78.32472969095829,1978-Sep-03 00:25:20.095,-0.034381147,14.200848,127.59548404462048,19.638029690056037,695,14.55207175925926,653.0,20.0,255.338618792524,93259.87712778148,1978,2233.338618792524,2488.677237585048
112,Pioneer 10,2643218398328129536,357.86978080004576,0.9590228822409406,12.449211754073115,3.1483755,12.665322,0.090043865,78.95574830355332,1974-Aug-20 12:11:02.682,31.41383,-96.810295,357.87202685349587,0.9521010551765904,1363,15.84863425925926,1154.0,11.0,257.3957394695838,94011.2198838708,1974,2231.395739469584,2488.791478939168
111,Pioneer 10,4074489788429933824,284.8128734518857,-24.043713505058406,11.469552810931404,3.1867094,12.606698,0.07018010000000001,79.3229120844331,1972-Dec-07 05:53:21.492,7.2707562,-36.14674,284.81339572020363,-24.04630997459215,505,2.671099537037037,308.0,7.0,258.5926933952519,94448.3953356818,1972,2230.592693395252,2489.1853867905043
207,Pioneer 11,876992778080665728,122.4138256526828,30.644932768702155,10.118802365882992,2.6351423,12.722178,0.028686907,78.60289047269335,1977-Jun-03 13:36:23.433,-31.021994,-21.847128,122.41161752761627,30.64337770453241,2327,4.297418981481481,1604.0,7.0,256.2454229409803,93591.07827496363,1977,2233.2454229409805,2489.490845881961
205,Pioneer 11,292418110999800960,26.07557638119018,26.03927698739789,10.002743699368578,2.7802763,12.664323,0.103389405,78.96197938100856,1975-Dec-24 11:53:31.042,108.487175,-15.148305,26.08333370416349,26.038193815180286,1522,12.55394675925926,1061.0,7.0,257.4160527820879,94018.63911812977,1975,2232.416052782088,2489.8321055641754
156,Voyager 2,4126577197590322944,252.5020506814473,-22.39757503723619,9.70436407619628,2.4936724,12.910092,0.041053105,77.45877973553345,1985-Jan-16 12:40:58.744,-37.381668,-102.2889,252.4994286084699,-22.40474991680311,2339,41.18125,1935.0,15.0,252.51562193783906,92228.80575657633,1985,2237.515621937839,2490.0312438756782
55,New Horizons,4117632808047027712,263.20914306418615,-22.17194608355549,12.252814748037435,3.1169767000000004,13.485915,0.07421557599999999,74.15143773000041,2007-Dec-25 11:04:18.709,-46.894043,-45.146748,263.2059942089157,-22.174977610911473,843,28.43702546296297,831.0,13.0,241.73368699980134,88290.81183980741,2007,2248.733686999801,2490.4673739996024
208,Pioneer 11,897986097187528064,109.51445606797607,36.35752826505519,4.3482646929675575,0.94252396,12.672574,0.29996112,78.91056675504359,1976-Sep-09 19:58:29.177,-61.20066,-60.511887,109.51008279365529,36.3532042091266,2077,15.059872685185184,1400.0,14.0,257.2484476214421,93957.42300925552,1976,2233.2484476214418,2490.4968952428844
216,Pioneer 11,3650552739370519680,221.14100292517915,-0.9995851748522668,11.837349432706427,-0.02287674,12.819451,0.06327298,78.00645863029992,1982-Sep-03 02:48:57.114,31.227917,22.584278,221.1432088414358,-0.9979898386448912,3561,11.209398148148148,2432.0,7.0,254.30105513477773,92880.91737742623,1982,2236.301055134778,2490.602110269556
204,Pioneer 11,6833959722954878592,317.2253328456305,-18.404954633169197,9.08872962178226,2.117999,12.593184,0.0192591,79.40803236008179,1973-Dec-29 23:33:13.436,16.753339999999998,-17.947036999999995,317.2265375521979,-18.406245176626843,501,2.021875,339.0,7.0,258.87018549386664,94549.74654977984,1973,2231.8701854938668,2490.740370987733
139,Voyager 1,3673907362777552000,211.75058920795345,6.654690109882513,10.244248337238613,2.5465956000000003,12.814179,0.032043625,78.03855145047041,1982-Mar-04 20:54:59.212,-39.76686,-39.77427700000001,211.74777895147903,6.651879329348192,1749,18.132418981481482,1684.0,7.0,254.4056777285335,92919.12973356961,1982,2236.4056777285336,2490.8113554570677
163,Voyager 2,6719343637283871744,286.82670375777013,-36.122714625745374,9.632863399201868,2.4614182,13.094743,0.022002887,76.36652488599927,1993-Jul-05 21:39:26.255,35.91358,-68.21746999999999,286.82918733229616,-36.127432149247106,2933,51.017106481481505,2388.0,9.0,248.95487112835758,90928.27713092133,1993,2241.954871128358,2490.909742256716
113,Pioneer 10,4075267147462106880,283.7109460246888,-24.161704371617986,10.0848049735341,2.5651436000000003,12.562216,0.026523763,79.60379088518009,1972-Dec-04 04:51:21.940,3.9113665,-23.007563,283.71122797832805,-24.16336288816929,497,2.662141203703704,294.0,7.0,259.50835828568705,94782.83278026436,1972,2231.508358285687,2491.0167165713738
56,New Horizons,4069837106209681664,271.8822283895792,-21.62787853250699,12.540120281636385,3.3173733,13.524312,0.081603125,73.94091459657099,2009-Jan-03 16:28:17.123,-79.32568,-55.310425,271.87691692746256,-21.63158198910128,1024,37.61930555555556,1431.0,18.0,241.0473815848214,88040.14565004017,2009,2250.0473815848213,2491.0947631696426
151,Voyager 2,618067341745362176,144.35465845567626,15.047390637244533,12.542359283664224,3.4824572,12.725149,0.08773734,78.58454056969175,1979-Aug-12 12:19:52.426,-128.8972,9.376014,144.34548577966999,15.048057859925757,1147,3.631782407407407,737.0,7.0,256.1856022571951,93569.22936841797,1979,2235.185602257195,2491.3712045143907
114,Pioneer 10,4080410113090173184,287.5396762250652,-23.713318380819693,9.336646928700633,2.3989906000000003,12.534195,0.018071493,79.78174938918316,1972-Dec-14 21:38:22.647,42.530678,-51.16081,287.5427489331676,-23.717014588807746,525,2.6994212962962965,336.0,7.0,260.088503008737,94994.72483891113,1972,2232.088503008737,2492.177006017474
153,Voyager 1,4448320791228424448,254.4583773544823,12.4483119880271,8.959882896946764,2.2906466,13.220401999999998,0.014559893999999999,75.6406664379457,1999-Mar-26 03:57:24.879,-22.318966,-76.30626,254.45684857494098,12.443085247311096,2872,854.0586342592592,3028.0,62.0,246.58857258770297,90064.01025193262,1999,2245.588572587703,2492.1771451754057
210,Pioneer 11,897940016482800640,109.7012344120908,36.38314861732764,13.058097084861645,3.3029137000000004,12.631196,0.110201836,79.16906667077393,1976-Sep-10 09:23:02.301,-53.375225,-73.7652,109.69740783302643,36.37786023941355,2078,14.699629629629634,1527.0,14.0,258.091157346723,94265.2143093171,1976,2234.091157346723,2492.1823146934453
166,Voyager 2,6718107584352349440,288.3018133507506,-38.50562060310715,10.518952367488154,2.5180483,13.080819,0.03303951,76.44781187371197,1994-Jun-18 19:42:57.317,81.235985,-36.995987,288.3074371389453,-38.50818175374873,2980,68.04353009259259,2452.0,12.0,249.219866708301,91025.06411653987,1994,2243.219866708301,2492.4397334166024
116,Pioneer 10,6864716666662525056,296.3145736123209,-22.40565149954904,12.786913250422039,3.2885828,12.548044,0.09401041,79.69369438661126,1973-Jan-09 02:13:21.034,23.827614,-5.046974,296.31629318271683,-22.40601572516787,589,2.8426967592592587,371.0,7.0,259.80144370035265,94889.8792971168,1973,2232.8014437003526,2492.6028874007047
154,Voyager 2,3698569619042032384,183.9047383172052,0.9216272870926916,10.149864084289463,2.4305887000000004,12.713999,0.032370023,78.65346034390187,1980-Nov-04 22:17:42.092,102.51003,-75.7238,183.9120396081155,0.9162338491711972,1561,37.53079861111111,1145.0,16.0,256.4102807211201,93651.29093058189,1980,2236.41028072112,2492.8205614422404
226,Pioneer 11,4170776396800292352,269.87664927359486,-8.102888358511104,11.517953345460189,3.080986,13.008436,0.054453075,76.87319093506069,1992-Feb-15 17:18:25.178,13.857862,-13.078126,269.87761396098654,-8.103798766103774,4474,202.70078703703706,3429.0,36.0,250.60660244829785,91531.55547821632,1992,2242.606602448298,2493.213204896596
167,Voyager 2,6718107584352349568,288.2999007145093,-38.50573084928885,9.52865211765682,2.2632341,13.054224,0.023350246,76.60355750797066,1994-Jun-18 19:42:57.317,80.86331,-38.392803,288.30551010804453,-38.508394113225435,2980,68.04353009259259,2440.0,12.0,249.7275974759844,91210.50770212851,1994,2243.727597475984,2493.455194951968
211,Pioneer 11,93558681358517248,29.59426213349516,18.983887250099162,14.815887031127355,3.4177876000000005,12.573305,0.42756715,79.53358243200543,1975-Jul-16 13:07:21.966,-133.24203,-44.30763,29.584665757663426,18.980696120086453,1388,4.463587962962963,947.0,7.0,259.27947872833766,94699.23681073805,1975,2234.279478728338,2493.558957456676
161,Voyager 2,4069448016526482432,269.709941499757,-22.96962536642015,9.7032369688193,2.6016426,12.868656,0.019735228,77.70819172471077,1987-Feb-02 17:53:50.326,11.508422,4.468751,269.7107513375205,-22.969310904254087,2528,250.10939814814816,2097.0,36.0,253.3287050225571,92525.77622243877,1987,2240.328705022557,2493.6574100451144
209,Pioneer 11,6734790405589956608,278.9753531509621,-34.35868220763299,10.802934592172,2.941949,12.515619,0.045496944,79.90016137367418,1973-Jun-05 02:27:53.008,-22.850113,-69.67659,278.97369985176937,-34.36372359409668,81,2.7741782407407407,73.0,7.0,260.4745260781778,95135.71590479367,1973,2233.4745260781783,2493.9490521563557
152,Voyager 2,664578745186841984,128.8715117545078,20.51332566055143,13.231658637448554,4.026491,12.636592,0.16603762,79.13526107498272,1978-Aug-28 15:05:27.082,-29.957333,-106.45152,128.86936496913492,20.505697191919364,774,8.411550925925926,607.0,13.0,257.98095110444365,94224.962581387,1978,2235.980951104444,2493.9619022088878
153,Voyager 2,3384559131195069312,100.94364092098141,25.52367243742221,5.513285261356993,0.89510727,12.632391,0.026943311,79.16157771744605,1978-May-31 12:58:09.174,-2.902232,-316.88348,100.94343287371966,25.50095656127429,568,2.1635069444444444,253.0,7.0,258.06674335887413,94256.29734439519,1978,2236.0667433588737,2494.1334867177484
214,Pioneer 11,708354117018913664,125.56570484467085,29.60566226651211,11.626169309506633,2.9795523,12.594486,0.05631580200000001,79.39982474999006,1977-Jun-17 11:20:39.648,-45.3108,-51.31296500000001,125.56244695248738,29.60197281247768,2350,4.13125,1625.0,7.0,258.8434286849676,94539.97389289756,1977,2235.843428684968,2494.686857369935
57,New Horizons,3678908736229824896,193.97786264302448,-4.398032015560351,9.778544407940402,2.3940277,13.338945,0.058067143,74.9684454694672,2006-May-14 17:16:52.259,-9.968594,-9.213801,193.97718589368102,-4.398657523459419,156,9.045358796296297,144.0,7.0,244.39713223046303,89263.60857585432,2006,2250.3971322304637,2494.7942644609266
140,Voyager 1,676666776021880192,122.36247871237732,20.825873317359935,10.807605765195936,2.8353882,12.615749000000001,0.035259277,79.26600089563709,1978-Aug-12 05:16:06.050,29.324092999999998,-81.578186,122.36458359062857,20.82001764945055,655,50.240810185185175,967.0,32.0,258.4071629197769,94380.63218481932,1978,2236.407162919777,2494.814325839554
155,Voyager 2,117690801220621312,52.01643891519248,26.530575362791357,8.212464195374091,2.3094282,12.613194,0.32077062,79.28205679571127,1978-Jan-05 04:14:37.382,183.01144,-117.612946,52.02957810550312,26.522131416117244,224,5.0910069444444455,85.0,7.0,258.45950515401864,94399.7496624538,1978,2236.4595051540186,2494.9190103080373
212,Pioneer 11,2557351900316817920,10.105204118435346,7.4092054195627775,9.634009263347991,2.701251,12.539249,0.03120098,79.74958998676337,1975-Apr-22 01:39:46.064,-60.221954,-94.53448,10.100855024871267,7.40237835307202,1214,3.1066782407407407,842.0,7.0,259.9836633568486,94956.43320445537,1975,2234.9836633568484,2494.967326713697
217,Pioneer 11,3870459261109130240,161.46271958069238,10.622170640807989,12.188549608155196,3.5714808,12.634033,0.07591143,79.15128794759319,1979-Jun-12 08:41:41.901,-27.389286,-96.93099,161.46075642770862,10.615223020263109,2883,13.740219907407408,1978.0,7.0,258.03319870915385,94244.04549653133,1979,2237.033198709154,2495.066397418308
142,Voyager 1,3419371249877286784,74.6278462588151,23.57438302157425,9.54714681265424,2.4117146000000003,12.580731,0.019749648999999998,79.48663466762403,1978-Mar-20 20:00:23.002,-3.049636,-30.816623999999997,74.62762674717915,23.57216485267457,310,2.785671296296296,305.0,7.0,259.1264290164543,94643.33693396977,1978,2237.1264290164545,2496.252858032909
145,Voyager 1,1161515154346348544,225.70115187706764,8.059425072347217,10.050398934179,2.5990496,12.698609,0.02252708,78.74878045868047,1983-Oct-31 11:45:12.151,-168.42245,-9.342057,225.6891414271484,8.058758876675201,1980,12.098472222222226,1846.0,7.0,256.7210242952983,93764.78691361476,1983,2239.7210242952983,2496.442048590597
157,Voyager 2,3869987016569871872,159.39845879834886,9.893968687974814,13.646813168175216,3.7755165,12.594291,0.20630336,79.4010572864556,1979-Oct-21 08:31:19.208,10.456106,-72.95921,159.3992106146139,9.888722765425662,1270,4.9419560185185185,821.0,7.0,258.84744675384525,94541.44145237443,1979,2237.8474467538454,2496.694893507691
218,Pioneer 11,3868183753076144768,166.79357585111103,10.498061804696283,10.973869609958642,2.6783762,12.566707,0.046643045,79.57534358537548,1978-Nov-04 12:25:58.185,-67.02029,-0.41344255,166.78874637247063,10.498032012045776,2832,10.315231481481481,1950.0,7.0,259.41562008832403,94748.96108105947,1978,2237.415620088324,2496.831240176648
215,Pioneer 11,292607811115361664,25.329989547576385,26.26569383879727,9.638759675168414,2.4665813,12.489094,0.028121276,80.06986075802833,1975-Nov-30 07:07:12.193,239.59424,8.888049,25.34736199036049,26.26633829137679,1516,29.757638888888888,1053.0,8.0,261.0277460711723,95337.773975035,1975,2236.0277460711723,2497.0554921423445
175,Voyager 1,4541337894390882176,258.6785107491449,12.318982208997724,13.348499445200751,4.029625,13.553525,0.10849922,73.7815440735198,2016-Mar-11 06:29:09.403,-28.531218,25.464966,258.6766044831878,12.320683608432036,3259,12848.981342592593,6295.0,508.0,240.52783367967453,87850.38597316433,2016,2256.5278336796746,2497.055667359349
58,New Horizons,4115534458733980672,256.1467891319399,-22.10721913642537,9.238914261307533,2.248684,13.295681,0.020814179,75.21239416155986,2007-Feb-18 12:50:45.544,-52.66044,-60.496513,256.14320247918954,-22.11133949683401,647,26.514189814814817,450.0,16.0,245.1924049666851,89554.07399003208,2007,2252.192404966685,2497.38480993337
150,Voyager 1,4460327252045435648,247.05508939971574,12.414242597493136,11.790916574296064,0.03997612,12.849538,0.044950212999999996,77.8238106084609,1990-May-05 05:08:34.822,-106.16622,-90.006584,247.0476074583543,12.407899487842865,2509,85.70520833333333,2304.0,11.0,253.70562258358254,92663.44159242767,1990,2243.7056225835827,2497.411245167165
158,Voyager 2,664606817093147776,129.19204302729972,20.63468047817367,12.646478019554005,3.2131157000000004,12.529283,0.1477788,79.8130295507541,1978-Aug-29 16:09:16.936,-42.74321,-64.96045,129.1889537536816,20.629985449355093,776,7.565150462962962,383.0,13.0,260.1904763354584,95031.9695767628,1978,2238.1904763354582,2498.3809526709165
59,New Horizons,3619804557398013056,207.00771654646928,-8.025475152241839,3.1885776268736343,0.7261629,13.238162,0.1251536,75.53918715640175,2006-Feb-18 11:04:53.948,-123.93594,-109.09378999999998,206.99923871006686,-8.032937711218054,35,4.5045370370370375,35.0,7.0,246.2577501298697,89943.18065743361,2006,2252.2577501298692,2498.5155002597394
231,Pioneer 11,4362101311330112512,260.6076582018323,-6.036497027044161,12.736171223653887,3.4832935,12.751681,0.0838041,78.42103125792053,1988-May-20 22:58:38.073,-7.723125,-171.34883,260.60710974675817,-6.048665305575737,4225,29.22645833333333,2988.0,7.0,255.65256190082093,93374.54170865584,1988,2243.6525619008207,2499.305123801641
118,Pioneer 10,4113296471533827072,253.3265860151521,-24.454990536818595,9.930323836035484,2.6531353,12.363553,0.023195418,80.8828979973581,1972-Sep-13 02:18:08.274,22.420359,-98.82221,253.3282281722654,-24.46222867253388,281,2.7821527777777777,182.0,7.0,263.6782474713874,96305.84310644954,1972,2235.6782474713877,2499.356494942774
124,Pioneer 10,65942045942795776,60.01544474388029,23.865426006552838,11.894790248563925,3.1088285,12.549175,0.07640071,79.6865115902983,1980-Jun-22 15:57:12.943,-14.577628,3.6147494,60.01439281318129,23.86568684911659,2317,142.81209490740738,2809.0,28.0,259.7780277843724,94881.32686796418,1980,2239.778027784372,2499.5560555687443
160,Voyager 2,3384023875190889984,98.25189485406051,25.73976875245297,11.043364526281225,2.839901,12.499135,0.040128548,80.00553627177419,1978-May-24 03:20:27.200,6.417481400000002,-73.5266,98.25235979748228,25.734441785616173,549,2.7194212962962965,239.0,7.0,260.81804824598385,95261.18394136314,1978,2238.818048245984,2499.636096491968
119,Pioneer 10,2642793677600836224,354.9229244269403,-0.21627888181725066,9.451607819969883,2.3574076,12.403319,0.023063496,80.62357914604866,1974-Oct-03 22:43:23.856,134.0264,-53.909084,354.9327095854625,-0.2202147403114811,1386,32.09947916666667,1112.0,14.0,262.8328680161186,95997.07671420717,1974,2236.8328680161185,2499.665736032237
143,Voyager 1,3368298007055731840,107.54399190784868,23.071587725227953,6.3500544823810205,1.2515983999999998,12.488828999999999,0.05472807,80.07156053620308,1978-Jun-23 04:45:44.366,-12.04248,-42.50132,107.54311871596552,23.06850598408304,546,2.9842592592592587,487.0,7.0,261.03328734802204,95339.79787099158,1978,2239.033287348022,2500.066574696044
159,Voyager 2,124733344995363968,51.55954573955015,32.57371462148767,10.921231500757383,2.8567257,12.460326,0.05175041,80.25472081302969,1977-Nov-21 13:49:50.998,61.51232,-27.779163,51.56401615775076,32.57169576616709,163,3.1271064814814813,49.0,7.0,261.6303898504768,95557.88358898814,1977,2238.6303898504766,2500.260779700953
171,Voyager 2,6742295461477075840,288.88859683031006,-36.87995909411557,14.251825602814627,2.5800838,12.873579,0.3137389,77.6784760506132,1994-Jan-31 03:02:45.947,-108.49827,11.7144165,288.88096481998264,-36.87913507591435,2961,44.814039351851854,2426.0,7.0,253.231831924999,92490.39429228664,1994,2247.231831924999,2500.463663849998
219,Pioneer 11,183138852910257536,84.07021273907904,35.548518371719716,11.026966045229488,2.7869673,12.4279375,0.039540544,80.46387418556856,1976-Jun-30 01:20:26.065,12.504436,-29.606491,84.07112386935498,35.546361107578505,1916,3.174224537037037,1294.0,7.0,262.3122298449535,95806.91882857082,1976,2238.3122298449534,2500.624459689907
230,Pioneer 11,4365154968654621824,254.71464693460496,-5.530685778582373,12.458235997245525,3.3875055,12.6693535,0.067244895,78.93062587412061,1986-Mar-06 05:41:41.368,-48.720917,-46.74880200000001,254.7111645523208,-5.534027201761616,4040,54.072361111111114,2828.0,8.0,257.31384034963315,93981.3070493,1986,2243.3138403496328,2500.6276806992664
240,Pioneer 11,4169102149814950528,266.0987505786341,-6.836605833940097,13.371647175194685,3.6704369,12.76722,0.16723962,78.32558973363012,1990-Apr-19 22:32:44.582,-138.50296,-83.1263,266.088926808863,-6.842501835024956,4361,88.53224537037038,3173.0,13.0,255.34142253163415,93260.90116545408,1990,2245.3414225316337,2500.6828450632684
120,Pioneer 10,2739177240553736832,1.465773631555919,2.531762913771745,7.2219099760814895,1.4982528999999998,12.398256,0.019899575,80.6565032736398,1975-Jan-26 20:28:10.826,88.414116,24.794031,1.4722313104383096,2.533573845088339,1453,4.787604166666667,1165.0,7.0,262.9402006720657,96036.27889346528,1975,2237.940200672065,2500.8804013441313
168,Voyager 2,4078886911551173248,281.96623635347333,-22.172231700487405,4.716076928659341,0.81077576,12.728117999999998,0.016520813,78.56621100568026,1989-Feb-14 18:33:51.801,-18.55049,-63.50081,281.96491655801947,-22.176749537010927,2672,74.91236111111111,2258.0,14.0,256.1258478785176,93547.40467914977,1989,2245.1258478785176,2501.251695757035
144,Voyager 1,3382855193112980096,99.35857188618016,23.90064937810647,10.265565687861539,2.5264892999999997,12.460208999999999,0.03761282,80.25547634085433,1978-May-29 18:31:00.107,-11.298369000000001,-58.43895300000001,99.357750767573,23.896402277459693,487,2.262071759259259,431.0,7.0,261.6328528711851,95558.78318267164,1978,2239.632852871185,2501.2657057423708
123,Pioneer 10,82722964202491008,37.887396166164095,17.687095077047992,4.927658385493798,0.93833256,12.3958435,0.030218264,80.67220270466558,1976-Jun-12 20:29:41.181,147.41463000000005,-135.22486999999998,37.898165279314696,17.677216464989606,1850,20.541469907407404,1447.0,13.0,262.9913808172097,96054.97192967767,1976,2238.9913808172096,2501.982761634419
127,Pioneer 10,61657897666474496,51.42207523584405,21.727682738325964,14.083833371942742,0.6184826,12.4419,0.20482747,80.37357474675919,1978-May-30 14:49:10.794,65.73356,-5.802859,51.42685950799177,21.72726039003928,2117,41.60010416666667,1868.0,17.0,262.0178536744349,95699.40087605064,1978,2240.017853674435,2502.0357073488703
225,Pioneer 11,6339429521975947648,226.84065719953392,-2.963003243180195,8.276075008258594,1.9337502,12.533384,0.02089937,79.78690944275263,1982-Nov-06 03:56:34.523,-12.37774,-37.99992,226.83976288880226,-2.965748795794714,3608,8.74025462962963,2497.0,7.0,260.1053247833736,95000.86882387935,1982,2242.105324783373,2502.210649566747
146,Voyager 1,3695859559102486784,189.27990016089808,-0.5946577494120281,13.327445456794978,3.7126522000000004,12.475659,0.14574179,80.15608396385265,1980-Dec-01 01:03:35.184,-256.79935,-213.75427000000002,189.2612601632513,-0.6101732839466392,1490,8.635289351851853,1463.0,7.0,261.3088337221596,95440.4384286816,1980,2241.30883372216,2502.6176674443195
121,Pioneer 10,2642823020817452032,355.2633010408561,-0.063414806387353,8.260945316220738,1.9120836,12.33081,0.02111981,81.09767590210855,1974-Sep-28 06:21:39.267,-88.98208000000002,-162.59697,355.2567663296166,-0.0753556855179096,1383,26.66739583333333,1126.0,14.0,264.37842344087386,96561.57537754477,1974,2238.378423440874,2502.756846881748
151,Voyager 1,4455361543999926400,238.3734252308596,9.566401445106278,12.907783767350304,3.7524567,12.592031500000001,0.13442463,79.41530337476566,1985-Dec-18 08:14:49.373,-47.20306400000001,18.727507,238.3700306212543,9.567748234246126,2209,21.68141203703704,2037.0,7.0,258.893889001736,94558.40401899406,1985,2243.893889001736,2502.787778003473
152,Voyager 1,4457445328989960960,240.5249673954153,11.057793371770897,9.252063992270152,2.4098272,12.638421000000001,0.1576075,79.12380789965852,1987-Sep-04 01:58:49.017,-24.193468,-101.83469000000001,240.52323390775368,11.050496808438018,2337,37.46274305555556,2181.0,8.0,257.94361375288673,94211.32548710436,1987,2244.943613752887,2502.887227505774
220,Pioneer 11,2607482754300586496,346.3534374863549,-7.908300666285814,14.822521361744952,3.6654224,12.327432,0.32707188,81.11989796885392,1974-Apr-08 13:36:48.379,92.64256,-22.699839,346.36024288238434,-7.909968165402383,738,8.148425925925926,697.0,13.0,264.45086737846384,96588.03480131012,1974,2238.450867378464,2502.901734756928
179,Voyager 2,6647067519605748480,294.5100237909614,-49.99063543029799,11.925331736539492,3.0147114,13.007969,0.051697206,76.87595254021967,2002-Jun-12 10:13:10.777,33.28417,-120.946915,294.5123408850291,-49.999055210430356,3290,108.52905092592592,2699.0,12.0,250.6156052811161,91534.84367287485,2002,2252.615605281116,2503.2312105622323
229,Pioneer 11,4399091773000697088,238.61404260414147,-4.706124449665811,4.2115544833110246,0.74889565,12.530425,0.036492646,79.80575234093226,1983-Dec-02 07:06:03.631,-67.41251,-69.63685600000001,238.6091707961372,-4.711157007777845,3773,10.961805555555555,2605.0,7.0,260.16675263143907,95023.30473110682,1983,2243.166752631439,2503.333505262878
147,Voyager 1,3708993092352998144,191.8560371378084,6.455218564167956,9.650684072115876,2.3913822,12.475907000000001,0.01941586,80.15449088311617,1981-Jun-17 05:15:57.647,-179.26093,85.82330999999998,191.84302559063832,6.461447997914398,1576,20.39244212962963,1562.0,7.0,261.3036402789587,95438.54157548687,1981,2242.3036402789585,2503.607280557917
255,Pioneer 11,4158858549755074176,272.5165101329112,-8.193172097308299,8.453946859357997,1.9468346,12.793659,0.01741193,78.16372029062123,1994-Feb-15 19:14:36.743,-26.960152,-55.04668,272.5146018489515,-8.197068392055252,4579,87.34644675925927,3783.0,12.0,254.8137281474252,93068.16606856557,1994,2248.813728147425,2503.6274562948497
162,Voyager 2,69996632508602496,57.386939740583294,25.96424753959864,9.990025805639672,2.6804905,12.398762,0.027140051,80.65321523409966,1978-Jan-28 09:44:14.817,-24.297894,-28.958845,57.38516511901087,25.962132500644984,262,3.546898148148148,113.0,7.0,262.9294816631649,96032.36388265436,1978,2240.929481663165,2503.85896332633
174,Voyager 2,6731247847819288192,285.7075607031936,-36.48593861281315,9.76526129435092,2.571083,12.755121,0.023579612000000003,78.3998820460759,1993-Aug-21 00:00:00.000,64.214554,-181.8548,285.71211964790587,-36.49884948608649,2941,92.66414351851853,2419.0,7.0,255.58361547020743,93349.35971433856,1993,2248.5836154702074,2504.1672309404153
221,Pioneer 11,6768217719411371264,294.1989912817208,-24.34267314299334,14.099673775982144,0.70942116,12.26902,0.26583746,81.50610182666148,1973-Oct-25 01:10:42.107,61.50926,-101.86678,294.20353117934417,-24.35019176343669,327,2.7503125,241.0,7.0,265.70989195491643,97047.88093761368,1973,2238.709891954916,2504.4197839098324
148,Voyager 1,3713784798385899904,206.7978703622088,3.75926493845874,13.070269423144556,3.4590302000000004,12.450806,0.10785182,80.31608772807044,1981-Nov-21 05:42:55.398,-37.11694,-68.930305,206.7951708198172,3.754251586496242,1695,8.743969907407408,1641.0,7.0,261.8304459935096,95630.95209466944,1981,2242.8304459935102,2504.66089198702
61,New Horizons,4083676384182912128,288.72357786553044,-20.32340509392935,9.784625017921293,2.6173449,13.388075,0.026128212,74.69333786565919,2018-Mar-20 20:46:29.802,13.846607999999998,-35.069786,288.7245144365532,-20.32577717993217,1660,6373.2175,3738.0,630.0,243.5002814420489,88936.04279389394,2018,2261.500281442049,2505.0005628840977
224,Pioneer 11,3884573210838629248,160.681346757722,13.156585042555633,11.750579199549474,2.9886246,12.364254,0.23907435,80.87831260808059,1978-Sep-12 18:20:30.241,68.166664,-124.16348,160.68633927492482,13.147491325984065,2780,6.1221296296296295,1922.0,7.0,263.6632991023427,96300.38336413963,1978,2241.6632991023425,2505.326598204685
122,Pioneer 10,6049376159842503680,246.35041711994046,-23.948971831603718,12.16972332263833,3.072854,12.220955,0.09267328,81.8266664585707,1972-Aug-23 10:50:52.782,62.817368,12.772467,246.35507180217846,-23.948025409045574,231,2.9913194444444446,154.0,7.0,266.7549326549405,97429.57160289047,1972,2238.7549326549406,2505.509865309881
126,Pioneer 10,2614686209024965760,334.3568690776325,-10.671608705544376,9.91026298911651,2.1720657,12.257507,0.022813095,81.58265571860358,1974-Feb-25 22:50:26.522,29.52963,-88.85799,334.3590506584208,-10.678173327985935,1144,5.625115740740743,874.0,7.0,265.95945764264764,97139.03230940065,1974,2239.9594576426475,2505.918915285295
170,Voyager 2,4090467685308447104,274.00870529292325,-22.839365165477986,13.026001717277248,0.5889034000000001,12.562008,0.22209176,79.60510832646281,1987-Dec-22 16:30:19.974,107.81902,-35.3618,274.01647763268346,-22.841914288304988,2590,15.950289351851852,2161.0,7.0,259.5126531442688,94784.40143441274,1987,2246.5126531442693,2506.0253062885376
234,Pioneer 11,6336438923363721728,227.9169320712788,-3.2555883668318737,10.127544031590906,2.4679117,12.434443,0.027974313,80.4217737694309,1982-Nov-17 10:04:51.472,-27.621286,-44.9467,227.91492051125942,-3.2588616751618082,3617,8.925081018518519,2511.0,7.0,262.1749824883447,95756.79060404302,1982,2244.1749824883445,2506.349964976689
223,Pioneer 11,170264739979917952,61.21155247934731,33.072398546870964,9.919526403707268,2.621603,12.2863655,0.027058579,81.39103457932926,1976-May-04 05:19:09.029,27.095133,-57.737278,61.21354950342018,33.068143069152136,1767,2.6635532407407405,1210.0,7.0,265.33477272861336,96910.87239139876,1976,2241.334772728613,2506.6695454572264
257,Pioneer 11,4171028833492749440,271.46986405724977,-7.418624779837617,7.502997484264085,1.5968399,12.6907425,0.01586624,78.79759600962127,1993-Mar-08 04:38:12.230,42.96504,-117.99252,271.472929855825,-7.427044213959179,4531,155.14949074074073,3688.0,17.0,256.8801629913653,93822.91073096626,1993,2249.8801629913655,2506.760325982731
241,Pioneer 11,4356477554173686656,241.9885230744128,-4.860346300334708,11.623681887052017,3.1459131,12.470085,0.059201673,80.19191436537271,1984-Jan-18 16:40:24.690,-47.969303,-140.38213000000002,241.98503962556737,-4.8705406104936895,3800,62.515671296296304,2638.0,28.0,261.425640831115,95483.10105715644,1984,2245.4256408311153,2506.8512816622297
125,Pioneer 10,6864712410352499584,296.44216132266985,-22.486546952249398,12.302650354477816,2.9792547000000003,12.212199,0.073616296,81.88533307656705,1973-Jan-09 11:56:12.262,-9.863797,81.00239,296.44142990457436,-22.48054048118872,590,2.84587962962963,378.0,7.0,266.94618582960857,97499.42491240623,1973,2239.9461858296086,2506.892371659217
165,Voyager 2,150674328988905216,63.724155635711604,25.95793051487914,10.012449251899172,2.5334492,12.313909,0.024856986,81.20898362609431,1978-Feb-18 01:06:21.252,-20.335253,-22.190788,63.722660195354145,25.956298619729882,306,3.0222800925925934,148.0,7.0,264.74128662106745,96694.10752547867,1978,2242.7412866210675,2507.482573242135
182,Voyager 2,6658846652098376320,292.7577484265011,-49.1714349421593,9.967412033804822,2.6012878,12.871034,0.022098765,77.6938376321672,2001-Aug-04 03:42:26.034,-12.051447,10.158915,292.7569005331836,-49.17072020011758,3263,121.41484953703704,2691.0,8.0,253.28191068086502,92508.68505707916,2001,2254.2819106808647,2507.563821361731
242,Pioneer 11,4399091734345564032,238.5935351752149,-4.712108143108333,6.350927142709607,1.2394972,12.418547,0.016898107,80.52472048773633,1983-Dec-02 07:06:03.631,-73.41036,-69.59536999999999,238.58818211609486,-4.717183014079764,3773,10.961805555555555,2598.0,7.0,262.51058879002045,95879.36744966707,1983,2245.5105887900204,2508.021177580041
149,Voyager 1,612308988897482752,134.01541052688538,18.406826473412114,14.003089911006944,3.7176894999999996,12.300347,0.20368972,81.2985172954033,1978-Oct-08 14:03:49.945,40.204624,-82.90588000000002,134.01837040671123,18.400722910503603,745,12.875462962962965,1163.0,16.0,265.0331663830148,96800.7136897323,1978,2243.0331663830148,2508.066332766029
227,Pioneer 11,625750144885382784,153.88837767800638,20.568006686315968,9.77488775287363,2.4194287999999995,12.262826,0.025686262,81.54727163072224,1977-Nov-11 15:34:24.827,-46.755924,-81.875694,153.8849249566739,20.56196052294904,2563,21.040509259259263,1784.0,11.0,265.84410551615446,97096.90109872023,1977,2242.8441055161543,2508.688211032309
222,Pioneer 11,6770062257548864384,288.08946601752115,-25.498586628400243,11.331333574431751,2.6706781000000004,12.159246,0.04815372,82.24193863886241,1973-Oct-07 05:35:58.476,60.687824,-54.65103000000001,288.0939857252694,-25.50265674779482,283,2.906944444444445,206.0,7.0,268.1087199626914,97924.02887917343,1973,2241.108719962692,2509.217439925383
154,Voyager 1,3673906061402286848,211.82215859033863,6.611005605292046,9.136037813559678,2.169304,12.366207000000001,0.017778093000000002,80.86553864653007,1982-Mar-02 02:40:06.265,26.241373,-44.489815,211.82408020138203,6.607747691952058,1748,18.410960648148148,1677.0,7.0,263.62165598768803,96285.17363294316,1982,2245.621655987688,2509.243311975376
235,Pioneer 11,3896460271565174528,177.88256066809674,4.321267318712201,11.443425587809374,2.8872929,12.292017,0.044968598,81.35361359981766,1979-Nov-08 15:45:52.456,50.73879,8.240582,177.88629860864174,4.321874404694377,3020,7.6498842592592595,2091.0,7.0,265.21278033540557,96866.31588970352,1979,2244.2127803354056,2509.4255606708107
178,Voyager 2,6738798572118096000,290.3059884253563,-39.21777161573946,14.861013164459367,3.9675827,12.671404,0.387233,78.91785386089941,1995-Feb-17 20:10:00.638,64.67541999999999,-114.25046,290.3106104258616,-39.225936474224014,3012,59.28495370370371,2464.0,7.0,257.27220358653204,93966.09963794496,1995,2252.2722035865318,2509.5444071730644
254,Pioneer 11,4360882335189676416,257.82977027907407,-6.80124305121225,15.637673289064187,0.93800545,12.474451,0.7095587,80.16384807509856,1987-Jan-22 19:33:44.662,2.4254925,85.42392,257.82994635255244,-6.795041883199091,4122,41.55311342592593,2850.0,13.0,261.33414472482133,95449.68301929373,1987,2248.3341447248213,2509.6682894496425
249,Pioneer 11,4405732857595573888,240.3467198370461,-2.9167830338895464,12.047287890300536,3.0269823,12.396549,0.056905515,80.66761014388797,1984-Jun-09 05:53:52.098,-0.37203044,-15.523932,240.34669266057202,-2.9179170425779093,3839,33.07105324074074,2665.0,8.0,262.97640906907475,96049.50364838887,1984,2246.976409069074,2509.9528181381493
155,Voyager 1,1172136093073510400,217.68583502860128,6.449916087524084,14.729767476791437,3.1480541,12.349522,0.40203246,80.97479638457716,1982-Nov-05 11:38:45.166,10.274932000000002,-7.389571000000001,217.68658846095187,6.449374230698028,1847,10.134479166666667,1734.0,7.0,263.9778362137215,96415.26489869964,1982,2245.9778362137213,2509.9556724274426
193,Voyager 2,6449050801202399104,300.0612064838517,-55.373599745152205,5.003011063869012,1.0405788,13.0646305,0.03830257,76.54253974923313,2011-Apr-16 23:59:46.631,-15.798245,2.38282,300.0601114509418,-55.37343458338089,3538,253.84708333333333,2968.0,16.0,249.5286795825,91137.8549307123,2011,2260.5286795825,2510.057359165
128,Pioneer 10,85581522635847424,36.82449892378219,17.32880485099291,12.05015658633427,3.4095879,12.205406,0.07463539999999999,81.93090705200129,1976-Jun-02 19:09:09.022,74.28282,26.751413,36.830010192690786,17.330789619871446,1842,20.420729166666668,1421.0,12.0,267.09475698952417,97553.68904285383,1976,2243.0947569895247,2510.189513979049
60,New Horizons,3619804557398012544,207.0113889985659,-8.030281444844709,10.729145946424666,2.8030443,12.928548,0.04507386,77.34820730767713,2006-Feb-18 11:04:53.948,-116.23606,-111.186005,207.00324745813657,-8.038069263387461,35,4.5045370370370375,28.0,7.0,252.15515582302743,92097.14911280254,2006,2258.155155823028,2510.310311646055
232,Pioneer 11,704398108542211840,130.05114102895428,28.172085416337005,11.961849740991239,2.812727,12.222956,0.06249256,81.81327202997215,1977-Jul-06 03:27:21.523,-122.08747,-75.67178,130.04209599281404,28.166479157067126,2382,4.03556712962963,1667.0,7.0,266.7112668177092,97413.62309250011,1977,2243.711266817709,2510.4225336354184
228,Pioneer 11,91991125669704064,28.25303545745039,18.148971256512567,12.149270952034607,3.4882698,12.160969,0.06661879,82.23029086317902,1975-Jul-09 07:32:57.539,132.03633,-49.661808,28.262867431452065,18.14527323187861,1376,4.160601851851852,933.0,7.0,268.0707482139636,97910.16007766807,1975,2243.0707482139637,2511.1414964279274
233,Pioneer 11,940620072872381824,102.34741525821592,36.18078815522521,9.475889131087984,2.2252617000000003,12.1713505,0.021362709,82.16015155549195,1976-Aug-18 00:10:36.942,25.102833,22.168179,102.34928292507193,36.18243748192433,2032,3.31707175925926,1379.0,7.0,267.8420940709037,97826.64643845687,1976,2243.842094070904,2511.6841881418077
236,Pioneer 11,641311567312760576,146.12525969730214,22.858551744826325,11.032184253290255,2.9036036,12.190313,0.048143383,82.03234586116768,1977-Sep-17 11:34:29.398,-61.40146,-47.908234,146.12069849571398,22.854992886195593,2503,4.950358796296296,1716.0,7.0,267.4254475074066,97674.4704476052,1977,2244.4254475074067,2511.850895014813
137,Pioneer 10,149442429288552832,66.83300763263864,24.94424144217,10.183857707708665,2.585394,12.315714,0.31786853,81.1970795639634,1983-Jul-20 19:06:29.888,-2.7394333,-46.137318,66.83280620614872,24.94084903324057,2526,325.95725694444445,3523.0,44.0,264.70247937852065,96679.93356821088,1983,2247.7024793785213,2512.4049587570416
133,Pioneer 10,65687543360807552,58.00892090625994,23.55728797697009,12.79096073586247,3.409193,12.208802,0.10280916,81.90811692397439,1979-Jul-16 07:41:23.341,47.172626,-79.52601,58.01241981363726,23.55138934128087,2238,289.4511805555556,2233.0,64.0,267.0204611721565,97526.55323851843,1979,2246.0204611721565,2513.040922344313
130,Pioneer 10,2609222147335623424,338.40849052612293,-9.020838302477644,11.342829574489608,3.1695747000000005,12.084403,0.05659690000000001,82.75129494219864,1974-Mar-13 18:21:40.955,121.28187,-43.61277800000001,338.4175788987016,-9.024106467617386,1179,3.3003472222222223,896.0,7.0,269.7692215115676,98530.51046488492,1974,2243.769221511568,2513.538443023135
196,Voyager 2,6449054065377678464,300.00124940510545,-55.337708832749385,6.394337719985187,1.3248873,12.9699335,0.014355425,77.1013975701842,2011-Apr-16 23:59:46.631,-8.328427,-1.0546162,300.00066791718564,-55.33778246568928,3538,266.55315972222223,2951.0,17.0,251.35055607880048,91803.2771022211,2011,2262.3505560788003,2513.701112157601
173,Voyager 2,6247408507631218176,239.44506971007104,-19.684180142332707,14.019633715374663,3.9239006,12.27786,0.26531140000000003,81.44742043218143,1983-Dec-20 23:27:21.392,-41.799774,-57.472813,239.4419867584032,-19.68841906244991,2194,9.420520833333333,1743.0,7.0,265.51859060891144,96978.01003399881,1983,2248.5185906089114,2514.0371812178228
237,Pioneer 11,2642556973363155584,356.11401170169364,-0.3524811390301158,12.307099610577026,3.4026098,12.09393,0.10780623,82.68610615306427,1975-Feb-24 03:11:34.645,226.29485,-24.633574,356.1309559633527,-0.3543256252111969,1088,3.3641550925925925,786.0,7.0,269.5567060589895,98452.89132098533,1975,2244.5567060589897,2514.1134121179794
243,Pioneer 11,693555755660444928,140.5736094210661,24.7051964824968,8.629910786576401,2.081931,12.138501,0.018023206,82.38249403428199,1977-Aug-21 08:15:40.745,93.48579,-156.56241,140.5805836462882,24.693516616076113,2461,4.3058796296296284,1695.0,7.0,268.56693055175924,98091.38571472453,1977,2245.5669305517595,2514.133861103519
163,Voyager 1,1189269297437549056,235.99908831595886,10.605662578814592,14.572873321988896,0.7535877,12.318778,0.28067935,81.17688271622859,1985-Mar-05 04:21:18.493,-91.73318499999999,-18.831242,235.99234498790005,10.604278289801071,2137,32.15487268518518,1943.0,7.0,264.6366376549052,96655.88553707756,1985,2249.6366376549054,2514.273275309811
129,Pioneer 10,4074571809416771968,285.2448573787065,-24.017277551630503,12.861731350501676,3.5457191,12.020661,0.12921584,83.19009832698076,1972-Dec-08 09:20:19.836,-61.30345,41.04479,285.24023918642143,-24.01418551161985,508,2.6748148148148148,315.0,7.0,271.19972054595723,99052.98593220543,1972,2243.1997205459575,2514.399441091915
239,Pioneer 11,3453015927730378752,94.14526972026421,36.10469880432229,11.176765001948018,2.9340258,12.107553,0.043401904000000005,82.59307549200362,1976-Jul-25 23:40:50.109,70.37827,-73.426956,94.15053349978943,36.099207005618034,1980,2.966203703703704,1337.0,7.0,269.25342610393176,98342.12135020003,1976,2245.253426103932,2514.506852207864
140,Pioneer 10,149541209240147712,65.07591781033446,24.568712575220065,13.786415697881887,2.1200695,12.228304,0.4040911,81.77748994603624,1982-Jul-11 20:09:32.961,7.81073,-10.831578,65.07649622706647,24.567910452228716,2469,646.4159722222222,2962.0,102.0,266.59461722407815,97371.01799492232,1982,2248.5946172240783,2515.189234448157
172,Voyager 1,4448892159318667776,252.12983653706038,12.527153670231321,6.0574801331107295,1.2529068,12.526438,0.10026586,79.83115544957175,1995-Apr-19 15:09:26.160,-118.07423999999999,2.2057278,252.1213007607227,12.527313125833444,2735,182.1020138888889,2851.0,18.0,260.2495667656039,95053.55176546916,1995,2255.249566765604,2515.499133531208
156,Voyager 1,149730638774998016,65.97721522102646,25.620079460963613,8.838865581358881,2.2317867000000002,12.107674000000001,0.015861183,82.59224928905712,1977-Sep-06 00:54:28.361,8.789172,-93.232315,65.97787258017654,25.61310643617949,1,6.5730208333333335,0.0,13.0,269.2507326823262,98341.13760489284,1977,2246.250732682326,2515.501465364652
174,Voyager 1,4447867448840239744,253.1317314599529,11.993077095064027,11.143424460069113,2.751399,12.543944999999999,0.13506289999999999,79.71973530556637,1996-Feb-10 01:15:45.936,-46.9488,49.368813,253.1283421929532,11.996641064543887,2767,331.2348958333333,2824.0,27.0,259.8863370961464,94920.88576099649,1996,2255.8863370961467,2515.7726741922925
180,Voyager 2,4073860116178606080,283.11044937721783,-26.150079226853446,10.639272943752877,2.6809196,12.389503,0.032380413,80.71349095377803,1990-Jul-06 09:01:51.709,-25.43393,-58.70845799999999,283.1085903958354,-26.15437026377557,2756,29.970462962962962,2321.0,7.0,263.12598050931643,96104.13312122274,1990,2253.1259805093164,2516.251961018633
157,Voyager 1,673814574140786048,117.803211561787,21.619848282132864,8.095783081934771,1.8632421000000001,12.109357000000001,0.016440611,82.58076873067398,1978-Jul-26 14:09:40.029,-134.09708999999998,-13.775726,117.79318357560268,21.618818112190514,621,3.8012615740740734,550.0,8.0,269.2133060619972,98327.46790608382,1978,2247.213306061997,2516.4266121239943
165,Voyager 1,1189694572217087616,238.6737748849021,11.89377968602235,9.898633917517946,2.4754677000000003,12.2876425,0.022562122,81.38257617062699,1986-Apr-30 19:39:25.744,3.3465678999999997,-128.11584,238.6740215152509,11.884337996295582,2239,31.342453703703704,2071.0,7.0,265.307198316244,96900.80111302497,1986,2251.307198316244,2516.614396632488
238,Pioneer 11,6769605685345091968,291.13468491841184,-24.9000451046284,12.62710147771523,3.415492,11.989642,0.10674637,83.40532503407758,1973-Oct-16 06:26:20.352,-57.937233,-138.31842,291.1303090225731,-24.910492048143936,305,2.818460648148148,227.0,7.0,271.90135961109286,99309.25258435556,1973,2244.9013596110926,2516.8027192221853
184,Voyager 2,6755599006712162944,287.664969163915,-34.223657758140924,15.453270313025058,1.1403847,12.443992,0.5367907,80.36006670819899,1993-Jan-22 21:44:51.526,118.13894,-171.35218999999995,287.67356620101936,-34.23612715335279,2908,36.25361111111111,2374.0,7.0,261.97381746872867,95683.31709227846,1993,2254.973817468729,2516.9476349374568
244,Pioneer 11,2631805501990084864,348.83133773086763,-6.881163004794503,9.12052377779492,2.3474035,11.991379,0.019177387,83.39324593092725,1974-Apr-20 02:36:21.424,14.317288,-82.47045,348.8324189335096,-6.887390948760169,759,8.092372685185186,684.0,13.0,271.8619817348228,99294.87020882667,1974,2245.861981734822,2517.7239634696452
177,Voyager 1,4447867173962332672,253.144787699212,11.983443829344704,10.639223797306547,2.5233097,12.496406,0.028680325,80.02301076717998,1996-Feb-10 01:15:45.936,-48.045494,53.70929,253.1413060661507,11.987335891270197,2767,309.44777777777784,2798.0,26.0,260.87501510100674,95281.99051549169,1996,2256.875015101007,2517.750030202013
245,Pioneer 11,2631947751306917504,349.68726178079237,-6.225187854161715,9.528265034416737,2.4010782,11.988365,0.023612566,83.41420915537641,1974-Apr-24 20:01:06.828,172.4004,-14.339823999999998,349.70028426283767,-6.226271030828303,767,6.945856481481481,557.0,11.0,271.9303218465271,99319.83075122557,1974,2245.930321846527,2517.860643693054
248,Pioneer 11,185146458061342336,75.51983378156922,34.82496986074554,5.451376293541183,0.88432026,12.031127,0.015687568,83.11773302648453,1976-Jun-08 20:05:09.962,-18.753433,-51.32685,75.51842225218675,34.821106602361695,1861,2.6693287037037043,1252.0,7.0,270.9638096663396,98966.82184253387,1976,2246.9638096663393,2517.927619332679
205,Voyager 2,6447511828520637824,301.0827696879054,-58.202664707600405,10.909699864719828,2.7324839,13.037136,0.033775046,76.703962743522,2018-Jun-24 08:18:36.401,91.13837,-121.72347,301.0891001365423,-58.2111195902045,3696,503.8984490740741,3225.0,28.0,250.05491854388168,91330.05844896736,2018,2268.0549185438817,2518.1098370877635
158,Voyager 1,66458575888313856,57.76680114727845,23.848296832294587,15.642174561052894,2.56847,12.039269,0.838932,83.06151834005607,1977-Oct-27 15:03:03.821,192.20552,-410.09082,57.78125824677429,23.81745108045482,72,2.977789351851852,122.0,7.0,270.7805497885828,98899.88800478197,1977,2247.780549788583,2518.5610995771663
203,Voyager 1,4540603626782252032,259.3126580284618,12.428033270875629,13.3266976395261,3.5420399,13.128867000000001,0.10607966,76.16803404467983,2022-Mar-22 00:57:51.183,-67.19981,-32.620228000000004,259.30802295935496,12.425783308878474,3355,1647.1817013888888,9776.0,59.0,248.30779098565625,90691.93757960107,2022,2270.307790985656,2518.615581971312
131,Pioneer 10,6237850075092720512,232.64178825724144,-25.920467337668843,12.200145167850811,3.5143986000000003,11.921969,0.11382357,83.87875906190908,1972-May-13 10:26:12.410,-98.27346,-154.86923000000004,232.6343237061993,-25.93223073018481,87,3.9509490740740736,56.0,7.0,273.44475454182356,99872.96214885564,1972,2245.4447545418234,2518.8895090836468
246,Pioneer 11,2600813739536640000,334.56312432657637,-12.372086761629673,13.0663077509945,3.5735245000000004,11.964715,0.16752654,83.57909065685375,1974-Feb-22 14:18:58.232,-33.78148,56.06674200000001,334.5605675560776,-12.36784331828404,640,2.9474074074074075,423.0,7.0,272.4678355413432,99516.15225312019,1974,2246.4678355413434,2518.935671082687
135,Pioneer 10,6841874660486453120,324.520099566707,-14.412473229028276,8.287892063375589,1.9339075,11.962219,0.026069032,83.59652837659256,1974-Jan-20 13:53:44.784,30.899216,-13.843084,324.5224386793972,-14.413521169356466,1064,3.209398148148148,846.0,7.0,272.52468250769175,99536.91503910934,1974,2246.524682507692,2519.049365015384
175,Voyager 2,3882428407250225152,157.31079902408717,10.679282873506036,11.04917940964909,2.8634405,12.072295,0.0509704,82.83428994671577,1979-Oct-10 03:16:05.561,-38.762257,-2.19706,157.3078914241352,10.679118069585376,1253,4.505127314814816,779.0,7.0,270.0397852262934,98629.33115605141,1979,2249.0397852262936,2519.079570452587
141,Pioneer 10,149881718543835648,63.26136438520653,24.44180191126678,12.262697700308394,3.2453928,12.115989,0.106170684,82.53556702390131,1981-Jul-16 11:29:17.949,5.219007,-3.2775745,63.2617544569277,24.441556943375765,2401,325.7547222222222,2745.0,68.0,269.06594849791827,98273.64702937967,1981,2250.0659484979183,2519.1318969958365
164,Voyager 1,3813323208091601408,173.1627295107267,5.221694378127816,8.50116924628464,2.1044188,12.084404,0.01831176,82.75128841165028,1980-Jul-23 10:04:21.827,-300.4967,75.19451,173.14021150506375,5.227329150192606,1355,7.04144675925926,1407.0,7.0,269.76920022197993,98530.50268907592,1980,2249.76920022198,2519.53840044396
258,Pioneer 11,4399133966762658560,237.89363243182203,-4.649362409054041,9.905106532524938,2.659007,12.149758,0.02344184,82.30616380212003,1983-Nov-23 04:05:19.182,-218.49034,-20.075752,237.8773477210432,-4.650858712357045,3767,12.632789351851851,2590.0,8.0,268.31809399491124,98000.5006507014,1983,2251.3180939949107,2519.6361879898222
132,Pioneer 10,4068180520256142336,264.8751099028593,-24.960308832560905,8.962111618071049,1.9257832,11.901513,0.5655479,84.02292982626662,1972-Oct-14 19:13:53.269,1.5921252,29.04072,264.87523104367057,-24.958099197018036,363,2.6441550925925927,259.0,7.0,273.91475123362915,100044.6237405707,1972,2245.914751233629,2519.829502467258
250,Pioneer 11,2631490526268372864,348.2873291373201,-6.804980739641839,12.325450561429687,3.709302,11.940216,0.23145251,83.75057826441443,1974-Apr-17 19:44:15.432,150.45618000000005,-0.70258135,348.29873986347366,-6.805034024016818,755,7.309409722222222,545.0,12.0,273.02688514199104,99720.33952926082,1974,2247.026885141991,2520.053770283982
161,Voyager 1,663621001840332032,125.49541998248944,20.061997063129226,8.410001520872193,2.1451683,12.028112,0.7026905999999999,83.13856453852125,1978-Aug-24 21:56:33.695,41.053246,-75.02595500000002,125.49851074378641,20.056348610357066,679,14.588009259259259,595.0,19.0,271.0317203955793,98991.62555728137,1978,2249.0317203955788,2520.0634407911584
247,Pioneer 11,4072756099106808320,278.62334778811,-27.24815761934451,8.151939481331855,1.98382,11.916581,0.017766032,83.91668609375213,1973-Sep-06 05:06:47.707,-10.860426,-61.09085500000001,278.6225224904181,-27.25279999171288,215,3.545185185185185,136.0,7.0,273.568396665632,99918.12119815542,1973,2246.568396665632,2520.136793331264
136,Pioneer 10,6842120813652344832,322.09194766231144,-15.332001563392348,11.655778638833661,2.9948015,11.9306135,0.056516834,83.81798626795592,1974-Jan-11 07:30:14.616,77.90059000000002,-9.8939905,322.0978604653261,-15.332752536109155,1044,3.262002314814815,832.0,7.0,273.24663523353627,99800.6010526968,1974,2247.2466352335364,2520.493270467073
253,Pioneer 11,128826375813389568,42.77080816997864,29.42280604343165,13.696271762328932,0.49124336,11.971838,0.17887731,83.52936284421202,1976-Mar-14 11:37:27.409,66.297874,-47.552803,42.775822976942464,29.4192091237746,1640,3.0553703703703703,1119.0,7.0,272.3057228721312,99456.94222181721,1976,2248.3057228721314,2520.611445744263
162,Voyager 1,3368466266693930112,106.4505696626614,23.2887550249693,9.624305952704301,2.2888956,12.014932,0.40345040000000004,83.22976998419423,1978-Jun-19 19:31:02.515,-35.269318,-69.507576,106.44791144096509,23.28351629173077,538,2.9606018518518518,473.0,7.0,271.3290501484732,99100.22227622836,1978,2249.329050148473,2520.658100296946
134,Pioneer 10,4075274122488841088,283.9108527245585,-24.081634417623164,11.099981462775967,2.6298704,11.878907,0.041214984,84.18282783543302,1972-Dec-04 23:05:34.959,-204.27579,-305.3403,283.8952803138209,-24.10491120755273,499,2.66425925925926,301.0,7.0,274.43601874351157,100235.01148588018,1972,2246.436018743512,2520.872037487024
251,Pioneer 11,2631947751306917632,349.6880967913022,-6.225113300865747,12.309465518408876,2.978197,11.908127,0.11655465,83.9762637892085,1974-Apr-24 20:01:06.828,173.77618,-15.462887,349.7013116417185,-6.2262891796967885,767,7.021712962962963,568.0,12.0,273.76261995281965,99989.05931156786,1974,2247.7626199528195,2521.525239905639
142,Pioneer 10,65673657729693312,57.817775106372395,23.28550540421813,16.073921047526753,2.2392788,12.013922,1.2454741000000005,83.23676663086593,1979-Jul-10 01:57:22.886,-6.202714,-42.70726,57.81730757322976,23.282286319854304,2236,325.3167824074074,2169.0,66.0,271.3518592166229,99108.55306027936,1979,2250.351859216623,2521.7037184332457
139,Pioneer 10,2586166419293139456,24.15770651815484,12.862633068686796,15.013490850896735,3.5608234,11.91767,0.41245764,83.90901736898797,1975-Jun-22 19:04:37.482,150.16933,-0.5452633000000001,24.16911703498229,12.862591637216845,1649,24.79328703703704,1353.0,17.0,273.5433966229008,99908.99018254828,1975,2248.5433966229007,2522.086793245801
265,Pioneer 11,4171771210014622208,267.94831255886055,-7.294022323698632,12.972707429626773,3.813055,12.266036,0.121113636,81.52593040312719,1991-Feb-08 01:45:17.534,-7.878261599999999,14.631438,267.94773093581483,-7.292942138481402,4415,144.2109490740741,3373.0,19.0,265.77453311419464,97071.49047462846,1991,2256.7745331141946,2522.549066228389
252,Pioneer 11,4072326366182921984,282.41272500557596,-26.532616140068765,10.844137363731566,2.904317,11.862855,0.037133407,84.29673999857707,1973-Sep-19 07:44:29.961,-38.038544,-121.696236,282.40982131651856,-26.541905876042556,242,3.1938194444444443,150.0,7.0,274.8073723953612,100370.64469368172,1973,2247.807372395361,2522.6147447907224
177,Voyager 2,3813039259213045760,174.0680749848324,4.604007581683566,14.210885264199405,3.8894463,12.013655,0.27524933,83.23861674352219,1980-Aug-30 01:42:17.002,-71.08829,-6.27569,174.06271654507302,4.603534537410208,1477,4.676423611111111,1009.0,7.0,271.3578905838823,99110.75595685717,1980,2251.357890583882,2522.7157811677644
256,Pioneer 11,898518016000544768,112.90442129752572,36.43323276425989,8.484340120958842,2.088869,11.919692,0.057857916,83.8947849228836,1976-Sep-22 22:51:10.158,-50.47396,-101.08412,112.90058671756373,36.42555325702815,2099,4.652939814814816,1428.0,7.0,273.4969988486005,99892.04385946286,1976,2249.4969988486005,2522.993997697201
63,New Horizons,4070476570992911104,268.1983687064624,-21.851495472542087,10.636274196448873,2.4390774,12.659134,0.030336672,78.99434566535163,2008-Feb-04 18:49:13.280,63.14524,40.74443,268.20288572711684,-21.848580867545305,881,25.24233796296297,1009.0,17.0,257.52156686904635,94057.17708325047,2008,2265.521566869046,2523.043133738093
176,Voyager 2,3384025490098713984,98.3725176517584,25.691649805410954,10.607858242944069,2.9115286,11.962092,0.59311044,83.5974147828582,1978-May-24 12:39:09.043,-86.68200999999998,-47.233322,98.36595563626551,25.688074140714217,550,2.720601851851852,246.0,7.0,272.5275721921177,99537.97046744908,1978,2250.5275721921175,2523.055144384235
166,Voyager 1,1165611999095731712,231.04732867219403,9.347658486038453,9.534229655179473,2.4250736,12.090479,0.022227747000000003,82.70970972376406,1984-Feb-15 08:52:12.163,-11.783833,13.065779,231.0464460832032,9.348637090615233,2026,46.02663194444445,1881.0,14.0,269.6336536994708,98480.99567719473,1984,2253.6336536994713,2523.2673073989417
171,Voyager 1,4456873033187645824,241.88766237296159,11.921947938289554,10.385097363727446,2.4619894,12.153275,0.031890858,82.28235090278815,1987-Apr-15 09:15:04.483,70.75041,-29.447826,241.89293407810558,11.919753742475375,2314,35.07770833333333,2158.0,7.0,268.24046394308937,97972.14705057397,1987,2255.240463943089,2523.4809278861785
138,Pioneer 10,6040170361314010368,241.20944711383143,-29.37226956906753,12.656758673655554,3.3987036,11.812105,0.09988014,84.65891429683293,1972-Apr-14 17:24:41.698,-53.247395,-34.814255,241.20536498691087,-29.37493854860631,21,3.0372916666666665,0.0,7.0,275.9880606076753,100801.87925634734,1972,2247.9880606076754,2523.9761212153508
259,Pioneer 11,3896915675536717824,176.87162613480115,4.520821992770104,10.937202105595293,2.6830893,11.963038,0.037667125,83.59080384449969,1979-Oct-31 10:52:00.074,-125.728455,19.92538,176.86210897140182,4.522330267922282,3012,6.570775462962962,2070.0,7.0,272.506020533069,99530.09893949813,1979,2251.5060205330687,2524.0120410661384
260,Pioneer 11,3896463776258433792,177.7892539329166,4.331091169166212,10.948750706301126,3.1330242000000004,11.960457,0.08383903,83.60884644261174,1979-Nov-07 14:29:07.386,-69.38795,-160.58517,177.78400039686568,4.318932861574412,3019,7.57724537037037,2084.0,7.0,272.56483940291423,99551.58194352039,1979,2251.564839402914,2524.129678805828
62,New Horizons,6255065407827891200,233.1908465397021,-18.510524973104644,10.22734293948573,2.7417154,12.578888,0.0395288,79.49828353773185,2006-Oct-30 18:01:39.209,-46.206192,-28.272224,233.1875201480881,-18.512560295344734,475,2.7866319444444443,354.0,7.0,259.16440433300585,94657.20703858703,2006,2265.164404333005,2524.3288086660114
185,Voyager 2,4116696539523424256,263.50982760603114,-23.03174928191191,2.7012718008815195,0.5028291,12.10337,0.57183784,82.62161891493727,1986-Oct-30 05:47:07.558,-18.03713,-70.04759,263.5084780945269,-23.03699013949845,2483,15.362719907407408,2034.0,7.0,269.3464776626954,98376.10750152289,1986,2255.346477662696,2524.6929553253917
143,Pioneer 10,60494103263991168,48.72528453666189,21.044119089418963,0.2416803375943477,0.0074853897,11.894242,0.4325346,84.07429207320676,1977-Jul-16 02:03:45.169,-26.276451,-73.78171999999998,48.72328400524963,21.038501791484226,2019,48.18851851851852,1815.0,18.0,274.08219215865404,100105.7798640268,1977,2251.082192158654,2525.164384317308
170,Voyager 1,1167176913379202304,230.16795089020698,9.454307080636736,8.525016210147895,2.01021,12.040678999999999,0.01504527,83.05179482236322,1984-Oct-01 10:31:14.576,-61.436752,20.748686,230.16333035036968,9.45586754934416,2082,16.864930555555556,1902.0,7.0,270.7488511209041,98888.310383399,1984,2254.748851120904,2525.497702241808
262,Pioneer 11,3651747667992161920,220.6836935989134,0.4542292688274094,13.326119520487595,0.3810196,11.992157,0.18675889,83.38783435422015,1982-Apr-17 21:04:19.372,-89.50556,24.392525,220.67693482117832,0.4560712063518214,3519,18.61118055555556,2418.0,7.0,271.8443399947577,99288.4267396853,1982,2253.844339994758,2525.6886799895155
145,Pioneer 10,61682121282197248,51.754618699397895,21.877672251942354,15.609926210844538,3.3392143,11.897253,0.684656,84.05301601404517,1978-Jun-05 05:36:57.193,21.712872,-32.840878000000004,51.756271368894794,21.875172577202353,2120,92.01335648148148,1885.0,38.0,274.0128322057872,100080.44683484171,1978,2252.012832205787,2526.0256644115743
64,New Horizons,6300344529308365952,215.3325901445387,-13.263741453168642,10.547964305245607,2.7934904,12.515984,0.07353082,79.8978357142204,2006-Aug-27 05:31:33.306,-79.12657,-63.7619,215.3268651798637,-13.268354753455734,335,3.203587962962963,242.0,7.0,260.4669444283585,95132.94678301367,2006,2266.4669444283586,2526.9338888567167
183,Voyager 2,3679089399733170176,194.3822152393798,-3.845150835852132,10.985483752262203,2.8322897,11.928732,0.05286527,83.83120744485491,1981-Oct-05 04:23:35.068,-58.016712,-111.80513,194.3778109658638,-3.853638396667924,1750,5.732824074074074,1296.0,7.0,273.28973627022697,99816.3432753377,1981,2254.289736270227,2527.579472540454
167,Voyager 1,3813323208091601536,173.16296782227408,5.221055250486058,9.646293862612755,2.4532213,11.903312,0.047819078,84.01023368374719,1980-Jul-23 10:04:21.827,-298.6872,72.562386,173.14024489682473,5.226575506145024,1355,7.04144675925926,1400.0,7.0,273.8733618090158,100029.50666712494,1980,2253.873361809016,2527.746723618032
158,Pioneer 10,3420282985533933824,74.99021516004134,25.854341186356866,9.30821269447596,2.2771597000000003,12.204921,0.018027734,81.93416564910792,1994-Aug-10 21:56:28.625,-86.39421999999998,11.90596,74.9838050547608,25.85522456095035,2934,2307.962939814815,4669.0,80.0,267.10538001609183,97557.56899707738,1994,2261.105380016092,2528.2107600321833
65,New Horizons,6310952896667249024,220.1861646192173,-14.971901811235965,10.949030176366005,3.1223516,12.457952,0.07092362,80.27001841598351,2006-Sep-14 00:25:33.289,24.236933,-74.02172,220.1879263780894,-14.977282377532037,374,3.185798611111111,263.0,7.0,261.6802600361063,95576.09817558744,2006,2267.680260036106,2529.360520072212
181,Voyager 2,3381544098513795456,103.17367253355759,25.18442755634768,8.531775042126657,1.9743958,11.819807,0.014192109,84.6037499215344,1978-Jun-06 19:49:52.607,18.623257,-3.670408,103.1750993256337,25.184146353701202,584,2.7680902777777776,267.0,7.0,275.8082247442021,100736.19600557238,1978,2253.808224744202,2529.6164494884038
148,Pioneer 10,65561030804295296,59.993616121419954,23.665049622698234,10.977436361338649,2.5405312,11.855215,0.040773757,84.35106355080252,1980-Jun-19 19:53:15.025,124.582954,-54.265182,60.00313234495978,23.660904596522602,2316,134.13652777777781,2590.0,27.0,274.9844671756162,100435.32679122208,1980,2254.9844671756164,2529.9689343512327
146,Pioneer 10,61950131537645440,48.96113975243309,21.14022874979559,10.72095063552786,2.5928087000000004,11.788344,0.03510182,84.82955430295749,1977-Jul-21 07:42:57.954,-14.819454,-102.204445,48.96000135255482,21.132377615327425,2021,48.025451388888904,1833.0,16.0,276.54434702764144,101005.05730837572,1977,2253.544347027641,2530.0886940552828
263,Pioneer 11,3651461313934510848,221.5438635059116,-0.21687315402843588,13.965830936322035,0.92429924,11.895159,0.2087429,84.06781443854067,1982-Mar-22 01:45:39.229,-69.26501999999999,-74.098045,221.53859048878482,-0.22251410019922788,3509,20.895208333333333,2410.0,8.0,274.06107506964247,100098.06705843622,1982,2256.061075069643,2530.122150139285
67,New Horizons,4093778898874614016,272.84210864942816,-21.814620122331416,13.281805612761898,3.7304173,12.510781,0.33897486,79.93105921749469,2009-Jan-12 10:16:07.302,3.1758952000000003,-50.615623,272.84233852730625,-21.818283786066512,1030,38.07339120370371,1512.0,20.0,260.57525304903265,95172.5054236287,2009,2269.575253049033,2530.150506098065
267,Pioneer 11,4356214118054274048,243.31552683982738,-5.261855396094959,10.113520817695218,2.6525621,11.928945,0.0289689,83.82971290104534,1984-Oct-30 15:06:25.243,30.363194,-46.16573,243.31783178645225,-5.2653599530976924,3880,12.2415625,2708.0,7.0,273.2848640574078,99814.56374832762,1984,2257.284864057408,2530.569728114816
168,Voyager 1,3417162567239574912,80.35030404249677,23.956023699034766,13.332535320568752,3.8195419999999998,11.799356,0.14671779,84.75038476391475,1978-Apr-06 00:48:28.920,94.54406999999999,-93.76858,80.35755994448105,23.9488273129798,351,2.744641203703704,354.0,7.0,276.2862543303621,100910.79153162145,1978,2254.2862543303618,2530.5725086607245
207,Voyager 2,6642281276770508928,296.63839310395804,-53.63312189711144,5.252444352633583,0.9277277,12.441487,0.012599118,80.37624239748365,2007-Jul-06 02:26:57.980,-117.21852,-114.90611,296.6298613291576,-53.64148536277494,3441,259.7036342592593,2834.0,17.0,262.0265502157967,95702.57720081758,2007,2269.026550215797,2531.053100431593
144,Pioneer 10,6047658306066194304,248.8785968331213,-24.212264355500746,15.765886705320135,1.2965679,11.661249,0.88217664,85.7541062894381,1972-Aug-31 01:38:36.660,-146.83961000000005,-221.55286,248.86719397794133,-24.229469080118154,249,2.320162037037037,161.0,7.0,279.55838650356816,102105.90508656325,1972,2251.5583865035683,2531.1167730071365
68,New Horizons,4090984524425844608,275.64882132971064,-21.627685362758736,10.641564706589213,2.588214,12.48581,0.03449969,80.09091741640005,2009-Feb-15 17:38:30.031,-32.262924,-58.22049300000001,275.64648140198784,-21.631907910768515,1050,184.28055555555562,1396.0,70.0,261.09639077746414,95362.845767561,2009,2270.096390777464,2531.192781554928
169,Voyager 1,145748619976684800,65.82879856146754,22.707665027661424,10.508768507861726,2.5982656000000004,11.7834835,0.49914962,84.86454786944319,1978-Feb-22 22:45:12.540,38.807777,-69.78726,65.83178092457996,22.70230190280057,247,2.981851851851852,214.0,7.0,276.6584260543848,101046.7235321035,1978,2254.658426054385,2531.31685210877
261,Pioneer 11,6852048991337559680,299.85903827871056,-23.127875855959548,9.082713635545236,2.3372002,11.669954,0.021731002000000003,85.69013847862936,1973-Nov-10 07:43:38.890,73.68479,-85.02089000000002,299.8647560153895,-23.134473242568106,369,2.6702777777777778,276.0,7.0,279.3498514403317,102029.73974006675,1973,2252.349851440332,2531.699702880664
163,Pioneer 10,153279243832437376,74.08138811385308,25.695915830874323,12.402468771049753,3.0476618,12.062759,0.08155425,82.89977167650166,1992-Aug-02 22:37:29.725,121.23014,-80.24774000000002,74.0904889100796,25.689891600095496,2885,3328.029479166666,4433.0,150.0,270.2532556653954,98707.299099229,1992,2262.2532556653955,2532.506511330791
218,Voyager 2,6447620577093716352,301.715536584262,-57.79322834911501,14.333611426044016,3.6911945,12.640995,0.23533641,79.10769666249315,2017-May-12 19:58:48.960,-0.49723208,19.646656,301.7155009643103,-57.79182093199961,3673,1599.4062268518521,3108.0,66.0,257.89109111972766,94192.14212056932,2017,2274.891091119728,2532.782182239456
66,New Horizons,3678131518947878784,194.3902590898245,-4.712775350835765,10.556295085998716,2.936613,12.370747,0.06061032,80.83586474769473,2006-May-20 08:34:22.973,-121.0229,3.1930716,194.38140004083832,-4.7125416134443325,160,7.379560185185183,158.0,7.0,263.5249190774848,96249.84144386057,2006,2269.5249190774853,2533.0498381549696
194,Voyager 2,4090114535852660608,276.3237299016861,-22.582541144695174,11.146915556358575,2.4866838,11.947185,0.05370548,83.70172861675617,1988-Feb-02 19:25:45.087,-21.939583,64.84540600000001,276.32206695533216,-22.57762608174099,2607,75.34487268518518,2200.0,15.0,272.86763529062506,99662.17511354793,1988,2260.867635290625,2533.73527058125
186,Voyager 2,67351276252754048,58.03097624168817,25.883957908436432,10.456877568398562,2.6185694,11.729962,0.03429647,85.25176554301031,1978-Jan-30 10:46:22.515,16.453209,-41.550217,58.03224643388688,25.880750220421238,266,2.893981481481481,120.0,7.0,277.92075567021357,101507.77680098881,1978,2255.9207556702136,2533.841511340427
147,Pioneer 10,2580094061386397184,19.0754756898388,10.251437444176325,4.256304857857728,0.7646704000000001,11.666744,0.016230581,85.71371584901355,1975-May-11 15:47:12.978,158.92203,-26.43673900000001,19.087810994123227,10.249385461676436,1603,5.521435185185185,1258.0,7.0,279.42671366778416,102057.81290002148,1975,2254.426713667784,2533.853427335568
71,New Horizons,4090288881521456896,277.3784340871761,-21.681975269298896,6.4292273168193255,1.2456455,12.444856,0.016690088,80.35448742112364,2010-Jan-17 00:52:40.004,10.62033,-17.572979,277.3792068809021,-21.6832539760886,1158,116.12096064814814,1652.0,27.0,261.955628992863,95676.67393335328,2010,2271.955628992863,2533.9112579857265
187,Voyager 2,3381681537465771136,104.26407954526144,25.14176370156937,9.984834611913376,2.5500593,11.727119,0.035735544,85.27243238390291,1978-Jun-09 23:46:47.187,-4.1149883,-9.945509,104.26376179003272,25.14099571944595,592,2.7823148148148147,274.0,7.0,277.98812957152353,101532.38444470325,1978,2255.988129571524,2533.9762591430467
216,Voyager 2,6447922496114051328,300.86846963473863,-56.71981320767373,4.3939030305506845,0.7594223000000001,12.538717,0.016859265,79.75297460456876,2014-May-10 12:15:36.853,-15.346009,-110.83678,300.867361333566,-56.72781792913489,3609,426.37265046296295,3082.0,26.0,259.99469721089423,94960.463209307,2014,2273.9946972108937,2533.989394421789
188,Voyager 2,150508955568640000,65.52122449885358,26.010712103798994,12.924821719716446,3.459446,11.724575,0.10361686,85.29093774025736,1978-Feb-23 14:56:30.421,-43.377674,-95.27383,65.51787419190835,26.00335355888952,319,2.9426157407407407,155.0,7.0,278.048457033239,101554.4184468202,1978,2256.048457033239,2534.096914066479
264,Pioneer 11,3885568298926106368,158.71894755499875,13.978067508824315,12.06224660384685,3.1034212,11.723218,0.16783121,85.30081101077592,1978-Aug-30 04:11:33.063,-11.796428,9.141947,158.71803634365367,13.978773675625513,2764,5.312384259259258,1915.0,7.0,278.08064389512947,101566.17437625707,1978,2256.080643895129,2534.161287790259
173,Voyager 1,150197587618319744,63.380392579150076,25.177114833693928,9.165313815387565,2.323059,11.691108,0.018287642,85.53509396962154,1977-Oct-08 12:02:30.883,-17.985222,13.744543,63.37899950067082,25.178179442588487,31,3.849085648148148,101.0,7.0,278.8444063409662,101845.13097197449,1977,2255.844406340966,2534.688812681932
178,Voyager 1,3870290859738281856,160.45118606687976,9.8056039119478,9.325356398921917,2.6848497000000004,11.7256155,0.18153392,85.28336954936638,1979-Sep-28 19:39:36.243,-120.42213000000001,-79.7756,160.4418859995925,9.799442931102053,1173,4.760960648148148,1249.0,7.0,278.02378473093444,101545.40713512649,1979,2257.0237847309345,2535.047569461869
268,Pioneer 11,3652774444348896128,215.55029175146487,-1.3785372611797464,9.899480261768165,2.6445274,11.766759,0.02756551,84.98516940000279,1981-Nov-19 00:12:18.657,-128.66768000000002,-79.66618000000003,215.54038963437344,-1.3846682793508909,3447,7.805324074074074,2361.0,7.0,277.051652244009,101190.34546560187,1981,2258.051652244009,2535.103304488018
149,Pioneer 10,2580094061385878912,19.07539267611105,10.250199204586947,6.514687836108098,1.3030748,11.6380205,0.021106387,85.92526526939449,1975-May-11 15:47:12.978,158.62514,-20.76564,19.0877353239938,10.248583426721666,1603,5.521435185185185,1251.0,7.0,280.116364778226,102309.70107159928,1975,2255.116364778226,2535.232729556452
176,Voyager 1,869488576862431488,109.17718074289594,22.980870009990202,8.33414575331222,1.9748755,11.697934,0.018977422,85.48517944431406,1978-Jun-28 07:51:41.932,-11.376538,15.525832000000001,109.17630006639799,22.982071890138286,558,3.4424421296296286,515.0,7.0,278.6816849884638,101785.69862518652,1978,2256.681684988464,2535.363369976928
191,Voyager 2,6306068659858529280,226.94684558304334,-16.472639776538387,9.315510855590462,2.2023458,11.802008,0.024407953,84.73134635421422,1983-Jan-19 14:09:29.247,-2.1935215,-39.380108,226.94667727632603,-16.475661372946302,2054,49.101585648148145,1601.0,19.0,276.2241891147384,100888.12283226704,1983,2259.2241891147382,2535.4483782294765
69,New Horizons,4117849136843459840,263.14747215711554,-21.705924446665783,11.628760456717535,3.073389,12.33763,0.06543498,81.05284223637686,2007-Dec-27 09:18:04.282,-1.2747209,-73.49095,263.1473785952647,-21.71131852893456,845,65.46958333333333,1056.0,14.0,264.23226569058863,96508.19272083057,2007,2271.2322656905885,2535.464531381177
70,New Horizons,4126240570936259584,253.4638417895553,-21.889575221455708,12.65649536816975,3.4416094,12.335031,0.11383174,81.06992483580568,2007-Jan-27 13:24:11.351,3.525357,-23.82069,253.46410059792737,-21.891323978823294,627,10.294108796296298,431.0,11.0,264.2879549647265,96528.53267131672,2007,2271.2879549647264,2535.5759099294532
73,New Horizons,4082189638293264000,287.1947920565678,-20.612003914793167,14.16308733988575,4.0754967,12.5016575,0.35308337,79.98939349625424,2015-Apr-15 10:00:32.955,-52.56676,-55.515953,287.1909843886156,-20.61602520716929,1544,1456.4117129629626,3225.0,134.0,260.7654227977888,95241.96302266438,2015,2275.765422797789,2536.530845595577
72,New Horizons,4068983988285502464,267.3147411113227,-22.255783841955967,10.432061034035847,2.2131329,12.334069,0.05013312,81.07624333605062,2008-Jan-25 18:19:01.420,107.51342,77.44628,267.32263465000574,-22.2500978055732,873,21.569282407407407,878.0,16.0,264.308553275525,96536.05599835275,2008,2272.308553275525,2536.6171065510503
180,Voyager 1,1163924321761007744,229.70439287951973,8.1282600597273,14.502177752717953,3.139162,11.772497,0.42204595,84.94374515061861,1983-Dec-31 11:57:30.347,-107.34558999999999,-158.37944,229.69613571279456,8.116077300654558,2011,17.764027777777773,1867.0,7.0,276.9166091910167,101141.02234092694,1983,2259.9166091910165,2536.833218382033
189,Voyager 2,3866333687323402496,163.21019512190324,9.37908593548782,7.937549398115125,1.8099413,11.693278,0.015928499999999998,85.5192165327452,1980-Mar-01 22:48:04.149,-179.5118,-9.082813,163.19629328625126,9.378382540052392,1355,18.185497685185187,891.0,13.0,278.7926458967493,101826.22598732873,1980,2258.792645896749,2537.585291793499
150,Pioneer 10,6858437424473726976,312.05718925646875,-19.260406595143905,2.0361841843463253,0.52760696,11.539429,0.024125181,86.65940273561054,1973-Mar-02 16:28:37.865,37.574726,-24.74065,312.06013793183615,-19.26234811683447,707,8.511076388888887,668.0,14.0,282.50965291809035,103183.82563180332,1973,2255.5096529180905,2538.019305836181
182,Voyager 1,4457681483471741696,240.7407512489023,12.214293716966365,12.703656443143911,4.0302134,11.819754,0.13250792,84.60413219072916,1987-May-29 20:02:44.900,-72.11508,-62.27554,240.7352262382172,12.209522551045538,2323,47.31984953703704,2165.0,8.0,275.809470941777,100736.65116677462,1987,2262.809470941777,2538.6189418835543
276,Pioneer 11,6336451911344850048,227.75614570334884,-3.1922565384914012,10.841870312615004,2.8130740000000003,11.712497,0.036925193,85.37889236631233,1982-Nov-16 03:51:36.491,-48.013996,2.0212412,227.7524334824093,-3.1921002654362938,3616,8.894884259259257,2504.0,7.0,278.33518911417815,101659.14447206244,1982,2260.3351891141783,2538.670378228357
160,Pioneer 10,147940663906992512,68.66340786629051,25.01689942652525,5.316871205403917,1.1774302,11.749233,0.019083869,85.11193701540037,1984-Aug-20 00:51:42.507,-52.56791,-11.144047,68.65935626570149,25.016040514174275,2586,701.9850694444444,3610.0,84.0,277.4649146702052,101341.28543414574,1984,2261.464914670205,2538.9298293404104
151,Pioneer 10,2642624936925598592,355.6537960018952,-0.14451973968717333,9.819391558411834,2.3666077000000003,11.538843,0.025208566,86.6638003979386,1974-Sep-22 21:30:50.534,-105.984955,-33.878307,355.6454784140618,-0.1471784736311173,1380,22.54655092592593,1057.0,13.0,282.5239892972798,103189.06185093848,1974,2256.52398929728,2539.0479785945604
186,Voyager 1,4459028247777139072,247.88388809227203,11.328891323755851,11.301516231529774,2.7105818,11.874533999999999,0.037041694,84.21383350288656,1990-Jan-25 00:17:51.161,-49.546440000000004,-76.32676,247.88010966262448,11.323070617169034,2496,128.88695601851853,2395.0,19.0,274.53709721941016,100271.92938841737,1990,2264.53709721941,2539.07419443882
190,Voyager 2,615974352643104768,147.62827398096658,13.961102224877367,11.740156627539635,2.9879675,11.63798,0.06902669,85.92556099752304,1979-Aug-26 06:13:03.405,-58.9697,-13.93779,147.62368552318256,13.960017719431535,1174,3.714085648148148,744.0,7.0,280.1173288519251,102310.05318987713,1979,2259.117328851925,2539.2346577038493
266,Pioneer 11,2612404756756981504,331.50960021836863,-13.513097221321011,9.79581549049611,2.5627880000000003,11.527212,0.04037267,86.75124458536905,1974-Feb-12 06:51:17.778,135.74956,-101.18907,331.52026445034187,-13.521046446005045,615,2.8562152777777787,395.0,7.0,282.8090573483031,103293.18010589422,1974,2256.8090573483028,2539.6181146966064
274,Pioneer 11,3898806148342442496,180.1839510470152,7.277775092378565,10.73649740774614,2.538128,11.641978,0.036378354,85.89605454811014,1980-Apr-18 16:45:24.939,76.23085999999998,-123.91936,180.1898805660789,7.268136184825817,3094,51.98563657407407,2142.0,8.0,280.02113782683904,102274.92037987467,1980,2260.021137826839,2540.042275653678
179,Voyager 1,631050375046531584,140.49916677100376,16.597537236700234,9.707483897122934,2.6818228,11.612045,0.035432313,86.11747329525221,1979-Jul-01 11:50:19.861,0.011763352,-0.91341347,140.49916768835956,16.59746600486476,1012,3.8872800925925928,1200.0,7.0,280.7429629425222,102538.5597851268,1979,2259.742962942523,2540.4859258850447
192,Voyager 2,676913238425029376,123.0087719519074,22.075421439868908,10.087878137533837,2.4674501,11.589222,0.030091528,86.28706948053767,1978-Aug-06 13:35:59.364,-8.289588,-48.08013,123.00812422175964,22.07166456428033,728,3.2706828703703703,330.0,7.0,281.29584650655283,102740.49497805334,1978,2259.295846506553,2540.5916930131048
154,Pioneer 10,64672350529217792,54.572916807347745,22.50701287263684,12.44880376070121,0.026432037,11.587624,0.08589592,86.29897163113561,1978-Jul-24 07:11:14.699,-32.957096,-22.410656,54.570341257227724,22.505261511791453,2141,168.90570601851852,2079.0,26.0,281.3346475175021,102754.66665929247,1978,2259.334647517502,2540.669295035005
286,Pioneer 11,4360254445330660736,261.0998471839088,-7.068350056188648,10.807399546767217,2.7317839,11.786855,0.034966655,84.84027518135369,1988-Jan-25 15:35:58.469,24.154997,-27.827597,261.1017029554089,-7.070487984878207,4206,47.572106481481505,2960.0,13.0,276.579297091213,101017.82246959463,1988,2264.579297091213,2541.158594182426
269,Pioneer 11,2587316955132199424,22.439821106391676,14.38499379608104,5.6300502131725665,0.98261833,11.513549,0.024285877,86.85419351931624,1975-Jun-11 04:33:20.543,33.919216,-51.173183,22.442488898885564,14.380968955588127,1323,3.4745949074074085,884.0,7.0,283.14467087297095,103415.75958964393,1975,2258.144670872971,2541.2893417459422
153,Pioneer 10,6858437531849799552,312.05393533588943,-19.24846887344664,11.100974479162264,-0.1520729,11.464377,0.04417501,87.22671670907343,1973-Mar-02 16:28:37.865,33.655277000000005,-28.276983,312.05659372252467,-19.25070243562545,707,8.511076388888887,696.0,14.0,284.35909647157933,103859.31639527963,1973,2257.3590964715795,2541.718192943159
152,Pioneer 10,4112679469396621440,257.09202433519073,-24.670689862122288,12.138998624154079,3.0755138,11.434595,0.08958334,87.45390549924679,1972-Sep-23 17:31:32.000,-16.182215,-15.383124,257.09074279386454,-24.671908119938234,308,2.7199305555555555,203.0,7.0,285.0997319275445,104129.82608921637,1972,2257.099731927545,2542.199463855089
275,Pioneer 11,3887652324433152512,156.23869822402938,15.164621460488044,11.205339692269874,2.8892927000000004,11.546908,0.064983994,86.6032679234917,1978-Aug-12 16:41:58.386,-172.03278,-94.78824,156.22520670270995,15.157187775050142,2743,5.816898148148147,1894.0,7.0,282.32665343058295,103116.98689898613,1978,2260.326653430583,2542.653306861166
271,Pioneer 11,182366652145860352,78.66346593774325,35.13786335541623,14.248001051578848,3.83959,11.498013,0.24313581,86.97155236908766,1976-Jun-16 11:36:24.988,26.187252,-60.710648,78.66552838379269,35.13308192836722,1881,2.692384259259259,1259.0,7.0,283.52726072322577,103555.49670655097,1976,2259.527260723226,2543.054521446452
272,Pioneer 11,217023499173719552,56.88548572875875,32.327910921871315,7.664772089706648,1.634119,11.494726,0.06325850000000001,86.99641768329359,1976-Apr-23 02:27:46.586,159.93556,-217.04413,56.89808547671314,32.310812152363404,1738,2.699363425925926,1196.0,7.0,283.60832164753714,103585.10339854645,1976,2259.6083216475367,2543.2166432950744
181,Voyager 1,3702755631607686784,192.8091756585769,2.371320921685045,10.60886356620138,2.6570997000000003,11.596945,0.04110736,86.22960757969516,1981-Feb-24 15:14:31.924,-55.959766,15.541067000000002,192.80480599753983,2.372534457764016,1535,17.23521990740741,1498.0,7.0,281.10852070980616,102672.07610404963,1981,2262.1085207098067,2543.2170414196125
291,Pioneer 11,4169730280198078976,262.71000461199014,-6.403087441021682,11.99821928405917,3.03201,11.764265,0.06577192,85.00318505777447,1989-Jun-12 16:06:10.173,-53.347393,-23.430662,262.70589818744617,-6.404891020178577,4303,33.39855324074074,3021.0,7.0,277.1103832883448,101211.79639223506,1989,2266.110383288345,2543.220766576689
270,Pioneer 11,2587316959427677824,22.440408627912174,14.385364318382043,5.796927448320737,1.0227518,11.47382,0.021335758,87.15493386679205,1975-Jun-11 04:33:20.543,36.538494,-49.31591,22.44329238097559,14.381472124382816,1323,3.4745949074074085,891.0,7.0,284.1250844057421,103773.84582835324,1975,2259.1250844057417,2543.2501688114844
212,Voyager 2,6659286495404790784,294.8862637777858,-48.58186753658914,10.999606498170225,2.7545853,12.021303,0.041505657,83.18565676999663,2001-Apr-05 19:21:35.925,62.720802,-120.61048999999998,294.89098849153606,-48.59095303955355,3251,123.03068287037036,2679.0,12.0,271.18524107018897,99047.69744847582,2001,2272.185241070189,2543.370482140378
192,Voyager 1,4458939977609643264,246.26065201038347,10.840279800246144,9.003105105391167,2.1261023999999997,11.760562,0.018065573999999997,85.02995051104689,1989-Jan-13 05:52:55.328,119.45447,-15.919899,246.26984993340702,10.839053977485776,2435,151.23337962962964,2265.0,28.0,277.19763866601284,101243.66554637453,1989,2266.197638666013,2543.395277332025
200,Voyager 2,4111621636130583808,261.1140558913036,-23.04536667880043,11.32552785589009,2.9030876,11.69676,0.050811797,85.4937593671458,1986-Feb-03 10:09:22.477,-12.448749,-58.80426800000001,261.113092116524,-23.049919270566345,2435,225.201875,1964.0,36.0,278.7096555368953,101795.91458829565,1986,2264.7096555368953,2543.4193110737906
273,Pioneer 11,130694278565546880,36.006629993486634,27.902431929484482,7.918367115438918,1.806737,11.479852,0.022634206,87.10913905108345,1976-Feb-20 18:02:49.783,-2.0057285,-34.488342,36.006471777155284,27.899711412208,1592,3.5761458333333334,1077.0,7.0,283.97579330653195,103719.31874727775,1976,2259.975793306532,2543.951586613064
167,Pioneer 10,149541454054881920,65.02837850804501,24.540491709008432,10.725972548100316,2.887002,11.581475,0.03794948,86.3447857664041,1982-Jul-11 20:09:32.961,42.21496,-55.659195,65.03167929828533,24.536139713049263,2469,568.6197569444445,2931.0,93.0,281.48400159847733,102809.21674382787,1982,2263.484001598477,2544.968003196955
231,Voyager 1,4541329270096435328,259.07695472175806,12.347352716310489,12.205332801860099,3.2861547,12.418422999999999,0.05841208,80.52552439550718,2020-Mar-08 05:05:37.757,-18.143967,-62.714130000000004,259.07563165655364,12.342779577192376,3324,8203.371319444444,7392.0,306.0,262.5132095293534,95880.32464850103,2020,2282.513209529353,2545.026419058707
210,Voyager 2,6714368351465580160,290.11632315725484,-40.84759655100157,11.884998852402914,3.255867,11.870336,0.31085724,84.24361664854575,1996-Jan-06 10:04:49.397,108.36492,-75.94625,290.12459002844867,-40.85339028817114,3049,40.98585648148149,2527.0,7.0,274.63419027425914,100307.39165577039,1996,2270.6341902742597,2545.2683805485185
157,Pioneer 10,2576050744814338816,28.160958270832914,14.219581437834954,10.247842668769893,2.4517374,11.447822,0.40132284,87.35286357921181,1976-Mar-20 15:09:13.021,-111.95041,-80.875084,28.152102665002328,14.213183981393746,1772,7.3618287037037025,1393.0,7.0,284.7703352682305,104009.51725336851,1976,2260.7703352682306,2545.5406705364608
74,New Horizons,4090298085576101504,277.54732065019067,-21.475642484661197,7.500604575006758,1.6350918,12.169378,0.013644337,82.17346662572787,2010-Jan-20 00:00:00.000,-68.02354,-56.056034,277.5422588352476,-21.479813765439047,1160,130.6492939814815,1712.0,30.0,267.88550119987286,97842.50045824156,2010,2277.885501199873,2545.771002399746
155,Pioneer 10,6858437531847968128,312.0540833000065,-19.24865647236659,12.771993120288627,-0.08871937,11.382911,0.14016582,87.85099205779028,1973-Mar-02 16:28:37.865,40.37207,-19.508009,312.05729506039717,-19.250208412853752,707,8.511076388888887,682.0,14.0,286.3942341083963,104602.63006575068,1973,2259.394234108396,2545.788468216793
156,Pioneer 10,6858614175264577408,312.99673306909864,-18.29986213725961,12.026958786241488,2.2723637,11.381186,0.23707719,87.86430879472648,1973-Dec-06 22:34:10.572,-4.252697,62.38075300000001,312.996394698684,-18.29489874552172,972,3.5684490740740733,769.0,7.0,286.4376466708083,104618.48607004604,1973,2259.437646670808,2545.8752933416167
280,Pioneer 11,703644565119935360,130.38708340165925,27.99744161081664,11.149758263801914,2.9521723,11.460393,0.04159625,87.25704294707548,1977-Jul-07 20:59:28.315,-19.332216,-64.04941,130.3855558441037,27.99238067234353,2385,4.032222222222222,1674.0,7.0,284.45796000746606,103895.42531312689,1977,2261.457960007466,2545.9159200149325
159,Pioneer 10,82712106524911104,37.72681210472968,17.703490075606833,1.2490238018172768,1.1410189,11.427224,0.107315846,87.51031624695497,1976-Jun-11 13:08:55.132,33.02936,-82.91038499999998,37.72942953355732,17.696919799318646,1849,21.6346875,1433.0,14.0,285.2836309650732,104196.99337368332,1976,2261.283630965073,2546.567261930147
282,Pioneer 11,639626870685727232,146.3592325669911,20.34231821853512,15.002329746024921,1.231638,11.465664,0.50321746,87.21692942137405,1978-May-19 13:07:01.273,-40.73096,4.219705,146.35601564229538,20.342651490161376,2659,10.710011574074073,1866.0,7.0,284.3271899136794,103847.66284407227,1978,2262.3271899136794,2546.654379827359
285,Pioneer 11,3652565434060371072,217.23963779259952,-1.625394056268176,8.62801530918965,2.0870152,11.523926,0.020874267,86.77598406847169,1981-Dec-03 18:36:10.880,111.20194,-48.833836,217.2483761009885,-1.6292314453094745,3460,8.559131944444445,2382.0,7.0,282.8897080632176,103322.63697300963,1981,2263.8897080632173,2546.7794161264355
277,Pioneer 11,2607392078950530432,344.6582665274671,-8.4565953649799,4.220866731601136,0.73294544,11.381701,0.09464668,87.86032586486714,1974-Apr-01 15:34:08.087,236.83566,-71.35783,344.67710975775134,-8.462272769878101,724,9.247037037037037,710.0,13.0,286.42466231946685,104613.74366556207,1974,2260.4246623194667,2546.849324638933
169,Pioneer 10,150030904230676864,62.4554966491789,24.093539954807593,9.550533989608825,2.3782978,11.522048,0.32418457,86.79012622599241,1981-Jun-21 14:14:33.291,1.5540047,-24.333328,62.45561878360221,24.091627517173748,2394,351.8591435185185,2643.0,64.0,282.93581149673525,103339.47579106758,1981,2263.9358114967354,2546.871622993471
195,Voyager 2,122228004671714176,49.51182778769263,29.53602372066668,8.927031540255559,2.3387384,11.437234,0.04522732,87.43372799483423,1977-Dec-06 15:34:21.258,58.216896,-33.92119,49.51643717805511,29.53333797118029,191,5.511886574074074,71.0,7.0,285.0339532631596,104105.8010898364,1977,2262.03395326316,2547.06790652632
284,Pioneer 11,3817349447873630848,168.61669741306213,6.876097650957589,14.952987695040564,3.3717499,11.4731245,0.5081359999999999,87.16021513089753,1979-Sep-01 22:23:05.525,-117.387344,-52.19298,168.60743220837963,6.871978138234477,2945,5.773912037037038,2021.0,7.0,284.14230132672594,103780.13413657338,1979,2263.1423013267263,2547.284602653452
166,Pioneer 10,65731420746465664,59.059277614893205,23.53341345564669,8.468481800392398,1.9215622,11.471581,0.015274036,87.17193907135568,1979-Aug-24 18:22:38.817,71.49899,-97.507614,59.064921680821115,23.525716292649268,2246,105.20390046296295,2567.0,23.0,284.1805213726195,103794.09362613557,1979,2263.1805213726198,2547.3610427452386
165,Pioneer 10,61314888695975680,50.00054081124009,21.396303863461913,13.301100165682746,3.6187172,11.439657,0.19674353,87.41520672593964,1978-May-12 13:46:36.411,20.895376,-29.071798,50.002194876462184,21.394002557657245,2107,65.18238425925927,1858.0,10.0,284.9735739265633,104083.74814093797,1978,2262.9735739265634,2547.9471478531273
197,Voyager 2,153705819984328064,74.5118665572385,26.25942804199768,6.763788110146183,1.463789,11.439313,0.021889389,87.41783756533664,1978-Mar-21 02:00:19.071,1.1111699,25.43719,74.51195451941928,26.2614416949564,382,2.7297569444444445,169.0,7.0,284.98215046299737,104086.88063510518,1978,2262.982150462997,2547.9643009259944
278,Pioneer 11,2612697020691556736,333.8957971370126,-12.67804099767992,12.341703336507594,3.1125832,11.356817,0.08615170400000001,88.05283895870558,1974-Feb-20 02:13:31.153,-74.021034,-167.95937,333.8898949365141,-12.691433540259226,634,2.9230555555555555,409.0,7.0,287.0522550053802,104842.96561816506,1974,2261.0522550053797,2548.1045100107604
80,New Horizons,4084898422655239808,284.01227063524226,-20.951456095888872,9.261202823547091,2.2015905,12.159826,0.4626709,82.2380169816059,2012-Mar-09 11:04:03.128,25.665558,-62.530582,284.0141819789217,-20.95611282044332,1353,1156.4569791666668,2624.0,171.0,268.0959353600352,97919.35943089923,2012,2280.095935360035,2548.1918707200707
183,Voyager 1,661035564669520384,130.76570131826497,19.203757434753832,12.085285256448342,3.1522007000000003,11.433096,0.0659551,87.46537297920419,1978-Sep-18 20:50:43.811,91.88198,-142.15974,130.77297881381944,19.192497698113307,720,11.935891203703706,1111.0,17.0,285.1371159122056,104143.48021577399,1978,2263.137115912205,2548.274231824411
279,Pioneer 11,6834734672493855872,320.405707981426,-17.398377232075088,10.007501206044001,2.5022297000000004,11.347423,0.02853389,88.12573879272706,1974-Jan-08 10:45:46.859,97.640884,-23.043861,320.41349999897665,-17.400216197109913,526,2.66863425925926,360.0,7.0,287.2899084642902,104929.76616749736,1974,2261.2899084642904,2548.579816928581
281,Pioneer 11,2583651904920127232,18.99930105737463,12.451151154741616,13.915720088668824,0.7558421999999999,11.366189,0.19279745,87.98023680029213,1975-May-27 19:20:43.608,87.77489,-73.85576999999998,19.00629417531461,12.445266987852756,1293,3.2948842592592587,870.0,7.0,286.8155719689523,104756.51950594013,1975,2261.815571968952,2548.631143937904
184,Voyager 1,63546622421190656,55.907363028577464,21.22312309463892,11.13874463515656,2.9428767999999996,11.416835,0.04787004,87.58995069840927,1978-Jan-18 17:36:01.553,43.069054,-41.24204,55.91077916383586,21.219851873874045,174,3.9614583333333333,151.0,7.0,285.5432392768142,104291.81271346363,1978,2263.543239276815,2549.086478553629
283,Pioneer 11,704396562353989888,130.0313990948284,28.141114682563682,10.973403054009507,2.6532736,11.393992,0.045139298,87.76554896531624,1977-Jul-06 03:27:21.523,-10.757023,-80.56166,130.03054416275188,28.13471191212821,2382,4.03556712962963,1660.0,7.0,286.11568962693093,104500.89447934025,1977,2263.1156896269313,2549.231379253861
185,Voyager 1,3368265399663348352,106.97001043148798,23.18239371562932,9.799637416985655,2.274043,11.413252,0.024181379,87.61744775211733,1978-Jun-21 12:03:36.973,1.0671129,-83.94609,106.97009509892712,23.17573322040555,542,2.9723032407407417,480.0,7.0,285.6328796719025,104324.55297136566,1978,2263.6328796719026,2549.265759343805
199,Voyager 2,3869530547445366400,160.4113338686079,9.605139774390278,12.951219578594744,3.695671,11.427182,0.1263466,87.51063759293001,1979-Oct-27 00:32:13.279,10.801495,-122.66725,160.4121898417689,9.59541890899194,1278,4.65537037037037,842.0,7.0,285.2846785529518,104197.37599468011,1979,2264.284678552952,2549.569357105904
75,New Horizons,4126278916405269760,253.75402914166642,-21.54147104835064,13.953926241639538,3.8961563,12.009619,0.22694355,83.26658989384418,2007-Jan-31 05:30:12.170,-44.296177,-8.679909,253.7506890954929,-21.542125535894183,631,34.663125,578.0,34.0,271.44908305393204,99144.06309461816,2007,2278.449083053932,2549.898166107864
161,Pioneer 10,6854045223417335168,303.44467864841727,-21.023539641204067,12.67210418956326,3.2599316000000003,11.279663,0.10716563,88.655130244689,1973-Jan-31 06:24:19.724,31.918858,-17.434078,303.44724116484235,-21.024939287531687,642,2.4830439814814813,413.0,7.0,289.01572459768613,105560.10325205886,1973,2262.0157245976857,2551.0314491953727
202,Voyager 2,3866251223951416576,163.6152460838381,9.035243538148496,9.574603615038503,2.4279413,11.415894,0.022674272,87.59717276703128,1980-Feb-25 02:07:54.819,63.44506,-189.69255,163.62027881061536,9.020196334029453,1351,19.92289351851852,929.0,14.0,285.566783220522,104300.41190346344,1980,2265.5667832205218,2551.1335664410435
292,Pioneer 11,3712044473342794112,203.32441096805786,2.9897191364562943,13.481232527978479,3.761688200000002,11.42551,0.17446232,87.52344222903255,1981-Apr-05 14:18:59.681,-226.40842,-43.481888,203.30646642498382,2.9862728749608856,3317,26.250034722222214,2244.0,13.0,285.3264216666461,104212.62224952584,1981,2266.326421666646,2551.6528433332924
187,Voyager 1,663735419768612736,126.72333011492408,19.918013866718873,11.805312607473027,3.0621157,11.36378,0.06034788,87.99888752627079,1978-Aug-29 22:59:35.779,-25.011726,-21.84685,126.72133698184216,19.916272936177077,688,14.302337962962966,885.0,21.0,286.8763733356428,104778.72659711016,1978,2264.876373335643,2551.752746671285
239,Voyager 2,6443419480601801984,304.00550967071763,-59.708959640394404,11.311670098680096,2.8518248,12.369487,0.038474772,80.84409769453354,2025-May-20 21:37:56.991,-15.052307,-117.51846,304.00440770816584,-59.71756303550311,3813,861.2749537037038,3460.0,39.0,263.5517584841793,96259.64426876168,2025,2288.551758484179,2552.1035169683582
82,New Horizons,4091573248547219840,278.6234573504763,-21.508377103658454,11.092572306201674,2.833518,12.025663,0.22213149,83.15549577147084,2010-Feb-05 23:07:28.763,-21.767908,-96.5606,278.62181818386546,-21.51564830818597,1168,84.98854166666666,1925.0,30.0,271.0869162149949,99011.78527836474,2010,2281.086916214995,2552.173832429989
76,New Horizons,3619803629685075840,207.0852348620924,-8.039467983415719,9.887568728887839,2.7829962000000004,11.934893,0.2820635,83.78793416543597,2006-Feb-17 17:29:24.815,-60.055195,62.36775600000001,207.08067819280154,-8.034735849273341,34,4.6467476851851846,21.0,7.0,273.14866537932124,99764.8185431433,2006,2279.148665379321,2552.2973307586426
162,Pioneer 10,6050326889510420608,243.69503426218682,-23.69930730339621,14.037347172498245,3.7205238,11.232774,0.29753593,89.02520601877146,1972-Aug-15 02:22:46.731,-40.797684,-18.375784,243.6917452616764,-23.700788710113173,212,3.122164351851852,133.0,7.0,290.22217162119495,106000.74596292524,1972,2262.2221716211952,2552.4443432423896
77,New Horizons,6258004677286104832,231.31884456910402,-18.02508983157021,11.948575028827696,3.1385784,11.9297085,0.06318596,83.82434504636025,2006-Oct-24 02:15:56.139,-27.129051,-142.2874,231.3167852662525,-18.035890535393,461,3.3165509259259265,347.0,7.0,273.2673648511344,99808.17233822834,2006,2279.2673648511345,2552.534729702269
188,Voyager 1,3417163018212555648,80.4452101083738,24.01214309373319,5.4706899175442025,1.2233391000000002,11.343325,0.0175013,88.15757547834944,1978-Apr-06 10:13:27.363,10.697942999999999,-46.079853,80.44606414275215,24.00846446321135,352,2.744085648148148,361.0,7.0,287.3936960594192,104967.67354874227,1978,2265.3936960594187,2552.7873921188384
164,Pioneer 10,6834102350228123520,317.8992214177782,-17.695451853398286,14.50927020245939,3.661419,11.244418,0.32293624,88.93301433418257,1973-Mar-28 17:40:08.510,-22.70716,-35.43377299999999,317.8973927226928,-17.698305471548164,753,8.207974537037037,627.0,13.0,289.9216267294352,105890.97494665891,1973,2262.921626729435,2552.84325345887
170,Pioneer 10,2740556582187121152,2.988691989800752,3.247146829756927,10.707286952011732,2.869711,11.276467,0.6605367,88.68025520133105,1975-Feb-05 16:29:59.314,12.632204,38.34280800000001,2.9897064184675486,3.2502259474782185,1466,5.08369212962963,1179.0,7.0,289.09763195633917,105590.01909573334,1975,2264.0976319563392,2553.1952639126785
191,Voyager 1,3870290864031963264,160.45219720596734,9.805185280773816,10.151978005691863,2.759986,11.351195,0.039892223,88.09644891603855,1979-Sep-28 19:39:36.243,-120.74836,-78.66658000000002,160.44256434949915,9.798909552656944,1173,4.760960648148148,1256.0,7.0,287.1944234662857,104894.89122682619,1979,2266.1944234662856,2553.388846932571
189,Voyager 1,660212752014880256,132.2715515765222,18.458191434067725,13.992490735686829,0.57650185,11.326711999999999,0.18036504,88.28687711744747,1978-Sep-26 20:06:30.671,-24.54285,-127.02493,132.26958940664696,18.448035951243046,731,13.252314814814815,691.0,17.0,287.8152194028788,105121.63073470745,1978,2265.815219402879,2553.630438805758
190,Voyager 1,3404690703766892672,84.32158951721516,24.0982723537758,9.59067132785181,2.2532834999999998,11.323269,0.025694616,88.31372015279987,1978-Apr-17 09:20:13.792,46.110878,-52.578044999999996,84.32527714448473,24.094067527483805,380,2.739386574074074,368.0,7.0,287.90272769812765,105153.59226446413,1978,2265.9027276981283,2553.805455396256
79,New Horizons,6258245710844705280,230.19605067213016,-17.813166588985904,12.318567276969626,3.2389688,11.89904,0.11321384,84.04039160545027,2006-Oct-19 20:39:13.640,-194.08984,-116.81902,230.18127979367185,-17.822056902662126,452,3.290185185185185,333.0,7.0,273.97167663376786,100065.41517371738,2006,2279.971676633768,2553.943353267536
168,Pioneer 10,6834157875566540416,317.63206222884634,-17.528440450640662,12.247876715351904,3.3309145,11.219709,0.0833346,89.12886819726576,1973-Mar-27 10:26:42.039,-11.78668,3.649399,317.631110911667,-17.52814590324161,751,8.111377314814815,491.0,13.0,290.56011032308635,106124.17469440406,1973,2263.5601103230865,2554.120220646173
204,Voyager 2,3421649949069573120,77.6486859338573,26.412926546087718,13.26935186655251,3.593195,11.314153,0.14664976,88.38487732672024,1978-Mar-29 15:01:58.150,-107.44519,-87.67347,77.6400862914998,26.40590938245946,404,2.1182523148148147,197.0,7.0,288.134700085108,105238.31785908484,1978,2266.134700085108,2554.269400170216
203,Voyager 2,227608665117141120,65.79364286989927,39.94908406392846,8.468499398102193,2.0602894,11.284186,0.016739557,88.61959274790158,1977-Oct-15 00:24:06.832,120.503784,-202.42325,65.80331330204346,39.932839592434675,56,2.75894675925926,14.0,7.0,288.8998723581592,105517.78938009404,1977,2265.899872358159,2554.799744716318
81,New Horizons,3628733966205106688,197.98938720905488,-6.469633654567168,9.220868429696926,2.2660055,11.8795185,0.020132795,84.17849589188941,2006-Jun-14 21:29:42.848,-55.753426,-37.201218,197.98513721654518,-6.472469442586907,191,4.44105324074074,179.0,7.0,274.42189660755946,100229.85351694502,2006,2280.42189660756,2554.843793215119
294,Pioneer 11,3869429568469219328,162.4329059980382,10.011770867866948,14.345440028157249,3.378849,11.315118,0.40440813,88.37733857428734,1979-Jun-27 19:04:48.387,231.75616,-379.8097,162.45145359544543,9.981374449806863,2891,11.209247685185185,1992.0,7.0,288.1101237521767,105229.34159924503,1979,2267.110123752177,2555.220247504353
213,Voyager 2,4078183529020396800,281.92246805831815,-23.43338962794125,13.475974568346386,3.0875263,11.509843,0.19789712,86.88215912824195,1989-Nov-23 12:58:13.528,6.462528,-77.75697,281.9229765086147,-23.43950728881939,2710,27.756134259259266,2279.0,7.0,283.23583875806867,103449.05774799704,1989,2272.235838758069,2555.471677516138
308,Pioneer 11,4171051618309403136,272.1318499578011,-7.4667200505047475,13.438713935175247,3.615635,11.604196,0.16744323,86.17572772120306,1994-Apr-26 06:57:35.789,-162.97808999999995,-245.5068,272.119131641376,-7.485878658063086,4585,96.62905092592592,3675.0,13.0,280.932872371122,102607.9223048286,1994,2274.9328723711224,2555.865744742244
193,Voyager 1,3419381381704819712,74.20289390535959,23.63802522421902,10.157195262146523,2.5758457000000003,11.281461,0.029480503999999998,88.64100324367901,1978-Mar-19 15:16:21.688,-26.460017999999998,-58.10621999999999,74.2007699751242,23.63336107178697,307,2.7903356481481483,298.0,7.0,288.9696705743936,105543.2824805915,1978,2266.9696705743936,2555.9393411487868
206,Voyager 2,6304123172817068672,213.4632373041241,-11.812175413329024,14.793923279123176,0.9192085,11.359825,0.5896756,88.02952406217784,1982-Sep-26 06:56:19.586,7.1638083,-119.06885,213.46380837203753,-11.821667068479785,1944,7.287268518518517,1410.0,7.0,286.9762484426997,104815.20498121165,1982,2268.9762484426997,2555.9524968853993
288,Pioneer 11,2446993162322393088,354.8210613047396,-4.406994932082752,11.405682091685955,-0.15025139,11.200474,0.05807987,89.28193745727805,1974-May-26 17:35:22.480,24.500607,-32.29264000000001,354.8230421743473,-4.409605786242255,810,12.52130787037037,645.0,13.0,291.05911611072634,106306.43156828173,1974,2265.059116110727,2556.118232221453
289,Pioneer 11,2633169270071406336,353.5915725361728,-4.619333150109241,13.97631585890734,3.981676,11.198245,0.2550617,89.2997068439666,1974-May-17 17:29:19.286,178.17049,-196.83086,353.6059804547544,-4.635250056487782,800,11.111469907407407,617.0,13.0,291.11704431133114,106327.58926427057,1974,2265.117044311331,2556.234088622662
287,Pioneer 11,6770064284773325952,288.27501954775386,-25.50093457957665,8.0918455732957,1.8411274,11.178736,0.017990083,89.45555417730145,1973-Oct-07 15:36:56.080,-10.579534,-12.590965,288.27416253106617,-25.501954536389718,284,2.9022569444444444,213.0,7.0,291.6251066180027,106513.15394115931,1973,2264.6251066180025,2556.250213236005
172,Pioneer 10,2641774155443934336,356.31690575718244,-0.7934656752105564,10.003248498924409,2.640499,11.196656,0.030386684,89.31237859911955,1974-Jun-12 22:45:27.330,30.44383400000001,-32.799023,356.3193679749003,-0.7961183744055975,1333,7.3066319444444465,1037.0,7.0,291.15835423312967,106342.6773001083,1974,2265.1583542331296,2556.3167084662587
205,Voyager 1,1164941331362671360,235.81586173042282,9.659748349627089,14.245071894887285,3.7186928,11.409904,0.28202078,87.64315997014748,1985-Jan-24 06:28:23.487,-174.16422,-23.011906,235.8020390457384,9.657921991003956,2128,52.6115625,2013.0,15.0,285.7167015026808,104355.16805683912,1985,2270.716701502681,2556.433403005361
83,New Horizons,6258245710846394368,230.196816599522,-17.81442160070805,8.871200923906226,2.2900286,11.835707,0.021745706,84.49009631898053,2006-Oct-19 20:39:13.640,-192.51355,-117.0065,230.18208728438518,-17.8233738309116,452,3.290185185185185,326.0,7.0,275.4377139998765,100600.8706613149,2006,2281.4377139998765,2556.875427999753
194,Voyager 1,3427727155994477568,87.64397779474552,24.173032059005237,8.602758831920644,1.8884735000000001,11.262022,0.01695552,88.7940015002008,1978-Apr-26 09:32:09.003,-51.737297,-38.473015000000004,87.63981770393906,24.169938522148872,403,2.747337962962963,382.0,7.0,289.46844489065467,105725.4548118627,1978,2267.4684448906546,2556.9368897813088
171,Pioneer 10,4113135633609628800,255.09604620083275,-24.64753222335732,12.084757169704387,0.06891823,11.146278,0.07417793,89.71604384773079,1972-Sep-18 05:56:41.929,19.46048,-37.84451,255.09762722716584,-24.650606822046576,294,2.748854166666667,196.0,7.0,292.47430294360237,106823.31440712133,1972,2264.474302943602,2556.9486058872044
197,Voyager 1,3713131207442866048,202.66416229656048,4.101988659522822,9.442288963741696,2.4291945,11.311727000000001,0.02675762,88.40383418042265,1981-Oct-15 04:03:45.447,-61.41,-46.201446999999995,202.65924614068703,4.098290019019636,1662,7.545127314814817,1613.0,7.0,288.1964994281778,105260.88945114768,1981,2269.196499428178,2557.392998856356
173,Pioneer 10,6854042199759594752,303.5987544233345,-21.08166134341144,10.830240618542524,2.681116,11.155329,0.039778996,89.64325681081215,1973-Jan-31 16:51:04.723,68.83230999999999,-57.646664,303.60434202502563,-21.086340927444386,643,2.488587962962963,420.0,7.0,292.23701720324766,106736.64816331417,1973,2265.2370172032474,2557.474034406495
195,Voyager 1,3382804516797089792,100.31583941726409,23.808174535954556,11.987828167544414,2.9909487,11.24605,0.4693999,88.92011066846966,1978-Jun-01 14:43:35.855,7.284064,-9.572585,100.31642594584987,23.80740373068069,494,2.8546875,438.0,7.0,289.87956077921115,105875.61077899906,1978,2267.8795607792113,2557.7591215584225
179,Pioneer 10,65677579036713600,57.71066227787882,23.343851777929807,12.61860851692709,3.220028,11.2617035,0.11027705,88.79651295920179,1979-Jul-07 03:33:50.444,76.74645,-84.75112,57.716833478526276,23.33703691991207,2235,155.4848726851852,2502.0,32.0,289.4766322469978,105728.4451618935,1979,2268.4766322469973,2557.9532644939954
175,Pioneer 10,60479908396340480,48.190149381238214,20.940688412041983,13.404389700000072,3.6275024,11.214841,0.2024357,89.16756019096887,1977-Jul-06 21:44:30.523,18.5113,-52.339115,48.19164409911669,20.93646222507452,2015,87.224375,1658.0,38.0,290.6862462225585,106170.24457032727,1977,2267.6862462225586,2558.3724924451167
290,Pioneer 11,4052158569827714304,274.7679476105093,-28.0446885918994,9.31237652162256,2.07798,11.136136,0.031418752,89.79775346330014,1973-Aug-21 21:19:39.460,52.738037,-1.3534623,274.7722361052317,-28.044798651287532,188,4.310150462962963,101.0,7.0,292.7406762903584,106920.60460829052,1973,2265.740676290359,2558.4813525807167
200,Voyager 1,3713131207442866176,202.6649896814412,4.102273454066584,12.403304046094096,3.2068232999999995,11.28931,0.14866175,88.57936930315857,1981-Oct-15 04:03:45.447,-57.823036,-45.0561,202.66035148730515,4.098659341981787,1662,7.545127314814817,1620.0,7.0,288.76874392829694,105469.89603237117,1981,2269.768743928297,2558.537487856593
198,Voyager 1,3699537189274433408,181.9806858017527,1.3649324607514712,11.71480997328024,2.9897156000000003,11.256554,0.08795913,88.8371371115595,1980-Sep-30 04:52:32.014,-12.164499000000001,-5.7042418,181.97970720394542,1.3644735714588525,1430,6.877199074074074,1435.0,7.0,289.60906698368393,105776.81562512073,1980,2269.609066983684,2559.218133967368
214,Voyager 2,4114604237568475776,260.2665952627886,-23.16630734288113,4.5328683390337225,0.76243687,11.373988,0.023720335,87.91990871413897,1986-Jan-18 19:28:39.039,-81.98337,-47.33965300000001,260.26006804008665,-23.17007635683733,2428,15.031608796296293,1957.0,7.0,286.61890240809305,104684.68791553189,1986,2272.618902408093,2559.2378048161863
174,Pioneer 10,6836190318514150400,319.9639000515498,-16.088589797992373,7.203180659912663,1.5862969999999998,11.138821,0.018819336,89.7761110968416,1974-Jan-03 06:53:06.328,-2.8394063,-54.53103,319.96366921542773,-16.093023024551705,1027,3.3240972222222216,818.0,7.0,292.6701221757036,106894.835423454,1974,2266.6701221757035,2559.340244351407
298,Pioneer 11,3650490445165133056,221.77271921444404,-1.3028362106348914,6.898653309478098,1.452261,11.27834,0.06675667,88.66552789540036,1982-Feb-04 10:01:25.224,-117.73626000000002,-47.797226,221.7632659787793,-1.3066739276060082,3498,46.11905092592593,2454.0,15.0,289.0496209390052,105572.48355176224,1982,2271.0496209390053,2560.0992418780106
224,Voyager 2,6664825869347228928,291.6045142716698,-44.05384452687654,11.915126024345641,3.015831,11.578113,0.07349825,86.36986306447388,1997-May-31 09:12:12.689,9.74301,30.978235,291.6052762994547,-44.05142163322947,3108,88.946875,2554.0,13.0,281.56575359018484,102839.07584127912,1997,2278.565753590185,2560.1315071803688
196,Voyager 1,663643851066228096,125.45551680483068,20.23980948486629,10.154943983248618,2.6279697,11.198,0.03729241,89.30166137595154,1978-Aug-24 21:56:33.695,-25.784054,-62.124283,125.45343170821164,20.234785638224626,679,16.309675925925927,926.0,20.0,291.123416085602,106329.91649110528,1978,2269.123416085602,2560.246832171204
206,Voyager 1,1166015180561589888,234.12129260949558,10.345904393137722,11.890215136519098,2.9136372,11.330076,0.061030716,88.2606595745648,1985-Sep-10 03:00:33.636,-4.7522464000000015,-15.505695000000001,234.12091278622955,10.344665100521864,2175,24.67614583333333,1999.0,7.0,287.72975021308116,105090.4139678258,1985,2272.729750213081,2560.4595004261632
207,Voyager 1,4456054652939762560,238.19074454880428,10.533872053991127,11.947372099798827,3.0976572,11.347592,0.06827147,88.12442047790817,1986-Sep-28 14:04:32.991,-47.5966,-29.988559999999996,238.18694626293788,10.531478918272246,2266,25.39842592592593,2099.0,7.0,287.28561075798063,104928.19647324484,1986,2273.2856107579805,2560.571221515961
295,Pioneer 11,122990408610369280,46.99687717022636,30.340288081089586,4.273560509939888,0.8920764999999999,11.149307,0.022666477,89.69167119440633,1976-Mar-27 06:44:16.385,31.807705,-67.38372,46.99946061925142,30.33481511763073,1670,2.8882407407407413,1133.0,7.0,292.3948480937646,106794.2943177666,1976,2268.394848093765,2560.789696187529
293,Pioneer 11,4073014763553411200,280.8339314316304,-26.84227262193729,12.641490424324033,2.8367329,11.088786,0.11549773,90.1811964547641,1973-Sep-14 03:39:53.952,65.81954,2.2847776,280.8393065284957,-26.84208603751605,231,3.312708333333333,143.0,7.0,293.99070044253097,107377.16342963002,1973,2266.9907004425313,2560.9814008850617
299,Pioneer 11,6340128025393007360,224.84905520676983,-2.451773978222979,10.506345055262056,2.5963526000000003,11.2590885,0.042759996,88.81713635682165,1982-Oct-17 03:00:37.150,-60.16399000000001,-160.5993,224.8442162822943,-2.4646908061057617,3592,8.823391203703702,2476.0,7.0,289.5438645232385,105753.00107846764,1982,2271.5438645232384,2561.087729046477
202,Voyager 1,632039385755908608,138.25689468438972,17.256346560460113,12.228985116481896,3.1381645000000002,11.198977000000001,0.08029966,89.29386657337973,1979-Jun-21 21:16:10.748,-13.595412,21.376387,138.25579535090338,17.258075068372463,995,3.988611111111111,1179.0,7.0,291.09800502921786,106320.63535687156,1979,2270.0980050292183,2561.196010058436
215,Voyager 2,4116556214399186304,264.9817088909395,-23.061503867578462,3.6909088333541167,0.77347183,11.331834,0.08667923,88.24696992305105,1986-Nov-21 13:16:14.898,-13.95325,-32.719807,264.98059385048964,-23.064118592329226,2493,14.690069444444443,2055.0,7.0,287.68512194914643,105074.11394070623,1986,2273.6851219491464,2561.370243898293
84,New Horizons,6258189494017793792,230.81765021823887,-17.86038477618553,14.086301097130676,0.51452637,11.736236,0.25231168,85.20619664587386,2006-Oct-22 05:00:37.534,8.103044,-80.60753000000003,230.81827544102902,-17.866604373012798,457,3.3043055555555565,340.0,7.0,277.7722010655488,101453.51871718101,2006,2283.772201065549,2561.5444021310973
209,Voyager 2,3866023998706476032,163.80312833343268,8.427213226712563,13.8930042251247,3.3187237,11.184893,0.24467266,89.40631179011974,1979-Nov-19 09:21:48.077,-120.80948,45.71768,163.7933473023978,8.430914642114294,1306,7.464097222222222,856.0,7.0,291.4645764357903,106454.52189740806,1979,2270.4645764357897,2561.9291528715803
318,Pioneer 11,4158780656214242304,273.2960125361649,-8.051754137011468,12.812831461548276,0.33333015,11.49996,0.12413155,86.95682460839924,1995-Jan-27 15:55:46.865,-54.931614,5.234202400000001,273.29168698475496,-8.051341973415866,4623,120.8277662037037,3795.0,12.0,283.4792482233816,103537.96062110786,1995,2278.479248223381,2561.958496446763
201,Voyager 1,63713060995147264,57.446466807602796,21.54256097857019,9.740144221986313,2.4873819999999998,11.163524,0.025780544,89.57745145719606,1978-Jan-24 20:46:03.394,31.006542,-37.523212,57.4489819784248,21.539517192248177,185,3.6673032407407407,165.0,7.0,292.02249175045915,106658.2948869377,1978,2270.0224917504597,2562.0449835009185
204,Voyager 1,3814151999340541056,172.06034682149766,5.734685000757012,11.061820846578224,2.700078,11.179200999999999,0.050728295,89.4518301191871,1979-Dec-30 13:08:16.410,-179.51022,7.563434,172.045805835225,5.735297666652553,1270,38.77484953703704,1388.0,12.0,291.61296618854993,106508.71977070598,1979,2270.6129661885493,2562.2259323770995
199,Voyager 1,58360019915084800,52.227527221739976,20.767677950568626,10.323779738706088,2.7371569,11.140833,0.039578736,89.75989577136127,1977-Dec-30 11:17:11.620,-60.232643,-13.071123,52.22263135365455,20.76661549520859,147,5.4000578703703725,144.0,7.0,292.61726021463767,106875.52812079428,1977,2269.6172602146376,2562.234520429275
208,Voyager 2,151437664934866176,68.977732253304,26.1375222336227,14.001406033264717,3.806179,11.159347,0.23747072,89.61098150199341,1978-Mar-05 13:40:04.052,33.67467,-44.783024,68.98046487834954,26.133888190340876,343,2.8338194444444444,162.0,7.0,292.1317996964985,106698.21852114912,1978,2270.1317996964985,2562.263599392997
306,Pioneer 11,4355432811963710208,244.7218867174744,-5.54274697826257,9.271366850201565,2.3487015,11.261687,0.020791715,88.79664079175288,1984-Nov-19 14:49:04.936,-50.967293,-116.79676,244.7177884193319,-5.55213864732512,3891,12.921875,2729.0,7.0,289.47704898111436,105728.59736986221,1984,2273.4770489811144,2562.954097962229
296,Pioneer 11,106241174322991360,32.862774684547574,26.229276347183752,13.157402420581631,0.17757988,11.0888,0.14242713,90.18108011644856,1975-Sep-29 01:32:24.788,7.301152,5.1646986,32.863370926160364,26.229698117354626,1462,9.136967592592592,1010.0,7.0,293.9903211796223,107377.02490764523,1975,2268.9903211796227,2562.9806423592445
176,Pioneer 10,6040374526875038336,240.8864238924269,-29.236631458768176,10.509056476281913,2.5075226,11.019978,0.03398142,90.74428633688277,1972-Apr-16 01:04:35.358,-92.82667,-18.095379,240.8787959484104,-29.238118429488072,24,2.98269675925926,7.0,7.0,295.8263734582378,108047.62464188678,1972,2267.826373458238,2563.652746916476
182,Pioneer 10,60228090169233024,46.39358604472127,20.49344319447268,11.63644873461086,2.6776514,11.110876,0.08249645,90.0019037649398,1977-Jun-11 07:44:37.048,-56.84348000000001,28.896162,46.38895319946758,20.495798283378416,2001,35.78208333333333,1761.0,18.0,293.4062062737038,107163.68277940757,1977,2270.406206273704,2563.8124125474083
177,Pioneer 10,6251595074252456448,232.4300938451094,-22.91894834550305,10.51605451811441,2.7408237,11.015729,0.032932818,90.77928519243078,1972-Jun-29 17:05:50.579,-119.82212,-57.742355,232.42024377759773,-22.923695099235026,131,6.311759259259259,84.0,7.0,295.9404697273244,108089.29716320793,1972,2267.9404697273244,2563.8809394546493
211,Voyager 2,3699324841795942272,183.7554391100752,1.0160735914410275,14.599676479931786,0.95046806,11.158494,0.39905038,89.61782839049414,1980-Nov-04 00:00:51.437,-340.85046,8.163096000000001,183.72777773585963,1.0167360592648589,1560,40.001365740740745,1113.0,15.0,292.15412055301084,106706.37099078172,1980,2272.1541205530107,2564.3082411060227
229,Voyager 1,4448327457017514368,254.94598942665402,12.429802722167747,12.015489102516458,2.9825077,11.549775,0.058726645999999987,86.58177231147991,2000-Mar-06 15:19:13.860,-64.78216,-232.56956,254.9409102030944,12.411568182732534,2901,1047.1362037037038,3140.0,72.0,282.2565777354245,103091.39245208644,2000,2282.2565777354243,2564.513155470849
178,Pioneer 10,6237144845764301440,239.68398884115246,-23.35346954036436,12.276134200950814,3.1713896,11.003483,0.10087942,90.88031639485149,1972-Aug-01 09:03:47.832,-14.628818,-50.120018,239.68278492982483,-23.35759427957709,183,3.45375,105.0,7.0,296.2698314472158,108209.59323778113,1972,2268.269831447216,2564.5396628944322
181,Pioneer 10,86135058021051392,38.01190183426769,18.3756026028729,4.13902512297863,0.7349844,11.075251,0.016783442,90.29141044335422,1976-Oct-28 19:21:46.535,-20.891989,-7.6899977,38.01019362266529,18.374973838258764,1899,18.484930555555557,1522.0,10.0,294.3499980453348,107508.39328607806,1976,2270.3499980453353,2564.6999960906696
243,Voyager 2,6447523991868086784,300.585244744098,-58.13826281599082,10.632985810589016,2.7270975,11.894394,0.029670529,84.07322026244657,2017-Jul-18 20:26:00.792,55.211273,-114.70989,300.5894481457593,-58.14699602795745,3677,425.10973379629615,3169.0,23.0,274.07869805557584,100104.5036778185,2017,2291.078698055576,2565.157396111152
300,Pioneer 11,3872478784796246016,161.5731066382191,12.728728735382845,12.339070606020465,3.2768917,11.101201,0.08358374,90.08034309317688,1978-Sep-19 18:33:00.553,0.42489022,16.056028,161.57314129771268,12.730038470900972,2788,6.306828703703704,1936.0,7.0,293.66191848375666,107257.07910700726,1978,2271.6619184837564,2565.323836967513
297,Pioneer 11,6733987762097199360,280.0304385379652,-34.540545919413205,10.934731888095927,2.8668795,11.005859,0.03850317,90.86069210292813,1973-Jun-02 08:39:19.867,-43.51678,-49.6967,280.02685800028576,-34.54463493765318,74,2.7420601851851854,66.0,7.0,296.2058562555456,108186.22693877551,1973,2269.2058562555453,2565.4117125110915
183,Pioneer 10,86135058021051648,38.011939118304035,18.3736081513603,3.6000513919718777,0.6818776,11.056186,0.021340515,90.44710582044674,1976-Oct-28 19:21:46.535,-20.452631,-9.249571,38.01026394669361,18.372850565771767,1899,18.484930555555557,1512.0,10.0,294.85756497465627,107693.77703134347,1976,2270.8575649746563,2565.7151299493125
220,Voyager 1,4447022061837071744,250.97525510571614,11.313685084503868,11.71245448647727,-0.03250122,11.376969,0.055026777,87.89687045275636,1993-Jan-14 07:16:25.144,-34.283190000000005,-38.181995,250.97252631577183,11.310645967083016,2644,153.78662037037037,2623.0,20.0,286.54379767598573,104657.25666317703,1993,2279.543797675986,2566.087595351972
85,New Horizons,3617773072226875008,204.73499704538062,-9.347790749408027,15.022681898847859,1.9696617,11.635687,0.409798,85.94249834971218,2006-Jul-16 20:06:54.225,-18.161549,-24.90615,204.73358360889165,-9.349729089750737,248,3.5186458333333333,207.0,7.0,280.1725446200617,102330.22019703133,2006,2286.1725446200617,2566.345089240124
307,Pioneer 11,6339686605833447936,225.48767680175808,-2.602591080601038,14.299332134958572,3.7263660000000014,11.147131,0.30080655,89.70918194406967,1982-Oct-23 10:36:55.487,4.6961580000000005,-252.0829,225.4880583021926,-2.623069466902814,3597,8.16388888888889,2483.0,7.0,292.45193313766714,106815.14405920153,1982,2274.451933137667,2566.9038662753337
304,Pioneer 11,3817646968848064640,169.4719415824665,6.693252853424269,13.149527821564766,3.6655521,11.085143,0.24335968,90.2108337208347,1979-Sep-07 16:57:31.903,-115.27343,-89.22867600000002,169.46252478220555,6.6859636748260165,2952,5.982800925925926,2028.0,7.0,294.0873179299211,107412.45200072437,1979,2273.087317929921,2567.174635859842
309,Pioneer 11,4414135084933748096,232.55850539247643,-3.078631264483982,8.942544360168096,2.8195467,11.159969,0.021596545,89.60598102422169,1983-Sep-12 23:59:20.421,-25.178108,-22.917362,232.55646235872442,-3.0804908539380187,3724,13.95008101851852,2554.0,7.0,292.11549813896266,106692.26454027474,1983,2275.115498138963,2567.230996277925
180,Pioneer 10,6242146524157081088,242.71574067360686,-23.55763604510468,14.046795835989005,4.182016399999998,10.936425,0.24805331,91.4375566865222,1972-Aug-11 21:57:00.195,-61.445545,-106.39703,242.71065286856395,-23.566445916720948,205,3.1845601851851852,126.0,7.0,298.0864347980623,108873.08944564428,1972,2270.0864347980623,2568.1728695961247
301,Pioneer 11,919036728337564672,117.30328193664783,36.76646332601915,9.271624316956279,2.3694134,11.005252,0.025770873,90.86570761837922,1976-Oct-14 02:26:12.120,-38.910767,-63.22981600000001,117.30008020265524,36.761260523033926,2127,7.0285532407407425,1470.0,7.0,296.22220683591615,108192.19882475004,1976,2272.222206835916,2568.444413671832
208,Voyager 1,3817347626807476608,168.5217431095815,6.828717994801235,9.32567231249502,2.520709,11.0610895,0.020853786000000003,90.40700724660736,1979-Nov-16 12:38:03.375,-136.42616,-50.781982,168.51057408611126,6.8245605433107865,1240,12.479224537037034,1277.0,10.0,294.72684362394,107646.03236520784,1979,2273.7268436239397,2568.4536872478798
227,Voyager 2,4074350567075285120,284.7386996382596,-25.249531320273828,9.331322139992636,2.401744,11.269102,0.026036425,88.73821458281675,1990-May-04 03:12:39.614,-50.568462,-68.09851,284.73463608569983,-25.25500354277505,2743,37.3928125,2314.0,7.0,289.28657953998265,105659.03031118325,1990,2279.2865795399825,2568.573159079965
209,Voyager 1,3814350770427261952,170.73996681044528,6.022370367991497,5.9804673668857244,1.0732211999999999,11.05253,0.024966002,90.4770196398128,1979-Dec-08 02:14:05.893,-91.25463,9.733428,170.7324901329731,6.023167847538929,1259,25.440752314814816,1312.0,16.0,294.9550840257897,107729.39488957943,1979,2273.95508402579,2568.91016805158
217,Voyager 2,3699479082661612672,182.35116186359528,1.1089314171748799,15.116443719511626,3.2349567,11.067936,0.645212,90.35108308319487,1980-Oct-23 11:22:39.336,-78.64214,36.934326,182.34472752145092,1.1119533095297809,1547,6.092268518518519,1044.0,7.0,294.54453085121526,107579.44444809787,1980,2274.5445308512153,2569.0890617024306
87,New Horizons,4126134334929476736,255.15556586309086,-21.62004211961433,13.443140555604765,3.7245312,11.594606,0.20962204,86.24699843541107,2007-Feb-11 21:42:31.173,-7.3246850000000014,-263.5502,255.15499379411682,-21.640625788586238,642,34.1469212962963,530.0,32.0,281.16521489944006,102692.78308987149,2007,2288.16521489944,2569.3304297988802
88,New Horizons,4114825617352377344,260.60453706285904,-22.073698148633728,10.548980030240221,2.6887455,11.592283,0.045746412,86.26428275851289,2007-Dec-07 16:44:09.298,102.31161,-20.356195,260.6125293553672,-22.07528831687157,824,6.4593055555555585,817.0,7.0,281.221561792752,102713.36322918476,2007,2288.2215617927523,2569.4431235855045
221,Voyager 2,6258228599696872192,230.77975550480912,-17.625359976157895,12.248032423043131,3.2706728,11.114409,0.08709126,89.97329141004829,1983-Sep-30 14:07:50.660,-71.929535,-84.160225,230.77389498272115,-17.632217004465424,2128,9.776099537037037,1701.0,7.0,293.3129299967574,107129.61455201569,1983,2276.312929996757,2569.6258599935145
220,Voyager 2,3615365966395574656,209.1008343547461,-10.089305889138448,11.161497681442249,2.7930182999999995,11.091076,0.055976838,90.16257838889557,1982-Aug-17 06:53:31.778,-1.8538369,-21.659523,209.1006829939893,-10.091074330475024,1908,8.672858796296296,1389.0,7.0,293.9300055477995,107354.99522627828,1982,2275.9300055478,2569.8600110955995
86,New Horizons,3630657974114783616,204.7984902954388,-7.292893078284623,9.424439913703344,2.092329,11.561047,0.018941112,86.49735915522005,2006-Feb-28 18:17:57.309,19.82559,-87.13941,204.80004319875897,-7.29971855390402,53,5.688449074074074,49.0,7.0,281.9813908460173,102990.88319259936,2006,2287.9813908460173,2569.9627816920347
211,Voyager 1,670888808058217984,120.1938815248872,21.18345128717937,13.758916938520205,3.8893527999999997,11.0123415,0.19866017,90.80720935333929,1978-Aug-04 05:34:14.001,50.320873,-61.38783299999999,120.19801946256365,21.178403301937767,639,3.4547453703703703,558.0,7.0,296.03150249188604,108122.54597013646,1978,2274.031502491886,2570.063004983772
186,Pioneer 10,83140057066288000,38.2664647857725,18.461470282910934,10.0141763430913,2.4329405,10.974734,0.030736858,91.11837900464927,1976-Oct-24 19:58:28.582,-84.54334,-70.4794,38.25948887613515,18.45565482878932,1897,18.276168981481486,1502.0,10.0,297.0459155551566,108493.05019736539,1976,2273.045915555157,2570.0918311103133
217,Voyager 1,1189606439488940544,237.07283623468518,11.406277510919548,8.82861037608832,2.298542,11.16131,0.22424987,89.59521619292447,1986-Jul-24 23:21:16.728,6.3172,-99.19294000000001,237.0733487713137,11.398229639482146,2255,46.96726851851852,2085.0,7.0,292.08040478893366,106679.44704511015,1986,2278.0804047889333,2570.1608095778674
184,Pioneer 10,4074576894671396480,285.29330858489607,-23.944352906145397,8.989827204914011,2.28625,10.897106,0.021436492,91.76748251687052,1972-Dec-08 18:29:48.388,-24.505373,-3.3686814,285.2912721732041,-23.9446328456612,509,2.676087962962963,322.0,7.0,299.16199300499784,109265.9263251454,1972,2271.161993004998,2570.323986009996
224,Voyager 1,4459368065591831040,249.3708505148737,12.208513509818735,11.009721868367482,3.0887689999999997,11.250575999999999,0.041164599999999996,88.88433785840637,1991-Mar-22 17:54:49.859,-50.22396,-18.951956,249.36680799979717,12.206988071249251,2556,171.3428240740741,2585.0,19.0,289.76294141840475,105833.01672365816,1991,2280.7629414184053,2570.525882836809
311,Pioneer 11,3650615686411758080,222.03341408536548,-0.7988441042803737,13.485565440703967,0.4309578,11.078461,0.18074195,90.26524782449404,1982-Feb-23 05:33:00.922,-44.72593,4.7524347,222.0297581761881,-0.7984556390202043,3503,32.76653935185185,2396.0,7.0,294.2647079078505,107477.24191626332,1982,2276.2647079078506,2570.529415815701
245,Voyager 2,6447988672968553088,300.7242906528797,-56.42906657630483,15.086412290070069,1.1588764,11.693381,0.47359064,85.5184632683432,2013-May-20 22:11:53.364,89.686676,-64.1233,300.7312361488452,-56.43403239878554,3587,358.4649768518519,3006.0,22.0,278.7901902547988,101825.32908866274,2013,2291.7901902547987,2570.580380509597
225,Voyager 1,4459368065591831936,249.37078679352607,12.210998238398993,8.897865578576619,2.2050629,11.2459135,0.014647358999999999,88.92118897287571,1991-Mar-22 17:54:49.859,-51.508663,-19.587088,249.36663915417333,12.209421024577939,2556,171.3428240740741,2604.0,19.0,289.88307605157485,105876.89469707716,1991,2280.883076051575,2570.7661521031496
210,Voyager 1,61680991707984384,51.819785453156406,21.849230249788896,10.239085770205367,2.6254559,10.977716000000001,0.03062246,91.09362634078623,1977-Nov-18 23:56:04.877,36.81661,-9.212314,51.8228224701112,21.84847032230105,118,5.240995370370372,129.0,7.0,296.96522187096315,108463.57763615057,1977,2273.965221870963,2570.930443741926
212,Voyager 1,3817347626806947712,168.52202116782615,6.829650339456111,8.400093401647325,2.2558527,11.0130005,0.017091283999999998,90.80177568902164,1979-Nov-16 12:38:03.375,-136.73148999999998,-49.192215000000004,168.51077826807682,6.825605454573302,1240,12.479224537037034,1287.0,10.0,296.01378874621054,108116.07620166594,1979,2275.0137887462106,2571.0275774924207
303,Pioneer 11,2555708645829343104,8.652480797771876,6.603218037393553,11.678537030837612,3.1034546,10.936784,0.06510317,91.43455874665342,1975-Apr-16 07:24:11.976,-12.292507,-111.84101,8.651462988763361,6.5939576979871335,1201,3.1009953703703705,835.0,7.0,298.0766615140901,108869.51985140626,1975,2273.07666151409,2571.15332302818
89,New Horizons,4114989062286874368,259.47190705198267,-21.94840749854087,12.933353155187024,3.108963,11.550902,0.14569303,86.57332286767857,2007-Nov-30 08:46:40.671,-44.96659,-63.422485,259.4683818054288,-21.953379632152625,816,6.833344907407408,810.0,7.0,282.2290325486321,103081.3318480624,2007,2289.229032548632,2571.458065097264
185,Pioneer 10,6050326893808160256,243.6961259497645,-23.698451399548716,11.392871250024848,3.0463505,10.873477,0.06188371,91.96690273448613,1972-Aug-15 02:22:46.731,-39.590805,-17.386806,243.6928287797604,-23.699899393767144,212,3.122164351851852,140.0,7.0,299.8121029144248,109503.3724684645,1972,2271.812102914425,2571.62420582885
302,Pioneer 11,6856151368002002176,307.7264061166751,-21.13154909735608,13.902304657059105,3.8517208,10.890307,0.2310583,91.82477232653622,1973-Dec-02 14:31:36.320,-36.53277,-58.55935,307.723368325691,-21.136418453584284,428,2.622152777777778,311.0,7.0,299.34875778450805,109334.14029321373,1973,2272.348757784508,2571.697515569016
215,Voyager 1,3673407158001213568,215.66101098720029,6.770813318589708,11.788536171837993,3.0048332,11.037791,0.08301823,90.59783584931108,1982-Oct-13 19:26:02.583,-81.026985,29.048319,215.65436341672242,6.773196484475787,1831,9.904988425925923,1727.0,7.0,295.34894486875413,107873.24862386376,1982,2277.348944868754,2572.6978897375084
192,Pioneer 10,65022854219508096,55.542452528937204,22.81211713455332,15.072741086737961,3.18672,10.9724,0.553945,91.1377662392295,1979-May-29 06:05:25.547,25.91607,-93.59212,55.54459139203075,22.80439294186841,2219,57.73927083333334,2406.0,20.0,297.10911793988816,108516.13423636477,1979,2276.109117939888,2573.218235879777
214,Voyager 1,3716159533049586176,200.96922960230503,4.497457331112463,15.567943104569562,2.6435584999999997,11.00877,0.620981,90.83666940066523,1981-Oct-01 06:07:40.189,4.792998000000001,-61.28071,200.96962386336202,4.4924165199854205,1649,7.489270833333332,1606.0,7.0,296.1275422461686,108157.62352999064,1981,2277.127542246169,2573.255084492337
314,Pioneer 11,3712037640049668992,203.7664068006333,3.0445434799290214,11.140267920425343,2.9638882,11.006933,0.11727656,90.85182772657465,1981-Mar-29 06:06:18.498,-72.2731,-23.20635,203.76046078824692,3.0426342599974765,3314,54.923773148148136,2192.0,28.0,296.1769583886333,108175.67228186443,1981,2277.176958388633,2573.353916777267
305,Pioneer 11,6731693905944997376,285.11387979589296,-34.97848556135709,10.668825207631253,2.8604307,10.8583,0.097402446,92.09544594898554,1973-May-19 16:44:31.950,-70.43775,-14.858917000000002,285.10800545578115,-34.97972475953345,41,3.1292592592592583,59.0,7.0,300.23115379369284,109656.42661160836,1973,2273.231153793693,2573.462307587386
229,Voyager 2,4089929680574180480,276.637314449288,-22.58345053835843,14.191768477560467,2.8446445,11.12898,0.60783076,89.85549695400374,1988-Feb-08 12:28:31.384,-30.104017,-52.921986,276.63486490919917,-22.587756758497143,2609,65.05494212962962,2186.0,14.0,292.9289200700522,106989.35876638586,1988,2280.9289200700523,2573.857840140105
310,Pioneer 11,876989067228916224,122.57450853511723,30.61706862321959,6.5951283504233,1.2524872,10.922938,0.018564118,91.55045723454194,1977-Jun-04 04:26:20.751,-54.263268,-12.010051,122.5700098882227,30.61607294087151,2328,4.288113425925927,1611.0,7.0,298.45449058460673,109007.51814112176,1977,2275.454490584607,2573.908981169214
219,Voyager 1,1164808432190415616,235.23346243270703,9.127019059801633,12.35476699828635,3.291236,11.071300500000001,0.088100456,90.32362543177335,1985-Jan-04 20:45:27.496,-4.679907,-73.14343000000002,235.23307964849567,9.121036429783793,2122,23.104560185185186,1916.0,7.0,294.4550189075811,107546.75110580493,1985,2279.455018907581,2573.9100378151625
187,Pioneer 10,6050086753593661952,245.01823223657485,-23.834384918167128,13.323983889787405,3.655035,10.825639,0.16930719,92.3733020423283,1972-Aug-19 13:01:05.044,57.56191,-43.89913,245.0230472455581,-23.83805704646423,222,3.0473032407407405,147.0,7.0,301.1369646579903,109987.26497168436,1972,2273.1369646579897,2574.27392931598
216,Voyager 1,3708841114934118784,191.08515748039125,5.688499965871552,8.219873671509722,2.097004,10.989239,0.016076265,90.99811404131478,1981-Apr-29 06:29:41.662,-100.10313000000001,14.748119,191.07690859099807,5.6897152686251475,1565,27.335763888888888,1527.0,7.0,296.65385177468613,108349.85282218637,1981,2277.6538517746867,2574.3077035493725
222,Voyager 2,3895977238067539584,176.4780616668043,3.584664697819385,8.222746183066294,1.9971743,10.960642,0.017098254,91.23553279864572,1980-Sep-14 01:59:28.819,-159.03406,58.479717,176.4649224463612,3.589496228297648,1497,5.28087962962963,1016.0,7.0,297.427836923585,108632.54315797017,1980,2277.427836923585,2574.85567384717
320,Pioneer 11,4402307397838988416,236.62279726672298,-4.333593476770743,12.52234942369452,3.3145475,11.013159,0.10068336,90.80047044829928,1983-Nov-08 03:17:02.293,-16.073622,-37.95057,236.62147561419945,-4.336713959899661,3757,10.517141203703703,2583.0,7.0,296.00953366145563,108114.52207451004,1983,2279.009533661456,2575.019067322912
213,Voyager 1,61125459160910080,50.3895050940849,20.658283567316587,14.76229246922465,1.0089169,10.897707,0.4793020000000001,91.76242317149605,1977-Dec-03 11:36:39.436,22.590372,20.077961,50.391382264515066,20.65995196633561,133,20.20983796296296,136.0,8.0,299.1454995390771,109259.90225165251,1977,2276.1454995390773,2575.2909990781545
196,Pioneer 10,64875450943331200,56.3430689295303,23.20461816527339,3.5139434903885842,0.80675983,10.927168,0.03816618,91.51502107791208,1979-Jun-14 01:40:35.293,-55.646824,-52.674076,56.338457365827296,23.200252959132403,2226,50.235162037037036,2320.0,18.0,298.3389687139934,108965.32493309896,1979,2277.338968713993,2575.677937427987
315,Pioneer 11,3866471091917108736,165.81190881293819,8.185173508896659,4.399361391382059,0.8208866,10.921602,0.015210201,91.56165708911793,1979-Aug-06 13:00:40.407,-16.676282999999998,-45.318165,165.8105261117239,8.181415987992713,2921,7.888020833333332,1999.0,7.0,298.49100211052445,109020.85361084797,1979,2277.4910021105247,2575.982004221049
225,Voyager 2,6323156066986126848,218.9689786045771,-13.690767908542792,14.430391118175145,0.7859173,10.976406,0.43169653,91.10450097466496,1982-Nov-08 00:25:58.263,1.8586403,-65.74146999999999,218.9691319428732,-13.696191596477776,1989,6.632453703703704,1445.0,7.0,297.00067317740775,108476.52587131641,1982,2279.0006731774083,2576.001346354816
188,Pioneer 10,4109530502450883840,258.6819487652176,-24.823324431104265,8.463035354571383,2.6180973,10.793205,0.018349325,92.65088319889841,1972-Sep-27 23:58:02.067,-20.408506,-49.50663400000001,258.68023647950804,-24.82747806684237,319,2.700173611111111,217.0,7.0,302.0418792284088,110317.77596938405,1972,2274.041879228409,2576.083758456818
335,Pioneer 11,4168809885882977024,266.35374467866575,-7.426936680735966,15.499676327704776,2.8977375,11.123657,0.8500179,89.89849108367626,1990-Feb-07 09:23:12.775,-78.39326,-70.58912,266.34736282916543,-7.432683209837832,4352,152.26140046296297,3150.0,23.0,293.06908093278463,107040.55111989024,1990,2283.0690809327843,2576.1381618655687
322,Pioneer 11,3650490449460572160,221.7716271541317,-1.3026948045485267,9.252318028976259,2.3697157000000004,10.96895,0.021249149,91.16642661682394,1982-Feb-04 10:01:25.224,-117.97991,-50.726353,221.761887165582,-1.3068825860685438,3498,46.11905092592593,2439.0,15.0,297.20255077084596,108550.2596435438,1982,2279.202550770846,2576.4051015416917
205,Pioneer 10,149180608083027328,64.73260816697706,24.56728839406395,12.179309865252476,2.420186,10.968013,0.50582194,91.17421882574206,1982-Jul-03 17:48:55.589,11.007511,-2.035708,64.73351698437287,24.56712031912177,2467,127.97587962962965,2903.0,28.0,297.2279533719191,108559.53768955974,1982,2279.2279533719197,2576.4559067438386
194,Pioneer 10,108165903787108352,44.79356788754378,19.989730237307914,2.4382498215049515,0.4974122,10.871113,0.035221986000000004,91.98690292676987,1977-May-23 22:52:32.421,52.2148,-24.63905,44.79791734490257,19.98767782129518,1989,46.21023148148148,1624.0,17.0,299.8773035412698,109527.18634541336,1977,2276.8773035412696,2576.754607082539
90,New Horizons,6247161705932124928,240.46624133595608,-20.038786177991714,7.777112417177203,1.7710123,11.4227085,0.016559502,87.54491099953596,2006-Nov-27 03:24:53.433,75.35451,-21.65104,240.47221520348305,-20.040502604041396,530,3.688483796296296,382.0,7.0,285.39640985848723,104238.18473671387,2006,2291.3964098584875,2576.792819716975
193,Pioneer 10,2585487986258923904,21.81586138663669,11.36432111663743,15.42367027881473,2.6895294,10.826555,0.74678004,92.36548253040353,1975-May-30 16:16:15.448,-24.88654,-52.993023,21.81377982315043,11.359888666649145,1626,5.848148148148147,1279.0,7.0,301.1114730491155,109977.95441645896,1975,2276.1114730491154,2577.2229460982308
208,Pioneer 10,150894987226503168,67.33565675692714,25.00060881512104,15.527909792505207,2.6423702,10.968617,0.90482944,91.16919297593368,1983-Aug-15 19:04:43.905,14.109000000000002,-150.03423999999995,67.33682157955057,24.98822216296057,2530,631.6836342592593,3394.0,84.0,297.21156910154383,108553.55349864783,1983,2280.211569101544,2577.4231382030875
342,Pioneer 11,4171683219016579840,269.1966454762431,-7.140164009921758,10.27340123485721,2.3677778,11.133062,0.03648442,89.82254544382998,1992-May-11 05:12:59.634,-28.819818,-335.9448,269.1943012903598,-7.167489547833903,4483,83.20333333333333,3344.0,12.0,292.82149814688574,106950.12398316855,1992,2284.821498146886,2577.642996293772
227,Voyager 1,1189606473848678784,237.07358421900318,11.406360273135547,9.907044975591123,2.4124508,11.016915,0.031565722000000004,90.76950950708157,1986-Jul-24 23:21:16.728,7.6566353000000005,-96.85529,237.07421357068318,11.398399068341186,2255,46.96726851851852,2092.0,7.0,295.9086009930859,108077.65742671471,1986,2281.908600993086,2577.8172019861718
190,Pioneer 10,6857774663777427712,313.6959698639243,-18.792726401300467,1.7605205305947873,0.40789366,10.779064,0.03276707,92.77243213726177,1973-Mar-09 06:40:38.556,77.84168000000003,14.886538,313.7025093949269,-18.791475773477465,720,8.53111111111111,640.0,14.0,302.43812876747336,110462.50215103198,1973,2275.4381287674732,2577.8762575349465
223,Voyager 2,661424693002866432,130.49680388603605,20.22288252077738,9.296752867613687,2.2457685,10.867202,0.022440987000000003,92.020008271986,1978-Sep-04 00:10:26.263,-55.41406600000001,37.923046,130.4921862708807,20.226042621526343,786,17.223449074074075,396.0,28.0,299.98522696667436,109566.60429730816,1978,2277.9852269666744,2577.970453933349
91,New Horizons,6310768247433232000,220.50815925606136,-14.981076488802529,10.268648899619722,2.5775213,11.398961,0.02810678,87.72729322477299,2006-Sep-14 22:16:15.991,15.780588,-10.322784,220.5094128975658,-14.981896551456222,376,3.1859259259259267,270.0,7.0,285.99097591275995,104455.34404237644,2006,2291.99097591276,2577.98195182552
191,Pioneer 10,2610912268506498048,344.138027004526,-6.5651780360324885,15.395969340906776,2.860962,10.794003,0.95504284,92.64403977547222,1974-Apr-06 02:05:45.712,199.74158,173.03412,344.1547842027026,-6.550661443848871,1227,4.092766203703704,959.0,8.0,302.01956966803937,110309.62762555473,1974,2276.0195696680394,2578.039139336079
226,Voyager 2,3867481641886805760,164.6889188416926,8.707659553035164,10.781157579634652,2.6649303,10.897575,0.032499198,91.7635313613378,1980-Feb-12 19:49:40.332,-91.322845,2.4013414,164.68133018335885,8.707859097405757,1343,18.112118055555555,863.0,14.0,299.1491122379612,109261.22175379297,1980,2279.149112237961,2578.2982244759223
228,Voyager 1,4455760769799431040,239.34092689326343,9.893516863080725,14.188068403794613,0.6314812,11.006568,0.20752729999999997,90.85484268001754,1986-Jan-13 05:02:22.190,46.41858,102.64841,239.34474594348742,9.901962175911649,2217,48.1,2051.0,13.0,296.18678713685716,108179.26213386572,1986,2282.186787136857,2578.3735742737144
228,Voyager 2,3635567254877257088,198.61854148796797,-5.599795625423933,6.0620965414480406,1.139143,10.905944,0.022637628,91.69311816291963,1981-Nov-04 01:12:42.097,21.67701700000001,-22.492716,198.62034140178574,-5.601663269373042,1786,6.047152777777778,1303.0,7.0,298.919565211118,109177.38199770873,1981,2279.919565211118,2578.839130422236
313,Pioneer 11,2588829092858293248,22.827305495578717,14.680482515765558,12.687672766506939,3.4223766,10.796161,0.11336052,92.62552012504645,1975-Jun-13 04:02:52.480,108.84666,1.2320825,22.836435294252468,14.680585859913911,1327,3.5065509259259264,898.0,7.0,301.9591956076514,110287.57660373859,1975,2276.9591956076515,2578.918391215303
230,Voyager 2,6258389678155901824,231.57599260566337,-17.7924467338321,8.001845036630147,1.9103909,10.939359,0.017602536999999998,91.4130367598489,1983-Oct-08 15:22:45.387,-39.502117,-37.522186,231.5727226342501,-17.795552807261213,2134,8.952719907407408,1708.0,7.0,298.0064998371074,108843.8940005051,1983,2281.0064998371067,2579.0129996742144
321,Pioneer 11,3813413093167115008,172.7443338414029,5.720760603000383,8.931653061229413,2.3098154,10.864029,0.017866235,92.04688301017578,1979-Sep-30 02:25:48.229,-65.88455,1.4839374,172.7388421246373,5.720884294572322,2978,6.5886111111111125,2042.0,7.0,300.07283861317296,109598.60357507534,1979,2279.0728386131727,2579.1456772263464
269,Voyager 2,6443362752673998336,302.8762148318031,-60.1049698754921,10.173744885214075,2.3651228,11.777845,0.02343274,84.90517301829009,2026-Jul-07 06:46:15.455,-131.91922,-1.0496589,302.8660720362225,-60.10505057999898,3832,712.1881828703704,3535.0,31.0,276.7908640396257,101095.09518183288,2026,2302.790864039626,2579.581728079252
317,Pioneer 11,692796852118263552,132.66180899036763,27.34665008922117,14.645757497206793,3.686102,10.819802,0.38019836,92.42313063858124,1977-Jul-17 15:53:01.201,105.18048,-102.36348,132.6706120019719,27.338082844703003,2402,4.0327777777777785,1681.0,7.0,301.2994058817748,110046.59500425943,1977,2278.299405881775,2579.5988117635493
312,Pioneer 11,4072303654374819328,283.1464703957022,-26.45078478321868,7.788815527693582,1.8329582,10.747556,0.014864703,93.04441166608056,1973-Sep-21 14:39:33.590,28.642591,-56.54415,283.1488837331374,-26.45554902102177,247,3.1468055555555554,157.0,7.0,303.3247820314226,110786.3433891568,1973,2276.324782031423,2579.649564062845
221,Voyager 1,3709178463141464576,191.64027212704082,6.4640700392592,9.375631807654171,2.5257292000000002,10.889525,0.020238515,91.83136656801094,1981-Jun-12 21:02:24.170,-43.7736,-55.701480000000004,191.6366319812805,6.459437989294888,1575,20.0615625,1556.0,6.0,299.37025501171564,109341.99194047904,1981,2280.3702550117155,2579.740510023431
207,Pioneer 10,64875244784904704,56.35409464214568,23.19229202590279,5.634844924937083,1.0541058,10.850044,0.014373597,92.16552273093241,1979-Jun-14 01:40:35.293,-54.37467,-48.614414,56.34955647427711,23.18823461497665,2226,50.235162037037036,2302.0,18.0,300.45960410283965,109739.86580252118,1979,2279.45960410284,2579.9192082056798
195,Pioneer 10,2609217925382846720,338.6397287033023,-8.937529516880572,11.010233190976717,2.5453262000000003,10.759742,0.047679123,92.93903331088836,1974-Mar-14 16:55:44.836,-1.7425104,-56.749973,338.639582050966,-8.94230568119239,1181,3.3079282407407407,910.0,7.0,302.98124859349605,110660.8712362885,1974,2276.9812485934963,2579.962497186993
222,Voyager 1,3705719227761753216,191.51301871886585,4.868905637632821,5.9458049143903775,1.0757389,10.884566,0.018442873000000002,91.87320576573198,1981-Apr-10 07:51:15.179,-10.836128,-6.1875615,191.512117192457,4.8683908550473705,1557,18.94335648148148,1519.0,8.0,299.50665079628624,109391.80913683557,1981,2280.506650796286,2580.013301592572
218,Voyager 1,662988507775812608,127.49843582085512,19.688911068588297,11.345042716962896,2.6854953999999998,10.829784,0.04706842,92.33794170617935,1978-Sep-02 10:18:30.545,12.823483999999999,-51.93957,127.499508084755,19.684568026904724,694,14.0228125,633.0,20.0,301.02168996214465,109945.16204177373,1978,2279.021689962145,2580.0433799242887
198,Pioneer 10,2579867385898745856,18.303353810286765,9.877499095815807,14.558058555518706,1.1265545,10.769441,0.33125734,92.85533319808223,1975-May-06 07:27:39.363,189.25781,-86.222336,18.319267691629666,9.870249027757064,1596,6.124178240740743,1235.0,8.0,302.70838622574814,110561.21098509224,1975,2277.708386225748,2580.4167724514964
323,Pioneer 11,3813413093167115136,172.74421861817314,5.721968488481253,10.480177737988862,2.7541275,10.840907,0.034585726000000004,92.2432035497644,1979-Sep-30 02:25:48.229,-63.93545,0.7608663,172.73887799961508,5.722032044716528,2978,6.5886111111111125,2049.0,7.0,300.71284357223186,109832.35898632197,1979,2279.712843572232,2580.425687144464
271,Voyager 2,6443292998108675712,303.3741276009049,-60.428701179733494,14.017079106147392,0.6778679,11.779185,0.16888633,84.89551483798843,2027-Aug-01 10:01:21.475,42.04272,-77.5499,303.3773597471773,-60.43466303480192,3850,472.1465856481482,3566.0,22.0,276.75937837184233,101083.59535653167,2027,2303.759378371842,2580.518756743684
197,Pioneer 10,2609217994102323584,338.63435034224295,-8.937476909771217,8.927289559182762,2.0446587,10.742514,0.021179656,93.08808273044266,1974-Mar-14 16:55:44.836,-1.4646188,-57.2442,338.6342268800072,-8.942302395496805,1181,3.3079282407407407,903.0,7.0,303.46714970124305,110838.34175688203,1974,2277.4671497012428,2580.9342994024864
319,Pioneer 11,919685818154791680,118.78362232479557,38.79199981158393,10.944096132455275,2.5991545,10.774331,0.036939204,92.81318639493595,1976-Dec-08 20:24:02.111,63.23615600000001,2.5316496,118.78893716969084,38.79221259056434,2159,9.903530092592593,1492.0,7.0,302.57098764749117,110511.02752836967,1976,2278.570987647491,2581.141975294983
236,Voyager 1,4456380555057425920,242.26717914695809,10.396039518576092,6.34564519838985,1.3315096000000002,10.966184,0.04894078,91.18942658487431,1987-Jan-14 22:20:22.250,-32.146145000000004,13.043498,242.26452460967704,10.397116613573424,2298,69.77024305555554,2127.0,16.0,297.27753066669015,108577.64530070193,1987,2284.2775306666904,2581.555061333381
199,Pioneer 10,6841844973672991104,324.0379145855044,-14.603802407665649,14.778764904959989,3.0077457,10.727934,0.4783462000000001,93.21459386718209,1974-Jan-18 17:42:56.687,61.910263,-80.58851,324.04314049648775,-14.610604969170527,1060,3.2180555555555554,839.0,7.0,303.8795760070136,110988.97634080166,1974,2277.879576007013,2581.759152014027
202,Pioneer 10,2740525314824836352,2.4780596196075835,2.980476184200496,12.815733791037015,3.3477650000000003,10.738524,0.14173248,93.12266372082311,1975-Feb-02 17:19:43.322,-33.639590000000005,-13.953265,2.475222866451963,2.9792995358636025,1462,5.159513888888889,1172.0,7.0,303.5798837298833,110879.51673350258,1975,2278.5798837298835,2582.159767459767
316,Pioneer 11,4073799432561939456,283.5767061941591,-26.30182139473799,12.805884910892106,3.354110700000001,10.693085,0.13665039999999998,93.51838374844101,1973-Sep-22 23:12:45.095,-7.2342815,-64.70682,283.5760935506373,-26.30730116662915,250,3.1204050925925935,171.0,7.0,304.86993101991766,111350.69360571472,1973,2277.8699310199177,2582.7398620398353
330,Pioneer 11,3898447020357117824,181.29010795420842,6.217651950689947,8.593908838722577,1.8744335,10.814832,0.016767383,92.46560876981329,1980-Mar-18 18:21:20.887,-197.33331,-102.94109,181.27358468087127,6.209032403392831,3081,16.06085648148148,2126.0,7.0,301.4378845895913,110097.17296750234,1980,2281.4378845895912,2582.8757691791825
325,Pioneer 11,629733671217156224,149.45162142458432,21.87838680160252,4.883305440525138,0.8513851,10.761229,0.01664711,92.92619279427109,1977-Oct-06 23:00:02.767,-49.280678,-15.534482999999998,149.447474460601,21.87707957645466,2529,11.65730324074074,1761.0,12.0,302.93938850932375,110645.58225914539,1977,2279.939388509324,2582.8787770186473
200,Pioneer 10,6835287589403898368,321.48331892614436,-16.359706638341947,10.747916345641034,2.7318697,10.684013,0.051760588,93.59778630723913,1973-Apr-19 05:35:10.549,61.15671999999999,-74.613235,321.4885024512152,-16.366030711668635,781,13.056423611111107,504.0,13.0,305.12878336159963,111445.23683499065,1973,2278.1287833616,2583.2575667231995
201,Pioneer 10,6854207916777617664,303.20938241837024,-21.098809779930715,10.820549195702558,2.93194,10.681987,0.037465066,93.6155434285268,1973-Jan-30 09:34:03.658,22.263315,-8.884837,303.2112697718425,-21.099562984388136,640,2.4721759259259257,399.0,7.0,305.18667157699736,111466.37992678252,1973,2278.186671576997,2583.373343153995
324,Pioneer 11,954787589433067904,95.42519593292677,36.08258765647903,3.900533116761448,0.62627697,10.733355,0.121036276,93.16751753794712,1976-Jul-29 09:06:21.407,9.132229,9.039015,95.4259664047428,36.08335026397324,1988,2.426412037037037,1344.0,7.0,303.72610717370765,110932.92338412497,1976,2279.7261071737075,2583.452214347415
237,Voyager 1,4456040668526296832,238.4851108485999,10.43391502189736,10.823882410774393,2.8315687,10.912011,0.048592944000000006,91.64213512708756,1986-Oct-06 05:14:44.617,-12.030165,-58.499106999999995,238.4841124999853,10.429060349982754,2268,23.85508101851852,2106.0,7.0,298.75336051430537,109116.67739424492,1986,2284.7533605143053,2583.5067210286106
223,Voyager 1,151225012515254656,66.50954164830446,25.740903641012448,10.829967469013873,2.5613766,10.738737,0.05638551,93.12081952459516,1977-Sep-06 06:43:01.603,-2.3908336,-3.3339461999999997,66.50934003852724,25.740622502186337,5,20.446886574074075,62.0,11.0,303.5738716501802,110877.3208815118,1977,2280.57387165018,2584.14774330036
203,Pioneer 10,6864777350258203520,297.30428093615984,-22.277155467112028,10.870265377362433,2.7959309,10.66499,0.05665606,93.76473490736383,1973-Jan-11 22:26:50.535,-4.9485790000000005,32.879993,297.30386075606947,-22.274363651708736,596,2.8656944444444443,392.0,7.0,305.67303579800614,111644.01959486373,1973,2278.673035798006,2584.346071596012
336,Pioneer 11,6336436964858776320,228.05008493956046,-3.2365454235376965,6.154999894949177,1.2206202,10.820018,0.018413955,92.42128960705598,1982-Nov-18 16:22:46.854,-88.70819,-130.66801,228.04266071339472,-3.247481379760377,3618,8.9578125,2518.0,7.0,301.2934041190025,110044.40292042447,1982,2283.2934041190024,2584.5868082380052
92,New Horizons,6304282228339962752,211.41441767304127,-11.949190323032887,13.521138561483552,3.5348053,11.266281,0.18439567,88.76043377978105,2006-Aug-12 10:20:42.662,-99.28119,-39.210423,211.40643769250184,-11.95234196144378,303,3.2647685185185185,235.0,7.0,289.3590141220862,105685.48631795077,2006,2295.3590141220857,2584.7180282441723
337,Pioneer 11,4355563482048074112,245.92898052634442,-5.692041351249348,10.258876431454707,2.6689615,10.85221,0.03161088,92.14712909777846,1984-Dec-05 17:22:23.886,-108.94845,-26.41509000000001,245.91988938720885,-5.694245542934295,3900,12.913159722222225,2750.0,7.0,300.39964085875783,109717.9648272527,1984,2284.3996408587577,2584.7992817175154
226,Voyager 1,53231863324297472,59.770482184760006,21.894659009078293,9.99738795710876,2.2740774,10.7438135,0.031967666,93.07682031439664,1978-Feb-02 12:54:35.869,-112.65383999999999,-130.12682,59.760987009575366,21.88369110135363,202,3.371481481481481,186.0,7.0,303.43043422493304,110824.93179631453,1978,2281.430434224933,2584.860868449866
234,Voyager 1,1161486807562283904,225.171230382527,8.116201008012029,9.449863715154436,2.4654007,10.832509,0.025196245,92.31471639954857,1983-Oct-24 05:45:23.528,-70.27964,-11.660841,225.16535527369518,8.115226206352771,1976,12.091076388888887,1832.0,7.0,300.9459754625284,109917.50807793383,1983,2283.945975462528,2584.8919509250563
231,Voyager 2,203337117732228096,71.72728077023244,41.23169516519971,14.699871444082309,0.98358345,10.719297,0.48902032,93.28969631489258,1977-Aug-21 23:06:58.174,30.923218,-205.34706,71.72989313492239,41.21434763637256,11,24.490254629629632,0.0,14.0,304.1244099865498,111078.39950348744,1977,2281.12440998655,2585.2488199731
238,Voyager 1,1164899348057808896,235.6161325064595,9.326567320289136,9.026822155195363,2.101945,10.857008,0.6528893,92.10640738315719,1985-Jan-17 07:51:55.835,-5.483564,-60.157913,235.61567513590808,9.321549696999568,2126,36.96903935185185,1932.0,11.0,300.26688806909243,109669.47819835533,1985,2285.266888069093,2585.533776138185
206,Pioneer 10,6858603622528469504,313.27727054237863,-18.255731275470303,14.561278675376649,0.96411896,10.644233,0.37628964,93.94758866069836,1973-Dec-07 22:51:11.382,-28.504868,-39.45441,313.2748454956486,-18.25908785269755,974,3.581516203703704,776.0,7.0,306.2691390338766,111861.7403407331,1973,2279.269139033877,2585.5382780677537
234,Voyager 2,3699341029528115840,183.7186159148084,1.1786830453861492,10.257255927788172,2.4978657,10.782567,0.041252777,92.74229390392523,1981-Apr-26 15:34:18.738,7.5201144,-60.07526,183.71924747933517,1.1736377227843606,1650,38.58758101851853,1101.0,12.0,302.33987812679624,110426.61708703106,1981,2283.339878126796,2585.679756253592
326,Pioneer 11,107258115204283648,31.86900488864493,27.02165301706208,14.946772086284142,1.1728249,10.67658,0.68459916,93.6629482298048,1975-Oct-12 06:42:10.292,49.681446,-99.36735,31.87321872338273,27.013224969678358,1473,6.458912037037037,1068.0,9.0,305.3412112291636,111522.82398933973,1975,2280.3412112291635,2585.682422458327
204,Pioneer 10,6251264224330675072,231.2595448316811,-22.95222071362203,9.362392475542043,2.2046309,10.623043,0.021565638,94.13498508133715,1972-Jun-20 21:36:26.163,-69.21415,-61.688072,231.25364470425373,-22.957479284152985,123,7.871273148148147,70.0,7.0,306.8800513651591,112084.86996061073,1972,2278.880051365159,2585.760102730318
232,Voyager 2,162332072819240832,62.95402993657801,25.98393452544392,3.9812142414408704,0.71430206,10.721126,0.021745348,93.2737883180935,1978-Feb-15 20:32:10.109,12.79455,13.841718,62.95511062394976,25.98510366149099,301,3.058923611111111,134.0,7.0,304.0725499169848,111059.45813167954,1978,2282.072549916985,2586.145099833969
233,Voyager 2,162332038460899200,62.95409465882494,25.983625892300616,5.544930788838759,0.8507861999999999,10.7198715,0.034743313,93.2847001049766,1978-Feb-15 20:32:10.109,5.0815845,17.298561,62.95452392336466,25.98508718039581,301,3.058923611111111,127.0,7.0,304.1081223422237,111072.45060427376,1978,2282.1081223422243,2586.216244684448
230,Voyager 1,663759054971660928,126.76496493406263,19.95092724762264,15.525897616670216,0.46838379999999996,10.710691,0.76254773,93.36465385816048,1978-Aug-30 12:43:24.531,-6.179988,-77.522194,126.76444243494251,19.944372982676455,689,13.730243055555556,906.0,20.0,304.3687715776031,111167.65013100377,1978,2282.368771577603,2586.737543155207
93,New Horizons,3630250325883407232,201.99869922895599,-8.219608964643491,13.739886136860873,3.607029,11.226981,0.20021255,89.0711390247464,2006-Jul-04 20:03:43.863,-3.2799544000000003,-43.30179,201.9984346713432,-8.22310164052743,225,3.7365740740740736,186.0,7.0,290.37191322067326,106055.43758471869,2006,2296.371913220673,2586.743826441347
240,Voyager 1,4457179315895707776,242.3664832469761,11.7479555621482,2.1432936882936247,0.49136734,10.868263,0.06783423599999999,92.01102121759884,1987-Mar-29 11:26:00.032,-8.40243,10.394257000000001,242.3657831468127,11.748821623644945,2311,89.47159722222223,2225.0,14.0,299.95592916937215,109555.90356982153,1987,2286.9559291693718,2586.9118583387444
353,Pioneer 11,4169143789525630848,265.4456018665813,-6.691196251887888,15.153662263706089,3.2027664,10.91811,0.49766946,91.59094474474665,1990-May-24 03:59:46.701,-35.44546,-31.658676,265.4426619932547,-6.693822046396341,4366,33.900625,3186.0,7.0,298.58647986787406,109055.72590694233,1990,2288.586479867874,2587.172959735748
94,New Horizons,4090978309663142400,275.4912317715797,-21.714760893513656,5.400870558381728,0.97734547,11.274007,0.016784469,88.69960909865989,2009-Feb-13 15:27:32.780,-51.293953,-62.24815,275.48711171365744,-21.719760819788046,1049,92.55556712962965,1592.0,35.0,289.1607256616312,105613.06344065418,2009,2298.1607256616307,2587.3214513232624
327,Pioneer 11,2631546085965395840,346.97276428653015,-7.395404258129653,7.273576161398947,1.630166,10.626078,0.016812768,94.10810204402165,1974-Apr-11 18:10:05.854,-94.08473,-155.36476000000005,346.96474636846517,-7.408644471493546,744,7.923148148148146,520.0,13.0,306.79241266351056,112052.86080122061,1974,2280.792412663511,2587.584825327021
213,Pioneer 10,108300898903911808,45.40281591437154,20.569793451561534,12.558037980282874,3.4017677,10.676396,0.1018905,93.66456296209749,1977-Jun-04 23:30:33.537,-44.82414,-29.399984000000003,45.39901399667987,20.567299788011926,1997,41.078761574074065,1726.0,16.0,305.34647525643777,111524.74662266136,1977,2282.3464752564373,2587.6929505128755
329,Pioneer 11,2642482996846014976,358.49572540902267,1.0103226348320673,6.3672803995949785,1.171731,10.641503,0.027515013,93.971685072042,1975-Mar-06 13:59:43.095,107.31022,55.686916,358.5048571491069,1.0150614048378463,1110,3.257060185185185,807.0,7.0,306.3476933348569,111890.43151362313,1975,2281.347693334857,2587.695386669714
332,Pioneer 11,2642482996848177536,358.494913313298,1.0098650824327613,10.711124772586668,2.1258593,10.636751,0.077734515,94.01366860561969,1975-Mar-06 13:59:43.095,110.23293,53.51377,358.50429795745674,1.0144209595657618,1110,3.257060185185185,800.0,7.0,306.4845596543201,111940.42056814386,1975,2281.48455965432,2587.9691193086396
232,Voyager 1,3383377053117322752,97.65160954043732,23.9827304250129,11.369588909922042,2.7268782000000003,10.678726,0.057280757,93.6441277375861,1978-May-24 22:13:59.508,-5.1026144,-4.426321499999999,97.65117683859327,23.9823550728254,475,2.8223148148148147,424.0,7.0,305.2798564245307,111500.41476049561,1978,2283.279856424531,2588.5597128490617
95,New Horizons,4091615407955717120,277.96607726248,-21.31308901588117,10.359044398624562,2.7081347,11.261824,0.036425546,88.79556550588465,2010-Jan-28 04:01:24.110,66.94256,11.43689,277.97146007222005,-21.31216938265277,1164,93.86405092592592,2135.0,30.0,289.47354354918394,105727.31704590394,2010,2299.473543549184,2588.947087098368
209,Pioneer 10,4076564261982939136,280.1118723856237,-24.42830114763709,10.015018064720147,2.4738674,10.561394,0.030196121,94.68447298026516,1972-Nov-24 17:52:38.296,17.725306,-120.914894,280.1133921908843,-24.43866864689144,472,2.641319444444445,280.0,7.0,308.67138191566437,112739.13553087725,1972,2280.6713819156644,2589.342763831329
212,Pioneer 10,2556926732914071680,9.76902600546424,6.2038996154227375,6.093112970097788,1.1059523,10.609964,0.020860747,94.25102338316609,1975-Mar-17 09:32:05.265,-30.437592,-9.737178,9.766428169013944,6.203068551128611,1524,4.670416666666667,1207.0,7.0,307.25833622912137,112223.03472432432,1975,2282.2583362291216,2589.516672458243
328,Pioneer 11,6768052968765503232,294.31263706524214,-24.33728569409216,10.905663082749095,2.7631893,10.575485,0.046578452,94.55830898531904,1973-Oct-25 10:38:09.245,0.6607265999999999,4.999104,294.31269364185437,-24.336857631460123,328,2.747650462962963,248.0,7.0,308.26008729214004,112588.91428258123,1973,2281.2600872921407,2589.5201745842805
233,Voyager 1,611315790595622656,135.7864250024996,17.573529059770248,3.928324920135255,0.6890993000000001,10.659375,0.023875837999999996,93.81412907476984,1978-Oct-22 21:55:05.761,-75.13473,-45.301167,135.78004200883476,17.569680545658258,758,57.27506944444447,708.0,40.0,305.83406078374963,111702.83236065671,1978,2283.834060783749,2589.668121567499
345,Pioneer 11,3647769776656991744,213.07528485916907,-0.7411159216800208,9.407847424323844,2.2090435,10.709306,0.024164738,93.37673441280356,1981-Oct-28 19:23:00.296,58.12449,-48.951008,213.0801997432004,-0.7452551155311024,3427,6.7141782407407415,2347.0,7.0,304.40815418573965,111182.03423479953,1981,2285.4081541857395,2589.816308371479
331,Pioneer 11,6857898114021227392,311.14099300623883,-20.251412521589295,15.370847024662616,1.1016178,10.568371,0.6254196999999999,94.62196369884151,1973-Dec-12 08:11:35.348,33.119034,50.655296,311.14383082765625,-20.247072096514493,454,2.6215277777777777,325.0,7.0,308.4676016582233,112664.70682964947,1973,2281.4676016582234,2589.9352033164473
338,Pioneer 11,3893215853270317312,179.34838920623642,4.026031390661327,10.16137148519586,2.596099,10.668588,0.037677698,93.73311909321905,1979-Nov-22 03:20:23.558,-115.94902,-65.01688,179.33854738211934,4.020512718245816,3032,9.313125,2098.0,7.0,305.5699682438941,111606.37520139989,1979,2284.569968243894,2590.139936487788
210,Pioneer 10,6881902175138212096,314.37690777612613,-17.87263760427149,10.003179546290653,2.4105701,10.563548,0.030941697,94.66516284703644,1973-Dec-12 13:22:47.974,133.74434,-120.6145,314.38837296046347,-17.88297723815133,983,3.564328703703704,790.0,7.0,308.6084308813388,112716.14329510018,1973,2281.6084308813392,2590.2168617626776
235,Voyager 1,611315786300838272,135.7873036753174,17.574458698716608,9.642640063100348,1.6771164,10.645474,0.045055162,93.9366306508284,1978-Oct-22 21:55:05.761,-73.6947,-46.583335999999996,135.78103484242058,17.570496091638063,758,57.27506944444447,728.0,40.0,306.2334159217005,111848.69283124193,1978,2284.233415921701,2590.466831843401
333,Pioneer 11,2609942434826358528,343.1375111221305,-8.918891970686412,8.287355540931816,2.0694294,10.576301,0.24395384,94.55101890838232,1974-Mar-26 06:23:29.949,10.102672,-105.06149,343.1383761256947,-8.9278874690283,711,11.214988425925926,451.0,14.0,308.23632164132636,112580.23411627805,1974,2282.2363216413264,2590.472643282653
217,Pioneer 10,84310590272751872,43.784365780009786,19.64921951522536,14.251650247854302,3.8283825,10.619985,0.28825724,94.16209487528623,1977-May-12 11:39:39.195,-57.76325,-124.253914,43.7794403611679,19.63862449875571,1981,10.010219907407407,1617.0,7.0,306.96842929343313,112117.14911513348,1977,2283.968429293433,2590.936858586866
241,Voyager 2,4066636496625333760,272.7963729364833,-22.943775243838658,6.656244443785098,1.3253412,10.785787,0.016491206,92.71460992348436,1987-Dec-01 05:01:36.317,-20.476873,5.5778418,272.7946537330596,-22.9433069377422,2581,16.777210648148152,2147.0,7.0,302.249628350559,110393.65425875818,1987,2289.2496283505593,2591.4992567011177
241,Voyager 1,1190125271535332480,235.34625540409183,11.406420137654445,7.388744663900518,1.9621334,10.748161,0.03124459,93.03916926879441,1985-Apr-11 02:04:58.953,47.781345,-58.181084,235.35028108775,11.401518253122351,2145,27.96670138888889,1985.0,7.0,303.30769181626977,110780.10135897435,1985,2288.3076918162697,2591.6153836325393
222,Pioneer 10,148105453212148480,70.72962957751723,25.276151837152103,7.4738489150922724,1.587923,10.783681,0.016056024,92.73271416365884,1987-Jul-11 18:00:02.834,32.19194,-103.03651,70.73233288577892,25.26749937827493,2722,1328.7805555555556,3877.0,123.0,302.3086481735278,110415.21065889928,1987,2289.308648173528,2591.6172963470553
211,Pioneer 10,6771595285987593088,292.7772539717721,-23.057353905048426,14.922226245930377,3.5442924,10.522497,0.49852315,95.0344754830637,1972-Dec-29 16:57:13.114,-60.31199,-218.8514,292.7720635783392,-23.076188051684824,563,2.1523032407407405,357.0,7.0,309.81239007478763,113155.87735091546,1972,2281.812390074788,2591.624780149576
359,Pioneer 11,4168747209426320768,265.3344711728819,-7.620589347589222,13.166288404480571,3.5875510000000004,10.836924,0.13516495,92.2771108278219,1990-Jan-06 19:05:11.515,71.41246,25.06443,265.340438549262,-7.618494910731963,4344,54.37306712962963,3123.0,14.0,300.82338129869936,109872.73178553695,1990,2290.823381298699,2591.6467625973983
334,Pioneer 11,6743634945817195776,289.76026422108214,-35.01507965295336,9.261002913776537,2.0552397,10.539022,0.018470667,94.88546069185264,1973-May-01 16:28:53.401,-10.9616995,-54.56764,289.75932234664737,-35.019768329525604,12,5.844525462962962,31.0,7.0,309.32660185543966,112978.44806168074,1973,2282.3266018554395,2591.653203710879
366,Pioneer 11,4170792752034740608,270.3607121872575,-7.957923824543384,10.372992258684222,2.5615578,10.883799,0.037705235,91.87968620344904,1993-Jan-05 01:41:22.100,-5.087978400000001,-4.94464,270.36028885612757,-7.958335229615617,4520,159.49451388888892,3724.0,22.0,299.5277770232438,109399.5252799696,1993,2292.527777023244,2592.0555540464875
243,Voyager 1,4455560388102947584,236.3703511807268,9.573268894608702,9.213336304489463,2.4470901,10.732661,0.033922125,93.173536084157,1985-Feb-13 15:29:53.857,-5.278693,5.1447616,236.3699057968964,9.573702978107152,2133,28.22890046296296,2028.0,9.0,303.7457276343518,110940.08956117068,1985,2288.745727634352,2592.4914552687037
215,Pioneer 10,2642804672717176320,355.45191480228743,-0.21906591021488392,7.784937575370049,1.8119488,10.540718,0.019194443,94.8701969393302,1974-Sep-26 10:48:39.585,37.872437,-68.237335,355.45516843477026,-0.2249282003325561,1382,25.5578125,1070.0,14.0,309.27684202221644,112960.27378019431,1974,2283.2768420222164,2592.553684044433
238,Voyager 2,4126754390761202176,251.3818156630824,-22.033310801582264,14.929268455863705,3.5419445,10.712296,0.49851376,93.35067325127736,1984-Dec-31 13:53:13.321,11.238471,-73.02888,251.38276569923386,-22.039484245754306,2330,69.4362037037037,1896.0,13.0,304.3231947991642,111151.00366844672,1984,2288.3231947991644,2592.646389598329
339,Pioneer 11,3449755703956646144,84.42846057661177,35.570334100100496,10.469178527734536,2.3596554,10.564501,0.513552,94.65662581756723,1976-Jun-30 20:11:16.709,3.2072694,-12.578904,84.42873549381103,35.56925587540664,1918,3.1788310185185185,1301.0,7.0,308.5806001652692,112705.97840436293,1976,2284.580600165269,2593.161200330538
214,Pioneer 10,4113135633591399808,255.0954401076627,-24.647965632201835,13.883402791418508,0.5636463,10.492984,0.21112412,95.30177662900827,1972-Sep-18 05:56:41.929,21.318325,-41.419605,255.0972799030399,-24.651540190621468,294,2.748854166666667,189.0,7.0,310.68379181056696,113474.14812089148,1972,2282.683791810567,2593.367583621134
216,Pioneer 10,2640992883712938496,355.2204968717268,-1.2928904281081663,8.64261988780337,2.187563,10.5267935,0.04261208,94.99568903936104,1974-Jun-04 19:20:38.145,181.16353,5.926675,355.2360812727318,-1.2923805921705958,1324,6.232650462962963,1023.0,7.0,309.68594626831697,113109.6950150401,1974,2283.685946268317,2593.371892536634
96,New Horizons,3678885337248044544,194.12693755908626,-4.542400034317756,11.619284324621313,2.992669,11.089922,0.05609364,90.1719601266736,2006-May-17 18:12:09.211,26.281431,-107.00877,194.1290835899757,-4.551137919720254,158,8.0575,151.0,7.0,293.96059001295583,107366.165896332,2006,2299.960590012956,2593.921180025912
252,Voyager 2,6714590418454640768,288.9069980934198,-40.831989823277176,12.093976084103526,3.1936045,10.881893,0.07628482,91.89577452050273,1995-Jul-07 05:07:42.595,3.4365258,-69.42959,288.9072840700872,-40.83776753114533,3030,89.87248842592592,2513.0,14.0,299.5802249368389,109418.68135593104,1995,2294.580224936839,2594.160449873678
97,New Horizons,6247142533197893376,240.25975830892338,-20.04448597244659,11.49051122470858,2.8790083,11.081303,0.06034038,90.24209808471693,2006-Nov-26 14:53:05.719,38.51778,-27.544931,240.26290595491506,-20.04673692492268,529,3.679872685185185,375.0,7.0,294.1892397561772,107449.67792854617,2006,2300.189239756177,2594.378479512355
239,Voyager 1,149722117560581504,66.31883155589136,25.64693625724658,11.407697099628232,2.8699474,10.558517,0.07228831,94.71026630036577,1977-Sep-06 03:15:09.775,-28.81679,-32.311465999999996,66.31636007019985,25.644165048952363,3,6.6778125,26.0,12.0,308.75546813919243,112769.84718315865,1977,2285.7554681391925,2594.510936278385
98,New Horizons,3630120239914332160,202.82993792760516,-8.47599350928319,7.320710397126799,1.5949202,11.078757,0.019206317,90.26283130664852,2006-Jul-08 13:44:23.558,-15.832922,-87.18445600000004,202.82864377506075,-8.483119798766232,232,3.658333333333333,193.0,7.0,294.2568300596741,107474.36461099537,2006,2300.256830059674,2594.513660119348
341,Pioneer 11,2634839398168451328,346.02548014356375,-5.979234449698256,9.852963044224596,2.4917307,10.522448,0.034464266,95.03492336942858,1975-Jan-05 04:18:49.036,49.227383,-19.138422,346.0297166261075,-5.9808814921853575,998,4.689826388888889,758.0,7.0,309.8138501843372,113156.41064132733,1975,2284.813850184337,2594.6277003686746
348,Pioneer 11,3691175781302483840,197.0596841645953,1.7141162078593084,11.256983154778409,2.8881512000000003,10.607268,0.052264217,94.27497905826617,1980-Nov-02 04:11:37.995,-9.712862,-6.1088347,197.0588549649449,1.7135946886998448,3233,6.7283333333333335,2171.0,7.0,307.3364317299477,112251.55832504608,1980,2287.3364317299474,2594.672863459895
344,Pioneer 11,2642655654531698304,356.40669724879183,-0.22142499838284,12.261596928812628,3.2117672,10.512224,0.08776566400000001,95.12734709829547,1975-Feb-25 13:54:45.415,155.29742,-40.33242,356.4200750606817,-0.22489936078692788,1091,3.3474884259259268,793.0,7.0,310.1151515404432,113266.45794863149,1975,2285.115151540443,2595.2303030808857
253,Voyager 2,6714230603274832896,288.53260517408864,-40.810450138914156,9.320890026314768,2.3476114,10.860401,0.024627818,92.07763008568001,1995-Jul-19 11:35:28.559,37.59508,-43.4935,288.53573990746673,-40.81407669112768,3032,223.3541203703704,2485.0,28.0,300.17307407931685,109635.21357672967,1995,2295.173074079317,2595.3461481586332
237,Voyager 2,69687841539296512,53.24063171737029,26.284551177434093,12.477983801403902,3.269205,10.56047,0.18552011,94.69275849317127,1978-Jan-11 14:59:02.954,92.19085,-128.8517,53.248537047861404,26.273502192863717,233,4.481145833333334,106.0,7.0,308.6983926877383,112749.00094526955,1978,2286.6983926877388,2595.396785375477
340,Pioneer 11,6839956390653164032,327.83334002406104,-14.912093156175068,11.430186526076227,2.803113,10.490589,0.09664703,95.3235310694916,1974-Jan-31 06:33:41.288,66.87488,-35.51972,327.8391127185078,-14.915159247451534,585,2.1922106481481483,374.0,7.0,310.7547112865426,113500.05075029681,1974,2284.754711286543,2595.509422573085
349,Pioneer 11,3896163025468235392,177.11470132535,4.50914886030712,11.889387892280748,3.1034775000000003,10.568146,0.16953537,94.62397883897349,1979-Nov-02 11:01:12.624,36.84003,-81.70271,177.11785804952015,4.502147972299119,3014,7.259965277777778,2077.0,7.0,308.4741710150536,112667.10622153814,1979,2287.474171015054,2595.948342030108
355,Pioneer 11,3712812452150011648,203.32285802604733,3.3501405343755013,10.933836016763363,-0.20435238,10.593245,0.049716298,94.399784224126,1981-Apr-09 10:03:19.972,-126.06434,-68.61189,203.31208150210202,3.3442752935601145,3319,27.40053240740741,2220.0,12.0,307.74329657065067,112400.16163946447,1981,2288.7432965706507,2596.486593141301
242,Voyager 1,3891690074728381440,181.58219831569386,1.581433581040298,9.13568815834439,2.2054633999999997,10.570692,0.030414083999999997,94.60118543790449,1980-Sep-27 11:16:48.519,-24.585428,-25.548422,181.5800921632484,1.5792449321114808,1427,6.827638888888887,1428.0,7.0,308.39986452756864,112639.96652004914,1980,2288.3998645275688,2596.799729055137
101,New Horizons,4070477262597750400,268.15024466054024,-21.8580999006038,6.035919293471148,1.1767348999999998,11.068981,0.018773308,90.34255136788613,2008-Feb-03 11:07:32.433,-67.457,-56.76404599999999,268.1447259854516,-21.862743782211624,880,27.995891203703703,973.0,19.0,294.51671745930884,107569.28588483793,2008,2302.516717459309,2597.033434918618
343,Pioneer 11,6852131248551378176,301.404570464289,-22.77531968866408,11.101747121232664,3.0397453,10.44783,0.054321233,95.71365353748821,1973-Nov-14 12:20:24.715,61.025192,-22.75654,301.40985976790813,-22.777292091314532,380,2.656875,283.0,7.0,312.02651053221155,113964.56270678494,1973,2285.0265105322114,2597.053021064423
218,Pioneer 10,6251088538689921920,230.19675594185847,-23.90596405291059,7.712877935077167,1.7675734,10.428142,0.017398959,95.89436343881071,1972-May-31 06:32:37.237,-7.3903604,-19.749228,230.19611417964504,-23.90767903125532,111,11.385729166666666,63.0,7.0,312.6156248105229,114179.73080579538,1972,2284.615624810523,2597.231249621046
246,Voyager 1,1160727285545703296,226.77123205389336,7.931597190057173,11.302828154182933,2.8855705,10.614529,0.049225338,94.21049510608131,1983-Nov-14 23:51:53.678,-22.801731,-61.16563000000001,226.76928677196238,7.926378972416983,1988,13.026724537037033,1853.0,7.0,307.12621404582507,112174.77841809716,1983,2290.126214045825,2597.2524280916505
354,Pioneer 11,3893816667654801664,182.74967949157883,4.0628840865762585,11.815625657028852,2.8526793,10.56131,0.08140946,94.68522537152565,1980-Jan-10 15:27:25.242,-92.45463,52.943672,182.7417521728596,4.067423625295539,3060,30.062719907407413,2105.0,7.0,308.67383471117364,112740.03138990904,1980,2288.673834711173,2597.3476694223473
240,Voyager 2,3695654023443644672,188.4241686902229,-0.7908424768858832,8.107133621485282,1.7556801,10.558779,0.017872242,94.70792242768532,1980-Dec-21 19:33:14.552,141.83372,-269.87616,188.43633282617577,-0.8139879614820963,1599,31.374178240740733,1086.0,15.0,308.7478271142541,112767.05637521016,1980,2288.747827114254,2597.495654228508
250,Voyager 1,4455848082192931840,238.83041091877254,10.32368534615414,10.895517596766117,2.9313755,10.662175,0.0360411,93.789492599396,1986-Oct-16 20:23:23.939,124.13174,-151.08891,238.8409536337331,10.310853113360935,2271,22.15108796296296,2113.0,7.0,305.75374587403087,111673.49814303106,1986,2291.753745874031,2597.507491748061
220,Pioneer 10,79623578362575232,35.83973934979717,17.04007633088476,9.82121637845301,2.1948137,10.48938,0.02823496,95.33452035983196,1976-May-24 10:45:19.031,55.69599,-251.91245,35.84454762783189,17.018328534619354,1834,7.568194444444442,1414.0,7.0,310.79053637305213,113513.13550489355,1976,2286.790536373052,2597.581072746104
100,New Horizons,4127068782370779008,253.0027725368888,-21.382169627501188,6.5374545742553725,1.2584514999999998,11.039284,0.021650871,90.58558711101558,2007-May-25 17:20:38.927,-28.014925,-31.500046,253.0004744628616,-21.384753587195746,690,29.10925925925926,595.0,28.0,295.3090139819108,107858.66426675311,2007,2302.3090139819105,2597.618027963821
102,New Horizons,4117044500606846592,267.03741057442,-21.983776938053683,8.375383159467173,2.0205774,11.05627,0.019755611,90.44641927575826,2008-Jan-24 14:02:08.786,-15.219361,-63.684494,267.03616404293615,-21.988992973420512,872,28.68223379629629,1167.0,20.0,294.85532683897185,107692.95957466609,2008,2302.855326838972,2597.710653677944
347,Pioneer 11,216682238251347456,55.99938355794015,32.18737949542041,10.147307319136372,2.689168,10.486663,0.04239057,95.35922084113196,1976-Apr-20 18:42:00.394,-25.468992,-92.59251,55.99718423045535,32.17938384163224,1732,2.709791666666667,1189.0,7.0,310.8710599420901,113542.545933249,1976,2286.8710599420897,2597.7421198841807
219,Pioneer 10,2579873265707808128,18.304064974376537,9.878148377175387,10.352756033605397,2.6265125,10.46951,0.04056094,95.51545320733312,1975-May-06 07:27:39.363,188.51476,-84.76732,18.320370486211342,9.870816460281887,1596,6.124178240740743,1243.0,8.0,311.38037745590594,113728.56906199508,1975,2286.380377455906,2597.760754911812
251,Voyager 2,6760354222732196480,284.1278151932923,-30.89497858827383,3.793704003132524,0.8238964,10.738737,0.02246588,93.12081952459516,1991-Nov-08 13:57:27.199,65.44519,18.240871,284.1333339337738,-30.893440405942698,2837,33.772199074074074,2345.0,6.0,303.5738716501802,110877.3208815118,1991,2294.57387165018,2598.14774330036
99,New Horizons,6299047590920102272,218.8515988710989,-14.420489317178593,11.8895150494856,3.0912476000000004,11.006878,0.06888424,90.85228428630198,2006-Sep-09 00:15:01.610,-62.701202,-7.093354,218.84644032676778,-14.421072900600135,363,3.1867708333333336,256.0,7.0,296.17844677334443,108176.21589949632,2006,2302.178446773345,2598.356893546689
245,Voyager 1,3706135186754386432,194.21004049249268,6.0183485947797895,12.115788074309902,3.1690892999999996,10.550115,0.07338825,94.7856999581563,1981-Jul-27 09:00:41.787,-137.97163,73.36766999999998,194.19819786481403,6.0246460194963465,1594,9.80574074074074,1569.0,7.0,309.00138186358953,112859.66471185745,1981,2290.001381863589,2599.002763727179
251,Voyager 1,4454893877898866304,241.00442019506144,9.946361030653318,12.483847421624676,3.328573200000001,10.631308,0.10079268,94.06180664160088,1986-Dec-10 00:00:17.045,-25.265371,-39.112762,241.00226813470118,9.94302947361518,2288,23.51258101851852,2120.0,7.0,306.6414896516188,111997.73768035727,1986,2292.641489651619,2599.282979303238
247,Voyager 1,3716947371784775936,197.92257876157157,5.0567144982752215,12.790816504006756,3.2488479999999997,10.543253,0.13179572,94.84738772954617,1981-Sep-04 12:49:56.783,-82.33055999999998,27.841824,197.91550741889145,5.059105822690869,1624,8.22275462962963,1576.0,8.0,309.20248399832053,112933.11525554654,1981,2290.2024839983205,2599.404967996641
257,Voyager 2,6663757968677937152,292.4247734684985,-45.413198535915384,6.934104232263747,1.4483137,10.835107,0.014666433,92.29258316270493,1998-May-17 22:38:24.923,-57.179287,-21.324678,292.4199946450768,-45.41498076997463,3146,104.1187962962963,2619.0,14.0,300.873821110418,109891.15442236909,1998,2298.8738211104182,2599.7476422208365
352,Pioneer 11,918931175219973760,119.05490540124642,37.138741039895294,12.065863553393907,3.1423655,10.451958,0.24410479,95.6758559927706,1976-Oct-25 20:09:41.824,-32.08798,-20.6402,119.05212530290063,37.13695277563368,2138,12.007199074074075,1484.0,8.0,311.9032905364321,113919.55783552649,1976,2287.903290536432,2599.806581072864
376,Pioneer 11,4171188816726302080,270.9950535010722,-7.53244134298908,13.801263672090911,3.7326088,10.742907,0.2641172,93.08467810304602,1993-Feb-13 20:42:46.466,13.319345000000002,-128.54703999999998,270.9961762341855,-7.543277012196668,4528,158.69846064814809,3705.0,19.0,303.45605061593,110834.28792696226,1993,2296.45605061593,2599.91210123186
244,Voyager 2,6259371537737392768,228.8080068923304,-16.580712420352604,13.770427094512305,0.65628433,10.567721,0.20519525,94.62777880706169,1983-Feb-15 12:32:06.810,-64.845665,-61.57590500000001,228.80245021676026,-16.585988907628742,2067,66.92126157407408,1551.0,11.0,308.48655891102106,112671.63077666133,1983,2291.486558911021,2599.973117822042
244,Voyager 1,52803534825288576,63.329021484810546,22.406848260839162,5.9535495933792175,1.1260462,10.475833,0.016924802,95.4578032896098,1978-Feb-14 15:27:54.698,-1.6083668,-46.194396999999995,63.32888245369893,22.4028551056865,228,3.099895833333333,200.0,7.0,311.1924387241279,113659.92631960048,1978,2289.192438724128,2600.384877448256
346,Pioneer 11,6852131248551378432,301.40406493499694,-22.77471061323924,12.332128846046484,3.415371,10.3920765,0.22470614,96.2271592919883,1973-Nov-14 12:20:24.715,53.272034,-23.367334,301.40870701251566,-22.776746821921634,380,2.656875,290.0,7.0,313.70053929188185,114575.98497096695,1973,2286.700539291882,2600.401078583764
105,New Horizons,4085062073767971072,283.49445900112215,-21.01965699945052,14.457271998258461,4.272419,11.075484,0.34389475,90.28950564115671,2012-Feb-20 13:33:42.688,-10.453878,-29.75993,283.49360426872386,-21.022090237629737,1349,659.0774537037038,2567.0,114.0,294.34378839017086,107506.12527162599,2012,2306.3437883901706,2600.687576780341
223,Pioneer 10,64689736556724352,54.451550847567844,22.698303110533427,12.850257768193725,3.611007700000002,10.468813,0.12478251,95.52181374259315,1978-Jul-24 07:11:14.699,15.67589,39.30725,54.45290681798051,22.701703202613288,2141,355.42016203703696,1942.0,56.0,311.40111280085364,113736.14243938377,1978,2289.4011128008538,2600.8022256017075
257,Voyager 1,4453922631173730560,244.7372419873708,10.94102482416532,7.780375426362591,1.7336206000000003,10.629866,0.014591379,94.07456625213457,1988-Jan-29 09:31:03.533,-30.065277000000002,16.627382,244.73468073199902,10.942441307773215,2373,99.06616898148148,2196.0,17.0,306.6830859819587,112012.93032405061,1988,2294.683085981959,2601.3661719639176
253,Voyager 1,1189346748582562816,235.7522010233153,11.020540507414026,12.26083266927382,2.5661669,10.574005,0.09771701,94.57154483980732,1985-Mar-24 16:37:58.878,-160.3437,162.75327,235.7384692115208,11.034478673679946,2141,28.83421296296296,1957.0,7.0,308.3032361777718,112604.6739815694,1985,2293.303236177772,2601.606472355544
242,Voyager 2,3869463618970846720,161.0903049959766,9.372616071794923,4.4876727855171605,0.8356228000000001,10.463821,0.016792191,95.5673802819366,1979-Oct-31 11:47:54.618,26.597673,-37.990437,161.09260680229085,9.369328317058898,1284,4.9308796296296284,849.0,7.0,311.5496597191132,113790.39771580893,1979,2290.5496597191127,2602.0993194382268
103,New Horizons,3630691126966891392,204.41831104834702,-7.137150640462132,11.35727444891473,2.7662935,10.9365425,0.07615979,91.4365759558332,2006-Mar-02 04:34:21.035,26.506306,-65.515236,204.4205057960524,-7.142575365254829,56,3.183414351851852,70.0,7.0,298.0832376160162,108871.92170687376,2006,2304.083237616016,2602.1664752320316
280,Voyager 2,6447988672970202496,300.72328269138364,-56.429890626272716,12.258197470848591,3.2628202,11.065115,0.08637,90.37411741871271,2013-May-20 22:11:53.364,92.49262,-65.47075,300.73085218119326,-56.435248677043816,3587,358.4649768518519,2984.0,22.0,294.61962278500346,107606.87102599467,2013,2307.6196227850032,2602.2392455700065
350,Pioneer 11,6864059781477583872,299.8025236715195,-23.06617546181355,14.147308254388822,3.9094563,10.361295,0.39071903,96.51303475828159,1973-Nov-09 22:33:14.771,-50.75303,-144.08678,299.79808795907746,-23.078768355725888,368,2.6715856481481484,269.0,7.0,314.63249331199796,114916.37185727412,1973,2287.632493311998,2602.2649866239967
351,Pioneer 11,6742969603841922432,290.54886132065644,-34.876415342884215,9.106354530129492,1.974494,10.355426,0.020619748,96.56773327982049,1973-Apr-07 00:00:00.000,-59.397923,47.132507,290.5436671197987,-34.87229372213378,0,8.59633101851852,21.0,10.0,314.81081049221484,114981.50042417653,1973,2287.810810492215,2602.6216209844297
246,Voyager 2,6310095689914782720,222.05402132127412,-14.711157693549845,15.559198684550399,2.5032063,10.503318,0.8489571,95.20801102135584,1982-Dec-01 06:22:32.254,-95.488754,22.791048,222.0457886425649,-14.709192735712929,2013,7.182731481481483,1466.0,7.0,310.37811592962004,113362.50306213443,1982,2292.37811592962,2602.75623185924
248,Voyager 1,663819807285868160,126.17255065837195,20.254598246045674,10.993430821892122,2.8565855,10.428307,0.04537109,95.89284629943542,1978-Aug-28 06:09:09.597,-79.73034,-42.18727,126.16562716521588,20.25093485659643,685,14.141030092592592,1037.0,18.0,312.61067893615945,114177.92437464287,1978,2290.6106789361593,2603.2213578723185
248,Voyager 2,6323097999028324608,219.92399309629863,-13.981402402733364,4.077139836247179,0.7614850999999999,10.494334,0.018743962,95.28951326990914,1982-Nov-14 15:36:42.696,49.32083,-34.686446999999994,219.9282489916777,-13.984395496852589,1996,6.731481481481483,1452.0,7.0,310.64381325990377,113459.54635504725,1982,2292.6438132599037,2603.2876265198074
356,Pioneer 11,106177368288904960,33.20964474661469,26.05799805400109,10.252698893680185,2.4921522,10.375275,0.03923527,96.38299061407095,1975-Sep-26 07:34:36.000,139.0799,-170.68863000000005,33.22178367078834,26.043100312481595,1460,9.52113425925926,1003.0,7.0,314.20854940187127,114761.53058353947,1975,2289.208549401871,2603.417098803742
357,Pioneer 11,2583648503305812736,18.881521410272367,12.393225298367328,6.712112919218707,1.3487129,10.373587,0.017516766,96.3986741799168,1975-May-27 08:06:33.978,62.555637,-26.45238,18.886982168652878,12.39091615313848,1292,3.2903819444444444,863.0,7.0,314.25967782652873,114780.20472936134,1975,2289.259677826529,2603.5193556530576
368,Pioneer 11,6339490274289311360,226.33013791734,-2.839859953428943,10.303874925283353,2.6023407000000005,10.487667,0.031145303,95.3500899690428,1982-Nov-01 04:28:07.547,20.249275,12.959826,226.3318863384315,-2.838740938861319,3604,8.715520833333333,2490.0,7.0,310.8412932990795,113531.6739645558,1982,2292.84129329908,2603.6825865981587
230,Pioneer 10,149518944129116032,65.71172176907987,24.61682633296777,6.850447485244592,1.4471655,10.48348,0.01587541,95.38816850342673,1982-Aug-06 07:35:47.705,81.9905,-10.459681,65.71880405570938,24.615922832507447,2474,307.90391203703706,3131.0,38.0,310.9654293211711,113577.01340526453,1982,2292.965429321171,2603.9308586423417
281,Voyager 1,4540927432956071808,257.8978545624757,11.891550483027455,13.14120456486568,3.5769386,10.98969,0.13689533,90.99437889013996,2011-Feb-08 11:59:20.374,5.7015176,85.10051,257.89832437055344,11.898562810231613,3165,3045.443287037037,4670.0,144.0,296.6416751818562,108345.40544342117,2011,2307.641675181856,2604.2833503637116
249,Voyager 1,663621001840331136,125.50002810282629,20.06612538060344,10.452681426762213,2.6305962000000003,10.40344,0.040011067000000004,96.12204754364322,1978-Aug-24 21:56:33.695,36.236214000000004,-70.14197,125.50318224504898,20.060019948505413,679,14.588009259259259,614.0,19.0,313.3578749922769,114450.8302621792,1978,2291.3578749922767,2604.715749984553
358,Pioneer 11,2633207860351808128,352.4827404145044,-5.168306816269742,10.517614797939707,2.7027893,10.337394,0.13167092,96.73618158994341,1974-May-09 23:59:22.033,148.89941000000005,65.78761,352.49578401162506,-5.1625438176454646,790,9.701273148148148,604.0,13.0,315.35995198321547,115182.06886234965,1974,2289.3599519832155,2604.719903966431
255,Voyager 1,1173461897938144896,222.84142131635545,8.773994746751324,10.366775600575801,2.602088,10.485259,0.032117024,95.37198791660371,1983-Sep-17 09:14:43.735,-118.980354,-61.511555,222.831145613441,8.76868231962201,1957,14.77832175925926,1813.0,7.0,310.91268060812814,113557.7474653127,1983,2293.912680608128,2604.825361216256
360,Pioneer 11,640496245081233536,146.95050436154344,22.6492779938858,9.180289945742386,2.2502794,10.379348,0.020529024,96.3451672641288,1977-Sep-21 17:08:59.862,14.505156,-61.457195,146.95176987792885,22.643916101192275,2509,14.971585648148148,1723.0,14.0,314.0852452810599,114716.49498645432,1977,2291.08524528106,2605.17049056212
221,Pioneer 10,6858168220220029824,310.19992986858836,-19.58991836435327,15.905304007849868,1.1047153,10.309513,2.0069659,96.99779136727648,1973-Feb-23 16:20:50.394,-60.475494,-38.09084,310.1946178850604,-19.593264147855216,693,11.094236111111114,710.0,16.0,316.21279985732133,115493.56301988802,1973,2289.212799857321,2605.425599714643
104,New Horizons,6052387619118482432,247.50002480610118,-21.16029529239105,10.858484535308408,2.748639,10.875545,0.044007692,91.94941877008918,2006-Dec-27 01:40:31.454,-2.0823047,-90.1946,247.49985142222104,-21.16780537970461,583,4.437349537037037,403.0,7.0,299.75510519049067,109482.55461977485,2006,2305.755105190491,2605.5102103809813
369,Pioneer 11,3711724141796857728,204.7216353978887,2.3328391006508995,10.27963630493655,2.7429333,10.435698,0.11936392,95.824931172803,1981-Mar-06 22:51:47.094,-13.120648,-78.971924,204.7204968553544,2.3259863223688897,3306,27.174872685185186,2285.0,13.0,312.38927562333777,114097.05902866788,1981,2293.389275623337,2605.7785512466753
364,Pioneer 11,691513275373480704,136.0795643733422,26.232567456581783,11.028887690083632,2.9791098,10.36897,0.065320924,96.44159525738566,1977-Aug-01 03:00:32.317,11.906097,6.339731,136.0806041720269,26.233121126180826,2427,4.093865740740742,1688.0,7.0,314.3996005390772,114831.31010089256,1977,2291.3996005390773,2605.7992010781545
375,Pioneer 11,4364446848806515968,256.2329729630873,-5.5982093282422,4.526065430450728,0.78796005,10.534882,0.016123962,94.92275649103293,1987-Jun-25 16:50:28.333,-6.1867332,17.772558,256.2324411645004,-5.5966816364916525,4153,34.43988425925926,2877.0,7.0,309.4481861607673,113022.85551335865,1987,2296.4481861607674,2605.896372321535
256,Voyager 1,1173461897938143744,222.84370332289646,8.770804187557951,10.944755824772578,2.3973846,10.464774,0.043260213,95.55867975818344,1983-Sep-17 09:14:43.735,-117.44776999999999,-61.436737,222.833540125526,8.765487835540476,1957,14.77832175925926,1806.0,7.0,311.52129601167803,113780.03815530527,1983,2294.521296011678,2606.042592023356
224,Pioneer 10,6859639401140960128,307.3658070731729,-20.063580179405484,9.171000028090349,2.2797499,10.299441,0.020380603,97.0926448554767,1973-Feb-13 16:48:53.164,49.622707,1.927502,307.37017004324224,-20.06341070792482,672,43.21681712962963,726.0,18.0,316.52202222885404,115606.50339886664,1973,2289.522022228854,2606.044044457708
275,Voyager 1,4448117690812864256,255.27596701277943,12.201346761283064,13.630725207477946,2.0943221999999997,10.749955,0.36562622,93.02364368094982,2000-Mar-06 15:19:13.860,40.266666,4.44215,255.27935900205227,12.201720959767414,2901,778.8677314814813,3089.0,51.0,303.2570783998964,110761.61531477816,2000,2303.2570783998967,2606.5141567997925
363,Pioneer 11,183640913107529472,80.23240814008949,35.30332033121089,7.417882572887356,1.6435708999999998,10.338398,0.021079749,96.72678513247796,1976-Jun-20 07:59:15.503,54.42607,-142.87305,80.23717540389936,35.29080585990751,1891,2.70675925925926,1266.0,7.0,315.3293195318781,115170.88066582318,1976,2291.3293195318784,2606.658639063757
252,Voyager 1,3870186238627616512,159.4334006328076,10.178869498170254,7.545719868143388,1.801384,10.387775,0.07906587400000001,96.26700226543859,1979-Sep-23 23:15:35.051,-104.63965999999999,-3.8624660000000004,159.4242786504047,10.178532786960345,1165,4.237627314814815,1235.0,7.0,313.8304273853298,114623.42529821786,1979,2292.83042738533,2606.66085477066
372,Pioneer 11,4415393750869565824,231.65593242350326,-1.415203724859288,5.3111877441462765,0.8909321,10.447272,0.020243738,95.71876478524082,1983-May-27 09:04:17.052,-14.745385,29.338394,231.6546543122645,-1.41266071015492,3697,23.42857638888889,2532.0,7.0,312.04317319988513,113970.64857952601,1983,2295.043173199885,2607.0863463997707
232,Pioneer 10,65945791154458752,60.224873753088,23.901175572894353,8.433203143378371,2.034955,10.397162,0.017314196,96.18008817474251,1980-Jun-28 12:46:08.140,17.262836,-61.23158000000001,60.2263772854275,23.89584251773871,2319,155.91138888888892,2779.0,30.0,313.5470874496606,114519.93822011404,1980,2293.5470874496605,2607.094174899321
247,Voyager 2,3432079061674391424,95.11344609575019,25.91025379710425,10.81260544922818,2.68892,10.36178,0.03923121,96.50851339433714,1978-May-15 15:26:42.796,27.04712,-69.606445,95.1158098487154,25.904170619053026,527,2.695289351851852,232.0,7.0,314.61775366553906,114910.98834880149,1978,2292.617753665539,2607.2355073310778
362,Pioneer 11,94222412719669760,32.023732196366005,20.974390896907675,12.308782423938494,3.165247,10.306452,0.08698852,97.02660233117159,1975-Aug-01 21:44:11.505,185.09535,-32.499054,32.039995238376235,20.971535430935358,1412,5.517858796296296,968.0,7.0,316.3067235996194,115527.86772752498,1975,2291.3067235996195,2607.613447199239
365,Pioneer 11,2555619722826382720,7.874877139492855,6.118605481408435,9.000732289430976,2.2751322,10.301429,0.02009176,97.07391274682968,1975-Apr-13 04:59:28.605,11.092126,-57.09806,7.875852202705992,6.1135862254985085,1194,3.1004976851851853,828.0,7.0,316.4609555546648,115584.19940678574,1975,2291.460955554665,2607.9219111093303
227,Pioneer 10,2555330070231980032,8.165976716698683,5.524754877491341,10.36604976777304,2.6195383,10.299448,0.06653110000000001,97.0925819236253,1975-Mar-08 17:00:21.369,5.618157,-113.86222,8.166470680769889,5.5147437925346985,1511,4.6840972222222215,1193.0,7.0,316.52181707101846,115606.4284670188,1975,2291.521817071018,2608.0436341420373
231,Pioneer 10,61341208255595008,50.717275207303715,21.713272702349848,3.7767969420502494,0.71576023,10.344534,0.02500776,96.66941088943241,1978-May-21 12:06:10.711,-2.876776,-12.448882,50.717023375507814,21.71218293228827,2112,59.237523148148135,1981.0,20.0,315.14227949954966,115102.56616441553,1978,2293.1422794995497,2608.2845589990993
226,Pioneer 10,2613350474195987584,330.39659153240297,-12.191223737571695,11.474941487053833,2.9519444,10.275657,0.06018741,97.31738118371864,1974-Feb-11 09:55:38.192,18.119644,-78.197624,330.3981883507908,-12.198115009998148,1112,3.171226851851852,867.0,7.0,317.2546626589227,115874.09298954494,1974,2291.254662658923,2608.5093253178457
106,New Horizons,6247046875683556480,239.07557926699425,-19.7714476323352,7.490893167541953,1.6663141,10.82089,0.01481991,92.41383662276894,2006-Nov-21 23:18:38.841,-1.2498125,-43.105556,239.07547467527405,-19.775054960922922,520,3.6082175925925934,361.0,7.0,301.26910739022674,110035.52878320642,2006,2307.269107390227,2608.538214780454
378,Pioneer 11,4353860853930465152,248.78048094968258,-5.816245601559049,15.102872083455312,2.6545372000000005,10.456192,0.57713616,95.63711133195282,1985-Jan-21 16:38:13.902,-30.125366,-515.9997,248.77787194876564,-5.860933645101504,3923,35.1653125,2814.0,14.0,311.77698294216617,113873.42524979675,1985,2296.7769829421663,2608.5539658843327
225,Pioneer 10,6882184096791003392,316.49387071609385,-17.197373694895152,10.298637812546561,2.4743977000000004,10.258505,0.032965023,97.4800921684862,1973-Dec-21 03:27:30.480,17.985928,6.3958764000000015,316.4954584006429,-17.196809107158266,1000,3.4632060185185187,804.0,7.0,317.785100469265,116067.83009539435,1973,2290.785100469265,2608.570200938529
254,Voyager 1,3883283204526449408,156.26478441930038,11.347738509206133,13.753057441644485,3.8306637,10.356091000000001,0.22439679999999998,96.56153503018835,1979-Sep-08 19:53:05.409,-51.019234000000004,-34.244279999999996,156.2603232003416,11.344744123991642,1139,3.9992592592592593,1228.0,7.0,314.7906041984141,114974.12027742875,1979,2293.7906041984147,2608.5812083968285
254,Voyager 2,6304460039986981120,212.12718955461847,-11.215055973805931,4.514428008733839,0.7811861,10.398311,0.16865894,96.16946757709671,1982-Sep-15 02:13:41.468,-9.888876,-10.044729,212.12632836340958,-11.215930737787687,1933,7.191574074074074,1396.0,7.0,313.5124643013353,114507.29246141971,1982,2295.512464301335,2609.02492860267
282,Voyager 2,6641468149267257472,297.60037798291376,-54.20949332616024,13.088769405267467,3.6434822,10.84371,0.12408776,92.2193608100433,2008-Jun-08 09:08:22.224,-40.351917,-15.338718,297.5970082015129,-54.21077425979429,3465,165.07138888888892,2905.0,14.0,300.6351162407411,109803.96985576829,2008,2308.635116240741,2609.270232481482
361,Pioneer 11,4051725293559391232,277.7971521598452,-27.362521301183016,10.018425306487172,2.466158,10.242977,0.030258587000000007,97.62786601046128,1973-Sep-03 01:34:29.245,-16.787691,-74.44407,277.7956680015868,-27.369102717227612,209,3.661678240740741,129.0,7.0,318.26684319410367,116243.78180821445,1973,2291.266843194104,2609.533686388208
392,Pioneer 11,4169156055952069504,265.18976002128045,-6.647846807189407,11.123820133319953,2.821742,10.522814,0.047917187,95.03161600040602,1990-Jun-03 10:21:45.610,-5.184376,5.19794,265.18931387216855,-6.647399490798027,4368,34.609849537037036,3193.0,7.0,309.8030681613236,113152.47261524186,1990,2299.803068161324,2609.606136322647
261,Voyager 1,1189346989101800448,235.75080780751045,11.030262950256924,10.414898762511053,2.475565,10.437847,0.03381951,95.80519687934336,1985-Mar-24 16:37:58.878,-161.27834,162.58711,235.73681578332366,11.044368519994274,2141,28.83421296296296,1964.0,7.0,312.3249418266593,114073.56175276905,1985,2297.324941826659,2609.6498836533183
111,New Horizons,4079749787668812288,281.79206844609723,-21.2978833725882,10.59455254198951,2.5807934,10.883807,0.03747894,91.87961374629694,2011-Feb-22 01:14:48.134,61.69656,24.562624,281.797201733222,-21.295839709187728,1265,366.50416666666666,1992.0,90.0,299.527540812928,109399.43900651383,2011,2310.527540812928,2610.0550816258565
229,Pioneer 10,2586188104583371136,23.816914430004825,13.069196951651902,9.993915544863386,2.7269516,10.266778,0.030933015,97.40154123864416,1975-Oct-15 13:06:05.181,57.686207,-23.300049,23.822002502123706,13.067141827292874,1695,19.196203703703706,1305.0,12.0,317.52902443798,115974.30088572779,1975,2292.52902443798,2610.05804887596
249,Voyager 2,866901249907385728,112.23989244206398,24.087166597743373,12.569152032920787,3.5557842000000006,10.31479,0.14455745,96.94817074326444,1978-Jul-03 02:07:35.720,-28.280514,-130.12691999999998,112.23740963849686,24.075742491720032,649,2.916423611111111,302.0,7.0,316.0510366230421,115434.48061619989,1978,2294.051036623042,2610.102073246084
250,Voyager 2,869824305865369344,111.4022128105719,24.11997344983641,11.664231158494275,2.989297,10.311419,0.05831394700000001,96.979867199467,1978-Jun-30 14:30:51.603,-1.8870219,-46.205814,111.40204709093538,24.115915621591697,643,3.319224537037037,288.0,7.0,316.15436707026237,115472.22102874266,1978,2294.154367070262,2610.3087341405244
367,Pioneer 11,2581666259935048704,15.721229028483169,10.546927743978825,7.503493155018082,1.5953608,10.260485,0.017357398,97.46128274475694,1975-May-14 10:39:31.456,2.1824307000000003,-93.845055,15.721421642567663,10.538645291337797,1264,3.1885648148148147,856.0,7.0,317.72378174790765,116045.43404560574,1975,2292.723781747908,2610.4475634958153
371,Pioneer 11,3867382758855297024,167.4501614840233,10.157202984126053,3.3934854418303453,0.6264515,10.301069,0.08467838,97.0773008893062,1978-Nov-11 16:10:02.207,-104.522095,-23.07229,167.44097305543468,10.155174723082693,2837,14.367731481481481,1957.0,8.0,316.4720008991382,115588.23360840125,1978,2294.472000899138,2610.944001798276
107,New Horizons,4117664281521350272,263.6489989886772,-21.8872427881398,12.042249810260925,3.1937475,10.793994,0.07922709,92.64411344330782,2007-Dec-29 07:53:46.603,-9.192527,-74.41062,263.64822778661545,-21.89348542696657,847,44.029131944444465,1108.0,20.0,302.0198098251835,110309.71534055,2007,2309.0198098251835,2611.039619650367
263,Voyager 1,1189346748583631104,235.75252503410488,11.018406537522186,3.9568521690033087,0.73911476,10.399171,0.017263928,96.16151248665552,1985-Mar-24 16:37:58.878,-160.27448,162.81975,235.73856838706203,11.032584826061322,2141,28.83421296296296,1950.0,7.0,313.486530706497,114497.82047524095,1985,2298.486530706497,2611.973061412994
394,Pioneer 11,4168061943100005504,261.7089060086016,-7.452999559005853,11.029143894438649,2.9682474,10.446931,0.043846484000000005,95.72189296338522,1988-Dec-05 14:55:19.241,-0.9551127,-65.86976,261.70882321794187,-7.458709252524699,4265,47.869027777777774,2995.0,11.0,312.05337106063575,113974.3732461866,1988,2300.053371060636,2612.106742121272
228,Pioneer 10,6047659238078649728,249.0060616354073,-24.18557194047627,6.512751907657705,1.592886,10.1853695,0.19728959,98.1800415612763,1972-Aug-31 11:38:02.223,-44.4458,-34.977917,249.0021100680096,-24.188681741467892,250,2.3156597222222217,168.0,7.0,320.0669354897607,116901.2475182802,1972,2292.066935489761,2612.1338709795223
387,Pioneer 11,4405743195578253312,240.1199841066476,-2.9529784988794057,7.39509353688821,1.6927651999999995,10.374434,0.0147230895,96.39079631595983,1984-Jun-16 01:10:08.731,-87.42885,-60.179447,240.1123526793326,-2.9582313997933842,3841,32.37928240740741,2673.0,7.0,314.2339959900291,114770.8246953982,1984,2298.233995990029,2612.4679919800587
260,Voyager 1,3674014393362387456,213.4735191636136,7.246818192775259,12.326039770262904,3.097476,10.33901,0.10064239,96.72105713388085,1982-Sep-18 20:16:42.248,-89.71003,41.467216,213.46566178860283,7.250450155355952,1814,10.533240740740741,1705.0,7.0,315.31064625645155,115164.06043870635,1982,2297.3106462564515,2612.621292512903
370,Pioneer 11,298510917246485888,27.42765819221005,26.81141161675324,12.048781034270663,3.3756237,10.223424,0.10951954,97.8145877668146,1975-Nov-09 21:41:52.677,-124.64101399999998,-47.409374,27.41661791318723,26.807212254900666,1501,8.13670138888889,1033.0,7.0,318.87555611981554,116466.10811720144,1975,2293.8755561198154,2612.751112239631
284,Voyager 1,4541097925977835904,257.03808580032063,12.069927941332285,9.452210806009369,2.3975067,10.739616,0.021785363999999998,93.11319541680076,2006-Feb-11 18:02:33.046,-113.42678000000001,-118.78306599999999,257.02852174050554,12.059912243634852,3057,3240.532199074074,3682.0,178.0,303.54901705877046,110868.24299054533,2006,2309.5490170587705,2613.098034117541
108,New Horizons,4115484808910638208,257.10480003246147,-22.158376105837537,10.840242523673256,2.611889,10.753562,0.03989102,92.99244310467778,2007-Mar-02 21:32:33.932,-347.21573,-349.3473,257.0755610338426,-22.187794602999066,654,23.65150462962963,480.0,14.0,303.1553645212495,110724.46533774117,2007,2310.155364521249,2613.310729042499
277,Voyager 2,6659668644415120000,294.3983365499237,-47.13993893941987,12.188378663792093,3.1715927,10.627958,0.08505517,94.09144936272806,2000-Mar-05 21:43:52.344,5.2775483,-39.156338,294.3987862239705,-47.14327525920464,3213,78.57434027777778,2653.0,7.0,306.73812492249345,112033.03274669152,2000,2306.7381249224936,2613.4762498449877
287,Voyager 1,4541001821789678848,258.0068948038902,12.085424497152506,4.497702628820033,0.73988247,10.821804,0.0140735395,92.40603467693808,2011-Mar-01 05:44:32.164,-27.37759,-31.800827,258.0046038782172,12.082763440040507,3166,4720.209375,4451.0,216.0,301.2436730468181,110026.23914361984,2011,2312.243673046818,2613.487346093636
255,Voyager 2,611003975970087296,137.5120973222636,17.048787151337244,10.121504577929887,2.2912474,10.270137,0.030688927,97.36968613389948,1979-Jul-16 08:46:22.312,45.62979,-53.61386,137.5161206711928,17.044059817185012,1094,3.549224537037037,716.0,7.0,317.4251767965123,115936.37157315815,1979,2296.4251767965125,2613.850353593025
383,Pioneer 11,3712024235456653824,203.64054281317803,2.808058755917415,14.792871827835677,2.875576,10.300997,0.5173479,97.07798393871596,1981-Mar-29 06:06:18.498,-117.93912,-73.57029,203.63017483513428,2.8015912228039017,3314,26.859155092592587,2257.0,14.0,316.474227640214,115589.04690331176,1981,2297.474227640214,2613.948455280428
235,Pioneer 10,60617656587263872,46.78443232009807,20.924921741739713,7.271564329303263,1.5686312,10.233429,0.014408651,97.71895660679512,1977-Jun-21 11:07:14.138,17.282532,-51.389545,46.7859616515879,20.92037428010154,2007,32.987939814814816,1710.0,16.0,318.56379853815207,116352.24177807465,1977,2295.563798538152,2614.1275970763045
262,Voyager 1,3665626292168808832,209.10262295628368,3.9277627985890335,9.027914026154768,2.2203912999999997,10.296828999999999,0.038028125,97.11727545260688,1981-Dec-15 01:05:40.805,27.851554999999998,-47.3164,209.1050723656964,3.9236015504040553,1713,10.871307870370373,1648.0,7.0,316.6023179754984,115635.83061737106,1981,2297.6023179754984,2614.204635950997
374,Pioneer 11,640274452969871104,148.56446540304708,22.073117279279064,5.9484315852654825,1.0147924,10.230399,0.015862485,97.74789694119266,1977-Oct-01 09:14:32.551,-51.710545,-21.812416,148.55988818100633,22.071186526616764,2522,15.234652777777775,1737.0,13.0,318.65814402828806,116386.70052489193,1977,2295.658144028288,2614.316288056576
234,Pioneer 10,83185583719677568,39.56450895507593,18.45712087811401,9.344199846879064,2.24401,10.214363,0.030705934,97.90135619729956,1976-Jul-03 10:59:31.193,-108.894394,-70.848465,39.5548549021189,18.450839794138275,1864,34.22325231481481,1584.0,19.0,319.1584212031965,116569.42176025553,1976,2295.158421203197,2614.3168424063933
265,Voyager 2,4075293913686945152,283.81273494843083,-23.83666194902319,10.073209332664446,2.324607,10.442509,0.1569678,95.76242921765257,1990-Jan-15 00:54:49.733,-0.24732843,-122.75588,283.81271350053737,-23.84730712666301,2724,26.63230324074074,2293.0,7.0,312.1855192495473,114022.63905070467,1990,2302.1855192495473,2614.3710384990945
373,Pioneer 11,128026446743637888,39.4989597321313,28.724495850152483,7.33256943503704,1.4579325,10.212007,0.020274704,97.92394797752908,1976-Mar-04 01:18:29.021,19.218735,-12.681167,39.50066396585081,28.72337133950717,1617,3.2466435185185185,1091.0,7.0,319.2320704067448,116596.32139535947,1976,2295.232070406745,2614.464140813489
109,New Horizons,6299045632415010560,218.82017207882475,-14.487886187890801,10.341603678387832,2.8955898,10.713433,0.0939367,93.34075969865715,2006-Sep-09 00:15:01.610,-62.551613,-7.5921910000000015,218.81488488428693,-14.488527920215736,363,3.1867708333333336,249.0,7.0,304.2908766176223,111139.19977582037,2006,2310.2908766176224,2614.581753235245
110,New Horizons,3617773072226845184,204.73443083863626,-9.348272298154674,9.280658141485091,2.4863472,10.710403,0.022492789,93.36716449380768,2006-Jul-16 20:06:54.225,-21.809309,-24.277033,204.7325868785241,-9.350324902398512,248,3.5186458333333333,200.0,7.0,304.376956249813,111170.6395006817,2006,2310.376956249813,2614.7539124996256
258,Voyager 1,611303760391626496,136.2403462693821,17.525832257664533,13.370200820725314,3.6913318999999998,10.235172,0.17395067,97.7023125211277,1978-Oct-28 22:58:30.792,-95.968414,7.9769573000000005,136.23185546942779,17.52653801850623,762,44.413819444444435,767.0,19.0,318.50953881887625,116332.42395820635,1978,2296.509538818876,2615.019077637752
259,Voyager 1,3377618910721895808,95.84416015985794,24.020765485526447,9.043604929668463,2.1732244,10.234999,0.017868552,97.70396939147648,1978-May-19 17:07:22.420,-2.1644871,-131.88278,95.84396865373621,24.00909696607533,462,2.8024652777777783,410.0,7.0,318.5149402162133,116334.39676456974,1978,2296.5149402162133,2615.0298804324266
384,Pioneer 11,3707040325342494464,189.94938302981015,3.9012338938224302,10.251909930350394,2.5634995,10.2653475,0.033784594,97.4151144783857,1980-Sep-10 13:55:57.732,-4.0038223,-9.534481,189.94902983314938,3.90039281082877,3175,6.373877314814815,2150.0,7.0,317.57327319953737,115990.46230339905,1980,2297.573273199537,2615.1465463990744
236,Pioneer 10,85627908282618624,36.76217214859624,17.610985007330587,9.925470946674203,2.5959244,10.198522,0.032551184,98.05342753011641,1976-Jun-04 00:15:15.213,164.36678,-110.31221,36.77676675077695,17.60119006661452,1843,37.61082175925926,1532.0,17.0,319.65417374817946,116750.49041978508,1976,2295.65417374818,2615.308347496359
256,Voyager 2,3698455682149658368,184.28297597166332,0.3524885300126511,12.052688304232099,3.3024836000000004,10.258231,0.11265943,97.48269307913748,1980-Nov-06 19:22:53.014,-21.52772,-116.93921,184.2810755892997,0.34216559680992464,1563,16.575914351851853,1060.0,12.0,317.7935794379882,116070.9269539308,1980,2297.793579437988,2615.5871588759765
112,New Horizons,3679162890919335424,193.4357895569324,-4.033429415227035,11.088880700795203,2.8689327,10.694642,0.0591491,93.50476563304649,2006-Apr-19 20:40:34.873,-196.51033,-19.809635,193.41915027508603,-4.035106772862148,147,28.31693287037037,133.0,11.0,304.8255359637315,111334.4787553933,2006,2310.8255359637315,2615.651071927463
113,New Horizons,4068998797424428672,267.12743059524985,-22.174909132057948,10.249266686468793,2.5396585,10.72749,0.068450235,93.21844722035804,2008-Jan-24 14:02:08.786,11.444059,24.425682,267.12839664037523,-22.17284724909061,872,24.58447916666667,860.0,18.0,303.89213793836717,110993.56446060924,2008,2311.892137938368,2615.784275876735
393,Pioneer 11,4355439409033609856,244.97973561992168,-5.6191283074978005,11.639591920582054,3.1562014,10.3189745,0.075327024,96.90885470168884,1984-Nov-23 04:24:36.538,-9.423098,13.144772,244.9789086825916,-5.617974769376781,3893,12.960127314814816,2736.0,7.0,315.92286632750563,115387.66769745815,1984,2299.9228663275053,2615.8457326550115
289,Voyager 1,4541320233485245184,258.88632141016205,12.175878715494006,11.333600340543349,2.898572,10.902885000000001,0.042365674000000006,91.71883954731176,2018-Feb-25 10:55:56.095,1.4515428999999995,-4.1777277,258.88644197033443,12.175531727756116,3292,12858.650416666667,6422.0,496.0,299.0034169242363,109208.00799740807,2018,2317.0034169242363,2616.0068338484725
258,Voyager 2,6244615580594652288,243.40886643013755,-20.74269910619045,11.64038967676188,2.94277,10.313042,0.06630149,96.96460368810529,1984-Feb-09 19:57:36.863,-194.00206,-97.57479,243.39183170953427,-20.751266846668976,2225,54.898449074074065,1868.0,19.0,316.1046080232232,115454.04703440206,1984,2300.104608023223,2616.2092160464467
233,Pioneer 10,2635269135416175488,347.0048540462083,-5.223002410672031,4.277615885380472,0.8153467,10.151751,0.28838995,98.5051783570734,1974-Apr-19 03:45:10.543,191.37222,-39.238617,347.021924827958,-5.2265025731086014,1252,3.828877314814815,967.0,7.0,321.1268814440593,117288.38217862822,1974,2295.126881444059,2616.2537628881178
381,Pioneer 11,881730367526465664,117.55115840736131,32.335608139257715,13.987491025632279,3.7450466,10.187052,0.22284727,98.16382818858595,1977-May-11 16:57:36.983,2.65746,-205.828,117.55139463660822,32.317311497127605,2292,4.817048611111111,1583.0,7.0,320.0140798947902,116881.94254077319,1977,2297.0140798947896,2617.02815978958
242,Pioneer 10,147476395122921600,71.5067421094102,25.497323947732745,15.775414464983756,2.1293716000000003,10.347657,1.2250042,96.64023269391966,1987-Sep-06 13:19:58.310,51.97337,-25.371088,71.51129046371942,25.4951036434028,2728,1970.0088541666669,4053.0,138.0,315.0471585821781,115067.8242005547,1987,2302.047158582178,2617.094317164356
115,New Horizons,4069559823118912384,270.0449998519208,-22.18936154457003,9.978405764323721,2.48378,10.699038,0.038419235,93.46635107606424,2008-Feb-23 04:47:00.735,44.335014,-94.98343,270.04875232502576,-22.19740085092531,893,71.49381944444444,910.0,20.0,304.70030450796935,111288.73921849077,2008,2312.7003045079696,2617.400609015939
377,Pioneer 11,130756602834720768,37.51778918654564,28.26296471645081,7.9434964800477275,1.8161516,10.164623,0.017324502,98.38042929600937,1976-Feb-26 07:42:37.859,-97.95887,-35.553345,37.50906212725607,28.25979730396861,1603,3.4103819444444445,1084.0,7.0,320.7201995049905,117139.84566720274,1976,2296.7201995049904,2617.440399009981
264,Voyager 1,3817662598233640320,169.63821584379758,7.012198255193512,13.511629513198226,3.9849663,10.2276535,0.21516712,97.77413750532429,1980-Mar-02 12:53:18.874,7.9676538,-23.129862,169.6389212997352,7.010150337591474,1289,21.60224537037037,1358.0,13.0,318.7436882673572,116417.94470276956,1980,2298.743688267357,2617.487376534715
114,New Horizons,4115484808910637568,257.1057310642221,-22.159128034161586,11.671388887485158,2.820177,10.678502,0.07403304,93.64609307970257,2007-Mar-02 21:32:33.932,-344.01685,-347.2466,257.0765578138321,-22.18857517461849,654,23.65150462962963,466.0,14.0,305.28626343983035,111502.75485876363,2007,2312.2862634398307,2617.5725268796605
379,Pioneer 11,897818456023654784,108.4318747571536,36.312477351259886,10.48106584842793,2.5305395,10.158935,0.1281854,98.43551908182323,1976-Sep-05 23:59:53.312,-116.26977,-67.880974,108.4215105976638,36.30642651575468,2070,3.832361111111111,1386.0,7.0,320.8997922067437,117205.44010559107,1976,2296.899792206744,2617.7995844134875
267,Voyager 1,3704116723924172672,191.92580749590354,4.165445694352232,5.160883254533697,0.92022324,10.223324,0.015667727,97.81554584488035,1981-Mar-29 04:10:31.781,-105.21831499999999,25.303278,191.9164875225083,4.167686994996585,1551,13.705393518518518,1512.0,7.0,318.87867945430986,116467.24888389214,1981,2299.8786794543103,2618.75735890862
274,Voyager 1,1189750406791860224,237.84400821427613,12.13387871065918,6.234550652191926,1.2382088,10.300028,0.022311108,97.08711615406963,1986-May-27 03:41:15.262,-4.1668389999999995,-75.91513,237.84364187474858,12.127204415764554,2245,36.38949074074074,2078.0,7.0,316.503998662267,115599.92047140641,1986,2302.5039986622673,2619.007997324534
237,Pioneer 10,6864776525624382592,297.157102045707,-22.304986029994755,6.080467064954302,1.1925383,10.090469,0.024998283,99.10341771903057,1973-Jan-11 12:40:05.371,-104.43957,-68.85084,297.1477292501598,-22.311164960453066,595,2.8623032407407414,385.0,7.0,323.0771417640396,118000.69525789785,1973,2296.07714176404,2619.15428352808
269,Voyager 1,3671576608579970944,209.66289610859738,3.9899400865013592,13.86385140913314,4.1755543,10.213467,0.41229472,97.90994917081841,1981-Dec-21 02:21:55.417,-32.299459999999996,-70.61786,209.6600323424445,3.983678897443598,1717,12.912986111111113,1655.0,8.0,319.18643429686796,116579.65326258806,1981,2300.186434296868,2619.372868593736
401,Pioneer 11,4169580540456185216,261.7944859377671,-7.15802865758072,8.011862530570129,1.8509283,10.325711,0.017667526,96.84562891204662,1988-Feb-18 18:43:11.261,30.712759,-11.587371,261.7971794211631,-7.159044860359192,4212,101.12097222222219,3065.0,17.0,315.71675025327204,115312.38586250506,1988,2303.716750253272,2619.433500506544
382,Pioneer 11,2581834519573781504,13.284325165874431,9.141705926398648,10.47145473470824,2.7031736,10.115833,0.04267023,98.85493088669793,1975-May-04 12:48:34.751,101.00502,-152.41652,13.293367004321814,9.128061797215064,1242,3.1380671296296296,849.0,7.0,322.26707469063524,117704.82636000762,1975,2297.267074690635,2619.5341493812703
403,Pioneer 11,4171531726918761472,268.3238595411549,-8.002888696448606,10.603931090551663,2.3747015,10.371478,0.033913035,96.41827251759793,1991-Feb-25 06:09:53.126,-72.29035999999998,-182.92555,268.31754771283914,-8.018860323774023,4418,73.35412037037038,3304.0,15.0,314.32356840736924,114803.54012510755,1991,2305.3235684073693,2619.6471368147386
273,Voyager 1,1190185882113775744,234.9093507707426,11.60406632760185,7.730830442042147,1.737915,10.27317,0.017754821,97.34093314271921,1985-Apr-27 00:12:23.858,-55.16955,-8.098424000000001,234.90448770200626,11.603352470210533,2149,27.95084490740741,1992.0,7.0,317.3314420452646,115902.13589261244,1985,2302.331442045265,2619.6628840905296
275,Voyager 2,4075181140724023296,282.60815367768686,-23.60311491760879,10.343760378060614,2.610443,10.334994,0.040297326,96.75864053859051,1989-Dec-13 11:58:52.845,-61.351727,-60.30596,282.6027780151999,-23.608398949760733,2715,24.70280092592593,2286.0,7.0,315.43316815580505,115208.81033722626,1989,2304.433168155805,2619.86633631161
390,Pioneer 11,645260772561841024,142.04568822711582,24.28610021582049,10.112666694090306,2.2933893,10.139276,0.033447426,98.62637571941008,1977-Aug-28 03:23:28.907,1.9570409,-125.07027,142.04586301383245,24.27492997343927,2472,3.840104166666667,1702.0,7.0,321.5219848452768,117432.68974488892,1977,2298.521984845277,2620.0439696905537
267,Voyager 2,4126600660994062208,252.7224279964592,-22.24480750028165,15.398916017146561,3.1834965,10.264559,0.69927526,97.422599475805,1985-Jan-18 10:41:28.257,-24.407482,-41.0106,252.72027472819062,-22.24842552304073,2340,31.72491898148148,1909.0,13.0,317.5976742911243,115999.37455809025,1985,2302.5976742911243,2620.195348582249
388,Pioneer 11,897621914023902592,108.9839254717474,36.290941900161336,6.266978936136348,1.1594848999999998,10.116236,0.016648836,98.8509981765976,1976-Sep-08 04:09:48.174,-16.171968,10.058773,108.98247783569131,36.291842312660265,2074,3.9119675925925934,1393.0,7.0,322.25425405570815,117700.14375130685,1976,2298.2542540557088,2620.508508111417
123,New Horizons,4083653603675326080,288.2881495233794,-20.421882979884863,2.9059385355296463,0.5980449000000001,10.801021,0.026148558,92.5838432286383,2017-Mar-25 10:20:46.104,25.171082,-5.7525377,288.2902598638521,-20.42236527196143,1627,5032.131875,3436.0,468.0,301.8233289253608,110237.9526566988,2017,2318.8233289253612,2620.6466578507216
238,Pioneer 10,2580650517349359232,13.893950320401295,7.9240150180655995,10.324417497969833,2.430232,10.096909,0.038770422,99.04021544148428,1975-Apr-09 22:24:31.502,49.714874,25.895134,13.898409072928693,7.9263374617154465,1559,4.8147569444444445,1228.0,7.0,322.87110233923875,117925.44141838356,1975,2297.871102339239,2620.7422046784773
266,Voyager 1,616028945973474816,148.22293033201004,14.147673491495652,13.401759283204573,3.3757343,10.159742,0.19888386,98.42769285126002,1979-Aug-04 05:12:40.054,-52.853733,32.803154,148.21821938283216,14.150597296161365,1074,3.7702546296296298,1214.0,7.0,320.8742786951076,117196.12155060114,1979,2299.8742786951075,2620.748557390215
265,Voyager 1,3380351742576120064,103.4458158927246,23.56511075678721,12.83160294260605,3.3519955,10.143361,0.12848054,98.58665100927642,1978-Jun-11 01:06:56.705,90.78348000000001,-187.12428,103.45392065678499,23.54840509404555,517,2.9041319444444444,466.0,7.0,321.3924822902411,117385.39023168766,1978,2299.392482290241,2620.7849645804818
380,Pioneer 11,6742980903898504192,291.06418969655687,-34.84292597728104,11.86204676221958,3.275856,10.064705,0.076259345,99.35711085725374,1973-Apr-07 00:00:00.000,45.964832,-70.0727,291.0683253113601,-34.84923066029526,0,23.613993055555557,10.0,11.0,323.9041813946472,118302.76321258096,1973,2296.9041813946474,2620.808362789295
118,New Horizons,4070477262515266432,268.16059007225067,-21.8522957630885,13.230113130506165,0.6444149,10.637427,0.15651086,94.00769274147356,2008-Feb-04 18:49:13.280,-65.11139,-56.607708,268.15504718809984,-21.857114735182492,881,25.24233796296297,992.0,17.0,306.4650783372038,111933.30521188033,2008,2314.465078337204,2620.930156674408
239,Pioneer 10,2586182156053386240,23.76740242909207,13.044970115348873,14.034016668231981,0.5375385,10.087254,0.28527057,99.13501162683842,1975-Oct-17 06:05:06.414,55.66322,91.01038,23.772399446128176,13.053140329752937,1696,19.253159722222215,1317.0,12.0,323.18013790349323,118038.31356787187,1975,2298.1801379034932,2621.3602758069865
280,Voyager 1,4447145275863860352,249.72779009167044,11.166778783564313,14.025597132197928,3.4762745,10.341667,0.23623951,96.69620797593218,1991-Dec-28 23:31:43.718,1.6028662,65.982704,249.72793044481705,11.172556483727453,2595,235.40668981481483,2433.0,36.0,315.2296380015389,115134.47298368205,1991,2306.229638001539,2621.459276003077
389,Pioneer 11,102817840574548608,34.26311350456944,24.50059473733755,12.630281922418465,3.6132584,10.08152,0.12946405,99.19139098156886,1975-Sep-03 18:14:42.682,43.690712,-47.619823,34.26703795230059,24.496317363505195,1445,10.488761574074074,996.0,7.0,323.36393459991444,118105.44347327275,1975,2298.3639345999145,2621.727869199829
399,Pioneer 11,4356470029390599552,242.50376541753639,-4.8048034964043165,12.81081943950286,3.8157082,10.223223,0.14430232,97.81651306653671,1984-Jan-28 02:24:25.556,-8.492713,25.375053,242.5030131469686,-4.802555815847208,3804,32.75414351851852,2652.0,13.0,318.88183259690965,116468.40053769527,1984,2302.8818325969096,2621.763665193819
266,Voyager 2,6255301940266537344,232.6401633254808,-18.1431614286008,11.361135004909848,2.8744001,10.2031355,0.056587365,98.00908759264972,1983-Oct-18 20:14:19.684,-7.179244500000001,-48.10495,232.63952614782443,-18.14743087494583,2142,8.596574074074073,1715.0,7.0,319.50962555203813,116697.6956366264,1983,2302.509625552038,2622.019251104076
385,Pioneer 11,6768173227850460032,293.2048409758446,-24.50230512784054,9.067780632998957,2.2054844,10.042353,0.041660324,99.57825942031326,1973-Oct-22 06:41:50.819,72.84438,-111.53061,293.2114096247292,-24.512362257555584,320,2.770046296296296,234.0,7.0,324.6251257102212,118566.08091440119,1973,2297.625125710221,2622.2502514204425
278,Voyager 1,4456015517198088960,239.72453698027385,11.083497573654833,8.352254167459767,1.9739971,10.247008000000001,0.04150534,97.5894591292673,1986-Mar-06 07:54:50.418,40.934444,24.00027,239.7281544695984,11.085618543531847,2228,36.808703703703706,2064.0,7.0,318.14163676141135,116198.05141073787,1986,2304.1416367614115,2622.283273522823
284,Voyager 2,6659885072110336640,292.38852010363337,-48.19485396484853,13.397618042534964,3.8132477,10.476792,0.18357822,95.44906188610607,2000-Jul-22 07:09:56.021,22.24196400000001,-57.669586,292.3904425766426,-48.19983860654604,3227,142.26060185185185,2660.0,11.0,311.16394174870567,113649.51808429726,2000,2311.163941748706,2622.327883497412
268,Voyager 1,3379792576490707712,100.66259542940777,23.749949971783977,10.503370575221957,2.3443490000000002,10.118936,0.03906107,98.8246235582523,1978-Jun-02 20:03:02.229,294.51352,99.2225,100.68895181488868,23.758829518506413,497,2.8603935185185185,445.0,7.0,322.1682727999025,117668.73995743637,1978,2300.1682727999028,2622.336545599805
116,New Horizons,3614210963790384384,210.61120161702,-11.597268970547535,5.6244450214392625,1.0747366000000005,10.577657,0.038984653,94.538896848454,2006-Aug-09 03:32:21.559,-105.49975,-70.17684,210.6021697527949,-11.603276830442312,296,3.2835763888888887,228.0,7.0,308.19680372596,112565.80059286962,2006,2314.1968037259603,2622.3936074519197
386,Pioneer 11,6853222032805452672,305.3113489907976,-21.79353374347795,7.427925763827847,1.5819416000000002,10.0392065,0.014626343,99.60946609871063,1973-Nov-25 11:23:12.892,-123.17053,-96.70304,305.300238765212,-21.8022565490204,409,2.6302662037037043,304.0,7.0,324.7268594817966,118603.2381571314,1973,2297.7268594817965,2622.453718963593
240,Pioneer 10,6840898049347292800,328.76576601897517,-12.887787472627773,8.870733734938726,2.0994625,10.053466,0.022278924,99.46818496193684,1974-Feb-05 01:42:50.501,203.86543,96.20204,328.7841290020272,-12.879122166125324,1098,3.171712962962963,860.0,7.0,324.26628297591407,118435.01719412285,1974,2298.2662829759147,2622.5325659518285
117,New Horizons,3629573512052393728,196.9639060166096,-5.925709344206751,11.067627533468599,2.5634909,10.573851,0.048053443,94.57292663097842,2006-Jun-08 18:33:54.244,-121.453804,-27.17304600000001,196.95350457830799,-5.928036473973433,182,4.806875,165.0,7.0,308.3077408169896,112606.31925599731,2006,2314.3077408169893,2622.6154816339795
270,Voyager 1,674575023870110720,117.33992683804308,21.68353233032147,12.766962034924248,3.6629772000000003,10.112372,0.21185249,98.88876325011029,1978-Jul-25 04:18:27.666,-81.90228,-35.15664,117.33259254263376,21.680384076473047,618,3.30375,543.0,7.0,322.3773681953595,117745.10995967312,1978,2300.3773681953594,2622.754736390719
271,Voyager 1,146587336891838848,70.8575557480704,23.214287799379694,11.146117510353204,3.0564175,10.111721000000001,0.053304172999999996,98.89513329739351,1978-Mar-09 23:05:13.293,55.36401400000001,-41.827213,70.8625138783505,23.21054195873378,283,2.8423148148148147,277.0,7.0,322.39813454950286,117752.69466286043,1978,2300.398134549503,2622.796269099006
288,Voyager 1,4540889705963402624,257.4138149418907,11.867514162653055,12.593582805356224,3.2231503,10.600311999999999,0.09669821,94.33684386103286,2008-Feb-08 13:01:25.921,-7.088075,-82.9713,257.4132094266158,11.860426146893749,3102,2431.183564814815,3842.0,126.0,307.5381109869671,112325.21965687988,2008,2315.538110986967,2623.0762219739345
396,Pioneer 11,3887449872558719104,156.74215424128488,14.996029559356725,6.409261458229523,1.2615128,10.106941,0.020456694,98.9419031853115,1978-Aug-16 00:29:46.760,15.348547,-85.31844,156.74352943213654,14.988385243393779,2747,5.815648148148147,1901.0,7.0,322.5506043841155,117808.38274525435,1978,2300.550604384116,2623.101208768231
261,Voyager 2,3818121717352567552,168.17396775530943,7.135140026653231,10.522517638256687,2.560916,10.133207,0.15210512,98.68543772030857,1980-Jul-21 17:17:53.163,-135.36642,14.445583,168.16187070528602,7.136430959356012,1426,5.856030092592592,981.0,7.0,321.71452696820586,117503.01382986752,1980,2301.714526968206,2623.429053936412
272,Voyager 1,3417198236944668032,79.7272567032989,24.011318544417072,11.646978318502438,3.0662822999999997,10.096689,0.062677905,99.0423670364043,1978-Apr-04 11:07:11.244,47.71781,-110.83636499999999,79.73153643925873,24.001377804049703,347,2.7471064814814814,340.0,7.0,322.878116538678,117928.00328458675,1978,2300.878116538678,2623.756233077356
283,Voyager 1,4447825564318909568,252.76961567895881,11.531034208001275,13.660424378385613,3.556858,10.369012,0.18229333,96.441204974258,1995-Jan-28 22:40:18.872,26.692232,-8.132216,252.7719467900344,11.530323997639305,2728,297.5796064814815,2735.0,31.0,314.39832821608104,114830.84539764145,1995,2309.398328216081,2623.7966564321623
290,Voyager 2,6443379623305531264,303.04816187441537,-59.834271481475106,5.712873801355407,1.01966,10.888104,0.012308555,91.84335121163562,2025-Jun-11 22:48:20.498,-61.87056,-10.058651,303.04301614182333,-59.83510805267129,3814,1019.7925462962963,3339.0,47.0,299.4093249499321,109356.2618447132,2025,2324.409324949932,2623.818649899864
402,Pioneer 11,4355431540653391872,244.70526576845842,-5.549677319030963,6.434777695911405,1.2523108,10.1890745,0.021884557,98.14434062687458,1984-Nov-19 14:49:04.936,-4.8361225,-15.272331,244.7048359569867,-5.5510346508907435,3891,12.921875,2722.0,7.0,319.9505504436111,116858.73904402454,1984,2303.950550443611,2623.901100887222
129,New Horizons,4083653599374456832,288.2849069412486,-20.42103810624797,10.452149050246756,2.5254526000000004,10.742722,0.034025673,93.08628122181429,2017-Mar-25 10:20:46.104,25.300863,-6.4115043,288.28703967414106,-20.421578563144628,1627,4992.315,3359.0,462.0,303.46127678311456,110836.19673226477,2017,2320.4612767831145,2623.922553566229
391,Pioneer 11,107044058329488384,32.08370088124005,26.54079900023777,12.56614402974251,3.2913342000000005,10.042864,0.10808964,99.5731910092258,1975-Oct-06 14:38:17.237,69.15908,-63.183537,32.0899368952528,26.535101795817265,1468,7.82644675925926,1017.0,7.0,324.60860269007605,118560.04604652338,1975,2299.608602690076,2624.217205380153
260,Voyager 2,635201478117912064,138.68842611128682,18.103081234756342,13.517722508289664,3.5734672999999995,10.083313,0.24442013,99.17375382101028,1978-Oct-16 01:39:54.250,-137.41212,-90.657715,138.67608548350358,18.094939499683488,849,13.352604166666667,495.0,14.0,323.3064374564935,118084.44321660967,1978,2301.306437456493,2624.6128749129866
244,Pioneer 10,148090712884810624,70.32924857423596,25.25249312788772,15.723156505040667,2.0111675,10.205121,1.1420064,97.99001854526442,1986-Jul-29 18:35:16.900,34.209896,-7.4345026,70.33228420567217,25.25183342375555,2680,1470.9099652777775,3694.0,138.0,319.447460457562,116674.99045751995,1986,2305.447460457562,2624.8949209151237
263,Voyager 2,664071526728950912,125.51505557167006,20.523390300613826,10.322244548883864,2.47017,10.091981,0.039030842,99.08857403969247,1979-Apr-25 17:00:10.493,-13.215905,-10.06273,125.51386970479034,20.52248736904311,1001,11.71511574074074,639.0,7.0,323.0287513693975,117983.02115015873,1979,2302.028751369397,2625.057502738795
264,Voyager 2,664071526728950784,125.51563220370129,20.524244825250605,7.1972924882776725,1.5184546,10.088198,0.013603223,99.12573374668492,1979-Apr-25 17:00:10.493,-12.363064,-8.888708,125.51452244649792,20.52344693987136,1001,11.71511574074074,646.0,7.0,323.1498920141928,118027.26655926376,1979,2302.149892014193,2625.299784028386
259,Voyager 2,124272271666102912,50.66557440768612,31.50585606205389,12.197473680710695,3.1116142000000004,10.05316,0.087063506,99.47121387445546,1977-Nov-26 03:19:36.447,34.997240000000005,-38.94775,50.66872684629249,31.5023477740438,173,3.6352314814814815,56.0,7.0,324.27615723072483,118438.62366694992,1977,2301.276157230725,2625.55231446145
262,Voyager 2,612467666465146752,135.0920275333479,19.105219965801226,9.875072047110773,2.5600537999999995,10.068335,0.029635025,99.32129212703035,1978-Sep-24 18:08:14.541,-26.12306400000001,-5.371246299999999,135.08967799832712,19.10473687042787,821,9.39037037037037,523.0,14.0,323.78741233411887,118260.11448091359,1978,2301.787412334119,2625.574824668238
241,Pioneer 10,84545026767457408,40.286218162180816,18.98681952570844,13.293423324451554,3.639494000000001,10.034829,0.21002248,99.6529174615276,1976-Jul-18 23:30:06.238,117.45044,-162.18561,40.296817045485625,18.972183681517784,1872,39.55581018518519,1486.0,16.0,324.86851092457994,118654.97493009358,1976,2300.8685109245803,2625.7370218491596
119,New Horizons,6244570015285749888,244.5274735595337,-20.72903409733155,13.70408923055279,3.7935333,10.519895,0.19970436,95.05798660835657,2006-Dec-14 00:10:49.167,-25.973522,-84.326126,244.52523774947812,-20.736292920348397,561,4.032951388888889,396.0,7.0,309.88903634324237,113183.87163400586,2006,2315.8890363432424,2625.778072686485
276,Voyager 2,4116719693585631872,264.39992084870306,-23.09136260457511,13.450453270813961,0.55405617,10.189571,0.2468503,98.13955490830676,1986-Nov-13 00:16:42.123,7.0363229999999986,19.591915,264.40054617299853,-23.089621453635484,2489,14.735902777777778,2048.0,7.0,319.93494900108004,116853.04077315447,1986,2305.93494900108,2625.86989800216
395,Pioneer 11,2589367754771960192,24.418902493637557,15.585083716122485,7.754914482571259,1.8420677,10.016422,0.02037577,99.83604653155581,1975-Jun-20 05:49:41.977,-29.88662,-100.15603,24.416200529273084,15.576028894116009,1341,3.6358912037037037,905.0,7.0,325.46551169287187,118873.02349070455,1975,2300.465511692872,2625.931023385744
276,Voyager 1,3671604646126528896,210.10122193204208,4.138123335865696,9.198726515495737,2.4944324,10.106769,0.034907904,98.94359302925207,1981-Dec-27 14:03:10.158,76.67379,-86.44274,210.1080918263396,4.130378153368186,1721,12.175254629629633,1663.0,7.0,322.55611327536167,117810.39481269312,1981,2303.556113275362,2626.112226550724
397,Pioneer 11,128033254267377792,39.62885776766272,28.82569596984877,9.42270576888496,2.4088717,10.028553,0.02317914,99.71528286276708,1976-Mar-04 12:32:44.362,66.93353,-95.90287,39.634901718453825,28.817036151599652,1618,3.2365740740740736,1098.0,7.0,325.0718221326207,118729.2323157184,1976,2301.071822132621,2626.143644265241
398,Pioneer 11,3453717240054610560,92.64726679803724,35.991274451778075,7.620546225918233,1.588501,10.0262575,0.01341107,99.73811250195348,1976-Jul-21 19:17:20.681,184.86435,-167.4217,92.66396346399323,35.9761531786515,1970,3.3414699074074075,1315.0,8.0,325.14624675636827,118756.41516529596,1976,2301.1462467563683,2626.292493512737
270,Voyager 2,3882246334996488832,158.29679602354548,10.341419299394378,9.758060301429072,2.4730177,10.063924,0.03394706,99.36482194422726,1979-Oct-15 07:07:36.134,-39.507057,-13.848824,158.29324116121478,10.340173176178565,1261,4.6855671296296295,807.0,7.0,323.92931953818083,118311.94466812516,1979,2302.929319538181,2626.858639076361
134,New Horizons,4082930223797532160,289.04114394438886,-20.2450980526114,10.522338334183678,2.7900677000000003,10.721779,0.03215745,93.26810524255957,2019-Mar-15 13:34:39.975,-13.08716,-12.78871,289.04003860914844,-20.246178180868927,1693,1813.2147569444448,4397.0,171.0,304.0540230907442,111052.6913936634,2019,2323.054023090744,2627.108046181488
277,Voyager 1,3695829395547663104,190.12472055379035,-0.5335928974626718,10.8442755361214,2.7726727,10.075189,0.039548066,99.25372477389351,1980-Dec-09 16:18:24.560,-77.66039,69.81705,190.1177404505974,-0.5273177528724261,1497,9.688912037037037,1470.0,7.0,323.5671427628928,118179.66322271898,1980,2303.567142762893,2627.134285525785
243,Pioneer 10,65025431201292288,55.450513895187385,22.786945250801026,8.274347461590567,1.852148,10.059409,0.014030363,99.40941718639124,1979-May-27 01:35:52.014,79.91496,-131.99861,55.45770790582785,22.775062627292208,2218,59.46703703703704,2366.0,20.0,324.0747000276354,118365.04343809355,1979,2303.074700027636,2627.149400055271
268,Voyager 2,661427441780231168,130.36477875643052,20.246054963918663,14.933176221836352,1.3190117,10.037366,0.53188145,99.62773187992218,1978-Sep-03 11:09:17.464,-133.34384,-122.98937,130.35274867262578,20.234959044991488,785,8.62525462962963,593.0,14.0,324.7864059285463,118624.98690134224,1978,2302.786405928546,2627.572811857093
407,Pioneer 11,4170852808549696000,269.708401395885,-7.728276115872347,13.508100742783258,0.42687225,10.253819,0.17769751,97.52463492762077,1992-Feb-04 18:00:08.132,2.5550861,-63.187893,269.70862704587853,-7.733856494329354,4472,175.5895601851852,3319.0,25.0,317.9303098640437,116120.86637474332,1992,2309.930309864044,2627.8606197280883
286,Voyager 2,6645759130833098624,296.0606004387245,-51.43713302475226,11.422119508561009,2.9031906000000003,10.4476595,0.05185499,95.71521743396835,2004-May-17 07:47:28.749,58.15201999999999,-154.87567,296.0656407950351,-51.450556953522536,3351,142.3629861111111,2739.0,14.0,312.0316088347368,113966.42481079928,2004,2316.0316088347367,2628.063217669473
400,Pioneer 11,627273896202321664,148.34723594970146,19.02965764081277,13.515098827925307,3.7650318,10.0245905,0.21823847,99.75469828650309,1978-Jun-12 23:17:49.610,-73.71966,-21.954615,148.3405765954644,19.027674403774114,2677,7.657731481481481,1880.0,7.0,325.20031641400004,118776.1635670494,1978,2303.200316414,2628.4006328279997
120,New Horizons,6051662280738437504,248.4999335419406,-21.380165410235872,6.799476012035711,1.393404,10.475171,0.018014885,95.46383457484984,2006-Dec-31 12:10:18.338,-19.46777,3.2649589,248.4982505946275,-21.37988316148088,590,3.994212962962963,410.0,7.0,311.2121007140105,113667.1076647852,2006,2317.212100714011,2628.4242014280208
273,Voyager 2,3869353255490429824,162.50587086765324,9.55443973543728,12.56422167802542,3.2146301,10.054445,0.11017348,99.45849556808643,1980-Mar-10 21:33:29.760,-94.69123,52.309658,162.49734247683568,9.559151018665316,1361,18.702951388888884,917.0,12.0,324.23469555196175,118423.48020339852,1980,2304.234695551961,2628.469391103923
124,New Horizons,4090252352763963904,276.35714789949964,-21.45490255198337,7.1072082477776695,1.4655571000000005,10.520777,0.015129281,95.05001616231716,2009-Mar-02 07:36:16.324,-24.966322,19.076252,276.3549989697993,-21.453260599093827,1056,79.8810300925926,1796.0,28.0,309.863052689154,113174.3813641866,2009,2318.863052689154,2628.726105378308
121,New Horizons,6052454070850824448,248.6941941356781,-20.885232844752725,10.38531357346747,3.0619354,10.486804,0.040278316,95.357937384068,2007-Jul-02 14:12:58.136,-133.3438,-81.41404,248.68267963501927,-20.892263108195344,721,28.00608796296296,623.0,14.0,310.8668758720617,113541.0177435118,2007,2317.866875872061,2628.733751744123
272,Voyager 2,3882246712953610624,158.30223455499188,10.344413167103161,9.364225576964044,2.3385563,10.02895,0.03462611,99.71133829257872,1979-Oct-15 07:07:36.134,-40.37583,-14.398593,158.29858885042395,10.343113057260233,1261,4.6855671296296295,814.0,7.0,325.0589628338066,118724.53558541955,1979,2304.0589628338066,2629.117925667613
279,Voyager 1,3695829395547663232,190.1259494358751,-0.5338203154587029,11.110322878993218,2.5502272,10.038846000000001,0.043998163,99.61304301442085,1980-Dec-09 16:18:24.560,-78.672066,69.337166,190.11885280513943,-0.5275657413913845,1497,9.688912037037037,1477.0,7.0,324.738520227012,118607.49712771385,1980,2304.738520227012,2629.477040454024
122,New Horizons,4070353425701626880,269.0780778227189,-22.017649067532147,14.422634864155686,1.0573635,10.488781,0.31754994,95.33996394346607,2008-Feb-11 18:44:52.045,69.81291999999999,-34.875865999999995,269.0841051702184,-22.02066009993841,886,33.952453703703696,1245.0,21.0,310.8082824556994,113519.61708411964,2008,2318.8082824557,2629.616564911399
274,Voyager 2,618979421001529216,142.95230900067645,15.457768800436153,8.292211485929569,1.8165169,10.018159,0.03003313,99.81874002182433,1979-Aug-06 20:00:13.975,51.594055,-31.84298900000001,142.9569726640384,15.454890465316375,1136,3.6112847222222224,730.0,7.0,325.4090924711473,118852.41693416185,1979,2304.409092471147,2629.8181849422945
406,Pioneer 11,4361285374920311936,258.6507973060938,-6.376404156959655,10.430240706279926,2.8818922,10.140845,0.04540427,98.61110889065418,1987-Feb-17 03:35:30.986,-2.0867703,-191.46619,258.65061096187003,-6.393501687047707,4129,113.99851851851852,2863.0,14.0,321.47221498353264,117414.51180058545,1987,2308.4722149835325,2629.944429967065
126,New Horizons,4093778593965230464,272.717678372222,-21.805871490069734,10.807629082274305,2.5653954,10.498674,0.04309636,95.25012040523012,2009-Jan-10 22:39:42.565,-59.378292,-92.86264,272.71255673654855,-21.813881296263236,1029,38.33465277777777,1492.0,20.0,310.51539252105016,113412.64196438836,2009,2319.51539252105,2630.0307850421004
409,Pioneer 11,4171194894104141952,270.9132166668029,-7.366584183770801,7.934142493342844,1.8929987,10.234632,0.014612879,97.70747449469981,1993-Apr-24 14:34:52.223,-5.7297115,-27.748579,270.91270970412023,-7.369039367418902,4535,86.65619212962963,3467.0,12.0,318.52636685272137,116338.57022928794,1993,2311.526366852721,2630.052733705443
279,Voyager 2,6247201215327782400,241.0942274116269,-19.967928977435246,12.540225519402885,3.618440600000001,10.080196,0.14802928,99.2044164856802,1984-Jan-06 13:11:33.734,-44.71793,-27.875174,241.09021016824525,-19.970433148735896,2206,73.50388888888891,1750.0,14.0,323.40639774331737,118120.95271176926,1984,2307.406397743317,2630.812795486635
278,Voyager 2,6306146003629702784,226.5773314911724,-15.979888666606774,10.244152235513088,2.7156363,10.063315,0.051159624,99.37082970097755,1983-Jan-12 00:47:20.447,-49.29675,-45.91368,226.5728954798771,-15.984020249547104,2049,57.809074074074076,1498.0,17.0,323.9489048251868,118319.09799835124,1983,2306.948904825187,2630.897809650373
128,New Horizons,4090252352764975744,276.3546193908596,-21.455790580829195,8.527150108763943,1.9899654,10.482643,0.019259905,95.3957878602397,2009-Mar-02 07:36:16.324,-25.808748,17.826906,276.3523898697581,-21.45425058116785,1056,79.8810300925926,1768.0,28.0,310.9902684243814,113586.08563932106,2009,2319.9902684243816,2630.980536848763
281,Voyager 2,4117423385385738624,262.9923645760712,-23.086520937667213,11.35153161307618,2.937357,10.107948,0.08735607599999999,98.93204535693718,1986-Mar-15 00:00:44.503,-51.72736,-10.114033,262.9877303976916,-23.08742703904347,2448,81.75451388888891,2021.0,13.0,322.5184678636152,117796.6452025068,1986,2308.518467863615,2631.0369357272307
246,Pioneer 10,3419918875386344576,74.53250278582381,25.80584776701386,12.564851761612616,0.09028053,10.21563,0.13249457,97.88921890718552,1993-Aug-11 08:33:40.538,7.2807145,-17.870947,74.53314817891477,25.804263611279012,2912,3424.246631944445,4533.0,129.0,319.1188536374248,116554.97010253304,1993,2312.1188536374248,2631.237707274849
405,Pioneer 11,4355431540653393536,244.6961538225746,-5.546956965691498,10.091461666964967,2.6785965,10.067238,0.03065598,99.33211219423842,1984-Nov-19 14:49:04.936,-5.2212167,-15.908853,244.6956841698633,-5.548387979994311,3891,12.921875,2715.0,7.0,323.82268575321723,118272.99774450506,1984,2307.822685753217,2631.6453715064345
292,Voyager 2,6444597053259382784,302.2861713203725,-58.0563390449645,14.079611694629893,0.6160220999999999,10.624792,0.26597527,94.1194887092625,2018-May-19 17:49:59.539,28.849451,-183.65106,302.28863017334044,-58.071991715716436,3694,667.6537384259259,3281.0,24.0,306.8295331921957,112066.41870311755,2018,2324.829533192196,2631.659066384392
404,Pioneer 11,3664057353499743360,207.09964515934087,1.2590352088333052,12.552909939038196,3.7000885,10.014091,0.14413337,99.85929288364832,1981-Sep-06 12:09:02.562,-199.32013,40.54543,207.08162099686518,1.2627016594136018,3378,8.018599537037037,2333.0,7.0,325.5412948006935,118900.7025130053,1981,2306.541294800693,2632.082589601386
410,Pioneer 11,4174845169631404288,267.1761195518562,-6.942095576835118,9.653009969516905,2.8646498,10.169498,0.025358994,98.3332664384237,1991-Jun-02 09:49:46.533,-6.521333,1.007832,267.17553885121674,-6.942005833113004,4429,36.91131944444445,3240.0,7.0,320.56644858926126,117083.68968274178,1991,2311.5664485892607,2632.132897178523
125,New Horizons,3614214601627439104,210.46306479130504,-11.593446705627466,15.004950235206987,1.3306732,10.410561,0.491224,96.05630644330331,2006-Aug-08 16:14:29.670,-164.89213999999996,-57.49901600000001,210.44872174921943,-11.598448222531298,295,3.2864351851851854,221.0,7.0,313.14355900516875,114372.55349104785,2006,2319.143559005169,2632.287118010337
245,Pioneer 10,149497885906756096,65.40591958804731,24.56095684450755,12.916199217082813,3.8129864,10.023641,0.14455865,99.76415123510678,1982-Jul-25 18:16:30.946,-39.70319,9.555877,65.40233272033903,24.561820142036122,2472,299.7757986111111,3269.0,37.0,325.23113302644816,118787.41902657993,1982,2307.2311330264483,2632.462266052897
282,Voyager 1,1173463100529021184,222.9820527032464,8.825180419393108,2.3415742595976106,1.1632891,10.037177999999999,0.12820229,99.62959669137794,1983-Mar-15 18:37:18.875,-113.224014,-33.701344,222.9718376092453,8.822139877204501,1907,30.289328703703703,1820.0,12.0,324.79248521389206,118627.20729952195,1983,2307.7924852138917,2632.5849704277844
283,Voyager 2,4068785698283127040,266.89629333689817,-23.173646468793866,6.373874289651767,1.1573191,10.073811,0.025728209,99.26730231002932,1986-Dec-19 17:50:01.611,82.03662,-60.909462,266.9036677834247,-23.179121750007386,2507,13.43699074074074,2069.0,7.0,323.61140553069555,118195.82975603125,1986,2309.611405530696,2633.2228110613914
127,New Horizons,6246984478398822656,239.35690438054328,-19.85994012636205,9.681944150730267,2.456994,10.38604,0.024994286,96.28309015006771,2006-Nov-22 23:55:37.804,-80.05879,-50.37183,239.34992407391758,-19.86433203397537,522,3.6232407407407408,368.0,7.0,313.8828738892207,114642.58085929898,2006,2319.8828738892207,2633.765747778441
286,Voyager 1,4453746571874680064,245.53249532977662,10.979525394041321,12.40151347791377,0.25681114,10.089213,0.08608684,99.11575493555485,1988-Dec-25 11:30:14.648,-46.212357,-78.96011999999997,245.52834754459641,10.97243833671088,2431,50.339872685185185,2279.0,11.0,323.11736108990885,118015.38496447827,1988,2311.117361089909,2634.234722179817
130,New Horizons,4114988551237882880,259.4415812791177,-21.979567435146734,13.135823179620385,3.4141026,10.391203,0.15798414,96.23524889853731,2007-Nov-30 08:46:40.671,-19.541174,-29.737818,259.43987833549323,-21.982158979919767,816,6.833344907407408,803.0,7.0,313.72691140923166,114585.61712310776,2007,2320.7269114092314,2634.4538228184633
291,Voyager 1,4544204046325901184,255.589113756241,12.414015761011793,4.4682170736843005,0.750638,10.282347,0.015246161999999999,97.25406336702646,2001-Mar-21 09:03:03.429,10.301478,11.355652000000001,255.59002099742767,12.415015842231163,2931,1262.9877083333333,3247.0,80.0,317.04824657650624,115798.70157960315,2001,2318.0482465765062,2635.0964931530125
285,Voyager 2,6756608427116250368,285.3687113784098,-33.48555139151433,10.445075307534012,2.8784733,10.129616,0.123955145,98.7204274430617,1992-Jul-18 18:43:26.308,-10.53382,-15.720813,285.36776968751104,-33.486956783491635,2882,52.46037037037037,2358.0,9.0,321.8285934643812,117544.67547693054,1992,2313.828593464381,2635.657186928762
408,Pioneer 11,4357293834175012352,247.70559341589328,-4.06734252741942,5.348095852891852,0.9387455,10.014547,0.017589338,99.85473783769837,1985-May-28 00:44:35.158,-197.7273,-233.50279,247.68771410618297,-4.088456803748588,3953,26.97599537037037,2792.0,8.0,325.52644535089667,118895.2788999615,1985,2310.526445350897,2636.052890701793
285,Voyager 1,1190120426811231488,235.3852260173764,11.309960482558827,14.119206104012251,3.352682,10.013398,0.3081014,99.86619756607,1985-Apr-11 02:04:58.953,-29.324783,-61.988804,235.3825740463624,11.304354558408738,2145,27.96670138888889,1971.0,7.0,325.5638040653882,118908.92379684238,1985,2310.563804065388,2636.127608130776
131,New Horizons,6310722995656827904,220.93455612489052,-15.180875246653555,8.085540708693385,1.7634859,10.3379135,0.027262889,96.73131804834057,2006-Sep-16 17:57:42.896,-131.49445,43.547295,220.92303778310628,-15.177060692965634,380,3.1864930555555566,277.0,7.0,315.34409683759026,115176.27792896148,2006,2321.3440968375908,2636.688193675181
288,Voyager 2,6642404452135414656,298.0667648023337,-53.04300217924817,6.508062235641518,1.2436323,10.354194,0.017881772,96.57922482299469,2007-Mar-06 06:05:03.697,20.911345,-13.676682,298.06859366510486,-53.04419831349833,3432,173.5454976851852,2821.0,13.0,314.8482729229627,114995.18320238288,2007,2321.848272922963,2636.696545845925
132,New Horizons,6244608743007022208,243.84506720117128,-20.68512330541698,11.498222910436835,-0.102809906,10.332651,0.05915957700000001,96.78058289346049,2006-Dec-11 04:26:37.363,-17.503584,-52.65519000000001,243.84353318244573,-20.68973802015968,556,3.9644675925925927,389.0,7.0,315.5047002326812,115234.93671298448,2006,2321.504700232681,2637.009400465362
287,Voyager 2,6660765407264080256,293.5714942095412,-45.768909033281744,11.121453860416839,2.782011,10.218643,0.04254778,97.86035010280891,1999-Feb-21 07:12:30.201,-20.344442,-55.69414499999999,293.5696913246365,-45.77384454008213,3175,74.88650462962963,2633.0,7.0,319.02474133515705,116520.59652525275,1999,2318.0247413351567,2637.049482670315
133,New Horizons,3631652825978882688,202.8121118830117,-6.533838833942287,12.931413581837704,3.345604,10.329781,0.1627286,96.80747740860966,2006-Mar-07 23:46:53.560,77.52483000000002,-16.008343,202.8189080680284,-6.535242199211561,69,2.9790625,77.0,7.0,315.59237635206745,115266.95953882912,2006,2321.5923763520677,2637.1847527041346
295,Voyager 1,4541330850644466304,258.8171260953036,12.3038653987292,11.655777755696663,2.67375,10.494725,0.06127279,95.28596302772762,2017-Mar-19 11:46:25.762,3.922453,86.02951,258.8174645512234,12.311288610086253,3276,15858.416435185183,6667.0,610.0,310.632239470392,113455.31914416596,2017,2327.632239470392,2638.264478940784
293,Voyager 1,4541002161089831680,258.0140393783128,12.127885272501498,8.295847251547784,1.867629,10.388554,0.013683381000000001,96.2597909812995,2011-Mar-01 05:44:32.164,-5.8325887000000005,-142.45029,258.01353095938407,12.11546807213032,3166,4872.998634259259,4559.0,222.0,313.80691859903635,114614.83894911205,2011,2324.8069185990357,2638.6138371980724
411,Pioneer 11,4170902664529325184,271.3149940288665,-8.181218963372821,7.868221792293756,1.7382258999999998,10.080878,0.015671622,99.19770623467974,1993-Feb-20 08:09:31.077,-23.644676,98.99334,271.3128700487448,-8.172326480197718,4529,116.2783449074074,3557.0,19.0,323.3845223250559,118112.96293400346,1993,2316.384522325056,2639.769044650112
135,New Horizons,4127572427427088000,255.5997272131448,-21.714311208640428,7.2926861462420085,1.5508451,10.297556,0.013964546,97.11042187414623,2007-Feb-14 09:49:57.096,-106.0327,-103.311615,255.5904028086251,-21.723396323831512,644,43.01587962962963,512.0,36.0,316.5799753097167,115627.67018212091,2007,2323.579975309717,2640.159950619433
137,New Horizons,4079604445952559488,280.52818297168903,-21.386334128015235,13.576580822329595,3.4752502,10.328986,0.21044403,96.81492295023224,2010-Mar-27 03:09:15.329,-23.427952,-124.28667,280.526129011257,-21.397230509312962,1182,182.8581944444444,1955.0,37.0,315.6166488177571,115275.8248141976,2010,2325.616648817757,2641.2332976355137
136,New Horizons,4114784385663629952,261.2592812127419,-22.10958243775964,10.068395088222276,3.0128574,10.268543,0.029582053,97.38479707352265,2007-Dec-12 07:17:59.072,-33.691704,5.5500607,261.25631002849167,-22.1090929922515,829,6.517534722222222,824.0,7.0,317.4744384596838,115954.36390301492,2007,2324.4744384596843,2641.948876919368
290,Voyager 1,4448835289654248192,250.8699409647027,12.207255969510133,13.607969917244985,3.613325,10.043206,0.17916909,99.56979659702034,1993-Mar-20 22:21:01.396,8.042327,47.665264,250.8706661095916,12.211553758318493,2651,197.2019328703704,2565.0,20.0,324.59753690628634,118556.00437965199,1993,2317.597536906286,2642.1950738125724
291,Voyager 2,6642564469733869056,296.36138997569907,-53.08705607024569,5.764907715226975,0.8606148000000001,10.232431,0.2657692,97.72848307122378,2006-Jun-27 12:05:46.149,-6.708653,-15.785521,296.36079626902415,-53.08845306737131,3413,198.94165509259255,2807.0,14.0,318.5948548121895,116363.5847716041,2006,2324.5948548121896,2643.189709624379
138,New Horizons,4090742460071005952,273.81961676203144,-21.870357375264707,7.434469008797508,1.667758,10.275348,0.015962327,97.32030761940041,2009-Jan-23 04:02:03.929,14.556295,-43.832455,273.82089959401736,-21.874220286353086,1037,36.999212962962964,1572.0,20.0,317.2642028392453,115877.57744500595,2009,2326.264202839245,2643.528405678491
294,Voyager 2,6641564219093313152,298.1345240422985,-53.9259243113384,8.83586593284899,2.0364723,10.259021,0.015121818,97.47518978396471,2008-Apr-25 15:59:15.867,38.44878,-124.06505,298.13791788805656,-53.93687544260849,3462,250.97125,2885.0,20.0,317.76911869572496,116061.9929124266,2008,2325.769118695725,2643.53823739145
292,Voyager 1,4544204042031997696,255.58657381825503,12.414881506251824,12.8122159636817,3.3656292000000003,10.132921000000001,0.1540447,98.68822409647758,2001-Mar-21 09:03:03.429,9.015659,11.787754,255.587379527364,12.415934951204614,2931,1262.9877083333333,3207.0,80.0,321.7236105545169,117506.33151893175,2001,2322.723610554517,2644.447221109034
294,Voyager 1,4541024258697224192,257.7753003041269,12.33740940334722,15.829717277166484,2.0793629,10.276177,1.5062051,97.31244999583772,2010-Feb-21 21:01:00.256,-12.006259,63.648480000000006,257.7742422897724,12.34301822830324,3145,6295.65534722222,4282.0,294.0,317.2385869864309,115868.22151092405,2010,2327.238586986431,2644.477173972862
296,Voyager 2,6443383471596249472,302.84620220315446,-59.79285535998265,10.343393120240023,2.4985247000000004,10.495937,0.029749494,95.2749589579592,2024-Jul-13 08:40:49.667,43.30813,9.040628,302.84993869150327,-59.79207536315322,3798,948.3289583333334,3386.0,43.0,310.5963662029469,113442.21679196435,2024,2334.596366202947,2645.1927324058943
293,Voyager 2,6642767737650248064,297.0677322820977,-51.8999220281272,7.769864006716143,1.7993851000000003,10.18086,0.016042711,98.22353343971493,2005-Mar-18 16:33:50.308,-0.61267275,-70.10183,297.06767778673316,-51.90615737118045,3377,183.2808101851852,2769.0,15.0,320.20871901347067,116953.03253248007,2005,2325.208719013471,2645.417438026941
141,New Horizons,4079642310438157056,279.5220978861617,-21.397277587881508,5.9132149761585975,1.0420284,10.256211,0.082518406,97.50189154837496,2010-Feb-21 05:13:21.548,31.535046,-56.39236999999999,279.5248822241422,-21.40225666464533,1174,166.93390046296298,2198.0,35.0,317.8561664477023,116093.78623335881,2010,2327.8561664477024,2645.712332895405
289,Voyager 2,6663740342132057344,291.7844898254945,-45.61143827695202,9.598564409956623,2.579627,10.0459175,0.0276027,99.54292367087317,1998-Jun-19 21:22:46.828,93.84777,-3.0055144,291.7929494249308,-45.61170919918701,3150,95.47385416666668,2580.0,13.0,324.5099311670465,118524.00725945205,1998,2322.5099311670465,2647.019862334093
140,New Horizons,4117232860703242240,264.6867311823981,-21.912716813302026,0.9997166081972928,1.0437021,10.199705,0.32295275,98.042050025217,2008-Jan-06 06:41:23.085,-33.56608,-6.6683410000000025,264.6837510989028,-21.913308845928558,855,32.28774305555555,1128.0,19.0,319.6170830822074,116736.94342494545,2008,2327.6170830822075,2647.234166164415
139,New Horizons,3617256542279902848,205.95752169994668,-9.86329975387033,4.7148955138223805,0.7431364,10.159877,0.016288904,98.4263901403148,2006-Jul-21 20:22:49.239,0.39947963,-62.608574,205.95755730581985,-9.868880095864096,258,3.4492939814814814,214.0,7.0,320.87003185742617,117194.57043560635,2006,2326.870031857426,2647.740063714852
296,Voyager 1,4541355069963293312,259.18880436994704,12.45215859644615,13.47453215231292,3.7431068,10.38675,0.16215222,96.27650407476723,2021-Mar-15 13:11:11.462,-43.94700200000001,-87.08585,259.1849729035911,12.444566121425025,3340,6439.3965625,8825.0,231.0,313.8614032837412,114634.7389353536,2021,2334.8614032837413,2648.7228065674826
142,New Horizons,4090742464460455552,273.8182335961153,-21.870231894668283,11.409156043385648,2.9501324,10.178473,0.064799555,98.24655953492693,2009-Jan-23 04:02:03.929,13.468656,-45.967476,273.81943187262334,-21.87432151936309,1037,36.999212962962964,1552.0,20.0,320.28378408386175,116980.44929878967,2009,2329.283784083862,2649.567568167724
143,New Horizons,4127572427427090560,255.59806250170647,-21.713141109064274,10.867270378347023,2.7295694,10.104323,0.05044038,98.96753713090072,2007-Feb-14 09:49:57.096,-105.99108,-102.502785,255.58856350948685,-21.72232747779698,644,43.01587962962963,494.0,36.0,322.63417104673636,117838.90463311,2007,2329.6341710467364,2652.2683420934727
295,Voyager 2,6645917391787699072,295.3264817250948,-51.642223997776355,12.394986269043628,3.222475,10.033148,0.13358264,99.66961702836305,2004-Jun-29 13:46:45.981,30.395279,-135.7599,295.3292250949957,-51.65447720434693,3355,167.47380787037036,2753.0,16.0,324.9229515124635,118674.85881041214,2004,2328.9229515124634,2653.845903024927
144,New Horizons,4069965916573467648,270.78889765369826,-21.72274681202506,14.691759643830178,0.8545742000000001,10.07136,0.7339656999999999,99.2914597731603,2008-Mar-12 17:26:14.723,11.740815,-84.14603000000002,270.7899533174109,-21.730312718278146,901,104.59414351851852,1468.0,24.0,323.6901588605025,118224.59362220994,2008,2331.690158860503,2655.3803177210048
146,New Horizons,4082923283128273536,288.6766478345478,-20.430842007889247,12.202941302387295,3.0662994,10.212101,0.11541485,97.92304264297779,2018-Mar-20 20:46:29.802,-40.885098,-19.856884,288.67302235563164,-20.43260281362749,1660,1293.677962962963,3669.0,138.0,319.22911901610763,116595.24342944313,2018,2337.229119016108,2656.4582380322154
297,Voyager 2,6447860717304597888,299.7738971071783,-57.120158638289716,10.004919532801807,2.5952158,10.120519,0.02562758,98.80916494356035,2014-Jul-11 21:24:50.750,-6.1324778,-146.37778,299.7733483898723,-57.1332561206855,3613,947.3382407407408,3028.0,54.0,322.1178777160067,117650.33365699428,2014,2336.117877716007,2658.235755432013
145,New Horizons,4070351883838806400,269.16678360523497,-21.99828820895569,7.002344961058839,2.2930994,10.00231,0.048525855,99.97690734199692,2008-Feb-13 06:36:31.736,-7.516939,-40.17323,269.1661030612804,-22.001925280865702,887,34.311956018518515,1266.0,21.0,325.92471793490995,119040.74397854652,2008,2333.9247179349104,2659.84943586982
297,Voyager 1,4540571878383788672,259.1824851539573,12.118914916377175,5.153546310008106,0.85715103,10.170428999999999,0.014090541000000003,98.32426708955386,2020-Mar-08 05:05:37.757,20.516617,-9.855217999999999,259.184311915718,12.118037425930213,3324,7196.384166666668,7627.0,264.0,320.5371107119456,117072.97431643099,2020,2340.537110711945,2661.074221423891
147,New Horizons,4082316116509482752,285.9506066890752,-20.73015445421329,5.32035089652717,0.97969437,10.066591,0.09337866,99.33849243424288,2014-Mar-03 18:45:21.406,47.09325,37.31957,285.95484303754887,-20.72679731286712,1490,2115.998009259259,2736.0,208.0,323.84348533563184,118280.59458398615,2014,2337.843485335632,2661.686970671263

